InsSo3D: Inertial Navigation System and 3D Sonar SLAM for turbid environment inspection

This paper presents InsSo3D, an accurate and efficient method for large-scale 3D Simultaneous Localisation and Mapping (SLAM) using a 3D Sonar and an Inertial Navigation System (INS). Unlike traditional sonar, which produces 2D images containing range and azimuth information but lacks elevation information, 3D Sonar produces a 3D point cloud, which therefore does not suffer from elevation ambiguity. We introduce a robust and modern SLAM framework adapted to the 3D Sonar data using INS as prior, detecting loop closure and performing pose graph optimisation. We evaluated InsSo3D performance inside a test tank with access to ground truth data and in an outdoor flooded quarry. Comparisons to reference trajectories and maps obtained from an underwater motion tracking system and visual Structure From Motion (SFM) demonstrate that InsSo3D efficiently corrects odometry drift. The average trajectory error is below 21cm during a 50-minute-long mission, producing a map of 10m by 20m with a 9cm average reconstruction error, enabling safe inspection of natural or artificial underwater structures even in murky water conditions.

==> graph/quarry/odom_error.csv <==
t,ex,ey,ape,eyaw,t0
1751451971.80096,0,0,6.66133814775094E-16,1.27222187258541E-14,0
1751451972.27368,0.00174161010702045,0.00210979330978001,0.0149041343436746,0.0501276948716996,0.472721338272095
1751451972.51662,0.00310363669229918,0.00386794061559437,0.00753494770586948,0.058360261018861,0.715659141540527
1751451972.91556,0.00972733230183254,8.94683151053677E-05,0.0142992059278636,0.0640006103306054,1.1145966053009
1751451973.15342,0.0102152971657756,0.00051964957098205,0.0109803859850154,0.117994323127613,1.35246014595032
1751451973.56938,0.00757168259065999,0.00352750829259119,0.00872509661567397,0.152107309852857,1.76841926574707
1751451973.86356,0.0112003723538692,0.00464978613344469,0.0125463282886662,0.168918132068397,2.06259775161743
1751451974.30909,0.0155207186924633,0.00675342520361388,0.0170944119113396,0.213380254909556,2.50813555717468
1751451974.68312,0.0117718347677984,0.00490092147756194,0.0128056275575057,0.302797435475082,2.88216233253479
1751451974.90078,0.0062582143240637,0.0014893712089239,0.00770888305098873,0.316138499759681,3.09981679916382
1751451975.39148,0.000919547972852541,0.00212171524018556,0.00339810622584916,0.346103074941834,3.59052276611328
1751451975.8137,0.00149921279052867,0.000208652590141689,0.00737176263108461,0.377689145284569,4.01274132728577
1751451976.06825,0.000830208482234696,0.00441877370673405,0.00634744208884287,0.382581094490709,4.26728987693787
1751451976.3027,0.00110585947295405,0.00373292470028197,0.00544231263257038,0.441442249274472,4.50174403190613
1751451976.57479,0.00184520170792446,0.00367217353940452,0.0166095950247702,0.50866731989733,4.77383232116699
1751451977.05162,0.0014180452675765,0.00649061696511888,0.0125845137509944,0.458145303959418,5.25065922737122
1751451977.65852,0.00408115593577296,0.00679496775315203,0.0181478164518066,0.529389905306514,5.85755896568298
1751451978.47087,0.00733860893574923,0.00446734659831671,0.017247068060644,0.622938856996211,6.6699116230011
1751451978.69962,0.00881157533457078,0.00769151063297091,0.0163597751850395,0.591777453444167,6.89866495132446
1751451978.96254,0.00767009249508099,0.0055470546395533,0.00948411012524632,0.633969861919676,7.16158604621887
1751451979.3111,0.00959362466676161,0.00534892366135553,0.0118565678660329,0.722859265849679,7.51014018058777
1751451980.00954,0.00769414276323488,0.0163380915727758,0.0281070439797603,0.957069351341301,8.20857977867127
1751451980.57037,0.0345430567942247,0.0210817995593859,0.0459319050200566,0.69777418799962,8.76941013336182
1751451980.80519,0.0416878908490324,0.0182352145185338,0.052585451068721,0.644450918376995,9.00423073768616
1751451981.15062,0.0441524365999655,0.0160187210772214,0.0501308977209216,0.790415078542018,9.34966087341309
1751451981.39922,0.0528485082660941,0.0164038323475251,0.0553867064346197,1.5847709191618,9.5982654094696
1751451981.6834,0.0375071222084218,0.029069906513786,0.0554457351814354,1.67070335550264,9.88244080543518
1751451982.16774,0.0393808654030843,0.0268889038424298,0.0646540822573065,1.02008487341154,10.3667771816254
1751451982.50556,0.0350518531895188,0.0352797834048912,0.0784624617165345,1.56463837776612,10.704601764679
1751451982.78544,0.0398831305648266,0.029234968655103,0.0785804047437346,1.6530258072249,10.9844839572907
1751451983.07109,0.02994798061777,0.0369207319291744,0.0946507588643541,1.61048955925047,11.2701296806335
1751451983.6072,0.00185232362714904,0.0436157468533267,0.0794110295225807,1.90344041409153,11.8062429428101
1751451984.09008,0.0106344754699417,0.0336689535306332,0.0734682100461837,1.16106482997142,12.2891235351563
1751451984.53716,0.0318977612496076,0.0454224494292936,0.0599468989200829,1.60096955844674,12.7362058162689
1751451984.86514,0.0641981529956373,0.0594585685399434,0.0998150713595852,1.38309747012964,13.0641815662384
1751451985.19662,0.0620246433630958,0.0939774084064307,0.132390092424401,0.261845347532609,13.3956592082977
1751451985.39454,0.0568906699330971,0.0844623122729815,0.104884929489644,1.39957503393436,13.5935792922974
1751451985.78329,0.0429959027506901,0.0665897448619939,0.0803571336070673,2.30939733074032,13.9823298454285
1751451986.14258,0.022973354186937,0.0729187974914298,0.0820802126448804,3.19023374624494,14.3416264057159
1751451986.91615,0.0188680254017233,0.0478157494324218,0.0560630466354848,1.32456511988361,15.1151924133301
1751451987.206,0.0141338635127726,0.0602188545649769,0.0703606319709175,1.71984322604087,15.4050390720367
1751451987.5581,0.0170289830763393,0.0558383679632932,0.0610185015989167,1.61778898480595,15.7571423053741
1751451988.43315,0.0210610451460171,0.061613054711259,0.070391702752043,1.37944126757925,16.632187128067
1751451988.70343,0.0249828747870509,0.0579396959446465,0.068586384790187,1.45267976031996,16.9024665355682
1751451989.16948,0.0226441510885556,0.0524479440906327,0.0630120768754148,1.46815711159878,17.3685178756714
1751451989.51055,0.0184075187779351,0.0417117833870186,0.0531665392946586,1.53570595956739,17.7095868587494
1751451989.98276,0.0139589347881275,0.0375320019486023,0.0402181202472339,1.61770567920992,18.1818013191223
1751451990.22911,0.0141403135157612,0.0362081283122762,0.0389844428560895,1.66624097893074,18.428156375885
1751451990.68218,0.0247876339944235,0.0334972896081163,0.0502244991366675,2.45713619246651,18.8812217712402
1751451991.11675,0.0979034334125433,0.0397026878532385,0.108935742395972,3.32230125714522,19.3157880306244
1751451992.01076,0.10229721470151,0.0640591408785345,0.123816069218726,2.81164078382395,20.2097983360291
1751451992.83373,0.0800874479171005,0.0821819948911209,0.116705800771323,3.7053456148386,21.0327734947205
1751451993.65577,0.0716472642997617,0.0770233015644619,0.105422705928323,4.30646884922035,21.854807138443
1751451994.06467,0.116489469160785,0.0700694601981753,0.140838961462721,4.27756915181476,22.2637162208557
1751451994.55824,0.144730291124334,0.078318042116488,0.165303726389142,4.7057893465826,22.7572772502899
1751451995.03483,0.130677001411313,0.0857489246609102,0.158247728736301,4.58801208097037,23.2338724136353
1751451995.49333,0.110113823083093,0.0841159321339688,0.141225749234717,5.07625697765926,23.6923689842224
1751451995.878,0.0809422588411612,0.0590502924893519,0.100892707799845,4.51517725286628,24.0770461559296
1751451996.38005,0.0581615129035615,0.0392188260008024,0.0701588498868171,5.27442332575658,24.5790944099426
1751451996.85005,0.038788401897266,0.018605562006583,0.0446280780541537,4.71904972783855,25.0490963459015
1751451997.15942,0.035833606051173,0.0250998286343882,0.0437520979623201,4.80439458078621,25.358457326889
1751451997.86347,0.0573017007224861,0.0585303824910515,0.0898500410630146,5.09521993642265,26.0625107288361
1751451998.12677,0.0744656915268323,0.0702167592321485,0.108986223685039,5.50887499922356,26.3258099555969
1751451999.07299,0.0953901914999342,0.103851087667846,0.176005760580775,6.14982195396509,27.2720303535461
1751451999.73304,0.0929081231655609,0.0802501471597785,0.15644288994748,5.98229244822405,27.9320862293243
1751452001.1538,0.0648808501257348,0.0797533616899568,0.115096433822969,6.17274004535497,29.3528385162354
1751452002.03362,0.0360978851795357,0.0677975726833506,0.101761071619889,5.66505595369026,30.2326607704163
1751452003.43286,0.0488421465740991,0.078041508257392,0.121836591803737,6.52857073167711,31.6319043636322
1751452005.04705,0.0592606000845954,0.0766226718373675,0.111068402178325,6.71612113780872,33.2460949420929
1751452005.56296,0.0581700338673343,0.0725753206524944,0.109547046865845,6.71900922326854,33.7620003223419
1751452005.8888,0.0589661995480757,0.0736749380450417,0.102201472038776,6.79049471636426,34.0878381729126
1751452006.44305,0.0590195335031609,0.0764452912271691,0.104804597595993,6.85237487026715,34.6420955657959
1751452007.00462,0.0601474015058905,0.07743824656237,0.105211764359683,6.90577570835062,35.2036600112915
1751452007.53433,0.0619206737604472,0.075305176751824,0.104912719377055,7.24744132523244,35.7333760261536
1751452008.22197,0.127124763536021,0.0952249383048955,0.163539103503875,7.61208170160085,36.4210109710693
1751452010.49785,0.130158050113981,0.0542628747851612,0.150708931829279,8.35162328004541,38.6968891620636
1751452010.76633,0.143459555627841,0.0495517777007257,0.15676593527217,8.77690097460034,38.9653708934784
1751452011.3632,0.134318150007388,0.0465909307144812,0.148386066675473,7.90977898124423,39.5622370243073
1751452012.621,0.130145345006969,0.00704819671438361,0.13111094480268,8.95508443291463,40.8200390338898
1751452012.91926,0.148149993519772,0.00271523973382415,0.149829431221657,8.19885731785407,41.1183004379272
1751452013.20233,0.163932942419248,0.00721651958049874,0.167974745197111,8.34718738678435,41.4013752937317
1751452013.43007,0.157605091722645,0.0267461153070618,0.162268028749928,7.84265251943747,41.6291072368622
1751452013.70344,0.152806141888234,0.00604366509903631,0.157620419906699,8.29455042929189,41.9024846553803
1751452013.9202,0.162614533139133,0.00536373576006888,0.165191889433449,8.3550250999284,42.1192457675934
1751452014.23275,0.164207135602862,0.00483920478033539,0.168165124454408,8.55120981607882,42.4317939281464
1751452014.76126,0.194638359964319,0.00907130107232179,0.19757238100445,7.89137654928942,42.960301399231
1751452015.04534,0.183123469485887,0.00897726474785054,0.190032394609163,8.36973027679581,43.2443852424622
1751452015.32475,0.179274537200381,0.000586399341396149,0.184560525427829,9.5121956326957,43.5237920284271
1751452015.63128,0.196477040677837,0.0222385203477633,0.202539846211639,9.87332671103851,43.8303182125092
1751452015.89616,0.207420532733162,0.0136837975028077,0.213241797938932,8.7170255556839,44.0951981544495
1751452016.2228,0.191000976753066,0.000961812965084796,0.194971375437144,9.15836544987082,44.4218401908875
1751452016.47196,0.195744857317655,0.0199112703553852,0.203463325657314,10.2034923994987,44.6710057258606
1751452017.05089,0.203389394141944,0.0219443643828989,0.212377088829693,9.23453527147105,45.2499358654022
1751452017.29993,0.192695974908951,0.0277844314777833,0.204709305193623,9.19684684600781,45.4989757537842
1751452017.6139,0.199080381790544,0.0371341447735238,0.20663303691982,9.57698727263363,45.8129374980927
1751452018.18241,0.173396619061552,0.0356382559344972,0.197685154097713,9.72188501469128,46.3814494609833
1751452018.42898,0.166212649844509,0.030716799814388,0.203244191917695,9.65456193198638,46.6280200481415
1751452018.73248,0.159541679362756,0.0144332770017077,0.217570999480821,9.81507159097625,46.9315178394318
1751452019.28403,0.171863777893488,0.00722773822809009,0.183375849793314,9.87607036478318,47.4830682277679
1751452019.55448,0.189481810077887,0.00930233146018944,0.20776436680802,10.0361924179422,47.7535176277161
1751452019.86227,0.183434253962056,0.0384159909796895,0.217523111400711,9.92442023471512,48.0613079071045
1751452020.43935,0.158760916871051,0.0040375978314664,0.191184513209364,9.68821424282893,48.6383924484253
1751452020.69823,0.154558050162257,0.0213879483922161,0.195221187365073,9.60060919416824,48.8972682952881
1751452021.26835,0.185495042588137,0.0217030053505378,0.22485542194535,9.99933688558639,49.4673960208893
1751452021.56091,0.196396725582297,0.0336920408906227,0.24936939380589,10.0060252460419,49.7599532604218
1751452021.81504,0.201468030054427,0.0227244810788654,0.216403327390601,10.0113549555023,50.0140841007233
1751452022.39716,0.252957561949971,0.0115871411064505,0.287035927294803,10.1864228460988,50.5962018966675
1751452023.21648,0.243255844777961,0.00381480307843418,0.270596982475595,10.1317897420751,51.4155213832855
1751452023.82556,0.267363932325273,0.0183620781043534,0.293103933316155,10.4963562781639,52.0246036052704
1751452024.10479,0.280366139813019,0.0100120397237742,0.312781786277988,10.528096671623,52.3038301467896
1751452024.67195,0.324253167041369,0.00633737562003844,0.351935238097881,10.6460311657121,52.8709962368012
1751452024.91948,0.334885320210858,0.00589986167363943,0.371679096468328,10.6104273539501,53.1185238361359
1751452025.50396,0.287855620259506,0.00282172128683023,0.307068599347003,10.5376548868656,53.702996969223
1751452026.59825,0.290737571511282,0.0378248397791232,0.334806549065102,10.0999057466202,54.797292470932
1751452027.41023,0.276918445321233,0.090837750107029,0.328719328860727,9.67619925875015,55.6092686653137
1751452027.98336,0.216286530709694,0.0831062320723803,0.266798414670133,10.7997028180648,56.1823971271515
1751452028.50548,0.229671765650168,0.0802256343462542,0.294115823833787,10.8911319373533,56.7045214176178
1751452029.07417,0.257126064048462,0.10872117724966,0.342007700486531,11.2294199213579,57.2732124328613
1751452029.65166,0.322192696876643,0.148555842350171,0.376958452929363,11.1437889721233,57.8506994247437
1751452030.21966,0.308992209150054,0.135057314476302,0.377866980249934,10.9938919735914,58.4187018871307
1751452030.73712,0.312226760272944,0.144947353119473,0.37765196895942,11.2280011053234,58.9361596107483
1751452031.88164,0.286114261002265,0.133873222571135,0.344040067306688,10.8913663264523,60.0806829929352
1751452032.16623,0.290533223596317,0.145175828052869,0.366825153281065,10.5047589478515,60.3652732372284
1751452032.43255,0.278231010174197,0.170014835002049,0.379460748199013,9.52149269982269,60.6315958499908
1751452033.01262,0.259234896501872,0.163819747249086,0.343330520786387,10.3300535480259,61.2116622924805
1751452033.27469,0.269825226379236,0.174281225409629,0.367430402764297,10.260644507962,61.473733663559
1751452033.51613,0.276554870700494,0.186379057922371,0.387698592720954,10.6793474997649,61.7151713371277
1751452033.79038,0.28184653145818,0.191456553956715,0.392941520133353,10.5238205439666,61.9894230365753
1751452033.99472,0.267996101190026,0.177952877423761,0.37570232269931,11.8721500258468,62.1937606334686
1751452034.18756,0.270760820640509,0.172741220220698,0.371592694145171,11.3449332963935,62.3866045475006
1751452034.38134,0.274944937308124,0.162352894816185,0.365137516800309,10.773155213425,62.5803833007813
1751452034.79467,0.315326835716996,0.158314063268758,0.4166840398897,12.0809353381873,62.9937145709991
1751452035.10625,0.338702088375841,0.159581128991689,0.42847692542591,11.8798765692279,63.3052942752838
1751452035.3453,0.343746734929731,0.176330586844998,0.448185720195013,11.9069081712349,63.5443437099457
1751452035.746,0.337072630089399,0.213282434998948,0.446508995583664,11.4609959150435,63.9450402259827
1751452036.02175,0.340461347162788,0.21062814256083,0.443364532141016,11.4566778687976,64.2207953929901
1751452036.27234,0.3361448610491,0.207484420743196,0.447142528210679,11.3796057643288,64.4713842868805
1751452036.70125,0.315466092101437,0.192154795229215,0.421570956891342,11.6134660972122,64.9002873897553
1751452037.28136,0.344537208025575,0.173384412788736,0.456725632671974,11.7763860107953,65.4804027080536
1751452037.70666,0.325476476081157,0.159210739564195,0.450410388944046,11.6905483313809,65.9057052135468
1751452037.99741,0.334656029309368,0.16066231390907,0.426431522372805,11.74762739825,66.1964550018311
1751452038.82574,0.36253076471375,0.151537132839701,0.456861751722039,11.4527534747113,67.0247800350189
1751452039.41775,0.369140327854546,0.149818255989878,0.452746514157778,11.1330536700776,67.6167905330658
1751452039.97986,0.382650881314902,0.166854011860685,0.482162649032431,10.9979488595644,68.1789057254791
1751452040.35492,0.38503575198953,0.169682367802957,0.47339436252492,11.2404383420545,68.5539660453796
1751452040.76219,0.370997158478168,0.164148764425968,0.446373027137036,10.9152038966082,68.9612350463867
1751452040.9682,0.381155204346602,0.175290363120269,0.466824542559322,11.3457985128085,69.1672389507294
1751452041.35499,0.383687775076304,0.186407410169839,0.471029162188935,11.4481735480793,69.5540297031403
1751452042.10014,0.385168845065008,0.193483342197518,0.47460794081067,11.6735905248632,70.2991800308228
1751452042.36692,0.395917504616816,0.198207789503805,0.487028785504216,11.9060893342752,70.5659596920013
1751452042.56171,0.394694710455714,0.199656156862231,0.481710920937564,11.8398322586954,70.7607474327087
1751452043.10453,0.388935486093105,0.196158140015817,0.474899600511242,11.8240103173522,71.3035748004913
1751452043.35422,0.388288433978361,0.199627171249577,0.477406555918686,11.8656970333566,71.5532641410828
1751452043.61788,0.387805440149235,0.201922027451629,0.481060908219184,11.9269227151376,71.8169176578522
1751452044.18063,0.390711186406507,0.201145720606656,0.480740244654048,11.9067411202039,72.3796701431274
1751452045.13866,0.389241390805765,0.202165858329007,0.478492522973441,11.8446558106825,73.3376975059509
1751452045.63117,0.383990093574178,0.197636258150948,0.474178471099871,11.580103109279,73.8302130699158
1751452045.88623,0.38134093995002,0.197491480558058,0.46473573588526,11.5787407515589,74.085275888443
1751452046.36733,0.386727627722991,0.199490895823174,0.472371722052707,11.867487332847,74.566371679306
1751452046.63127,0.389991271394179,0.199449833413927,0.48064134002744,11.9868259973629,74.830313205719
1751452047.11896,0.383971095775508,0.195429424503762,0.474130932174602,11.6187359437957,75.3180058002472
1751452047.3169,0.384137729067213,0.197625484488591,0.473562762406917,11.8629301581744,75.5159397125244
1751452048.35094,0.386746768240847,0.201938144849027,0.472609289217768,11.8074230821426,76.5499832630158
1751452048.61949,0.387107003674278,0.200741125876892,0.479837594567339,11.8442619379652,76.8185276985169
1751452049.11675,0.394869309521065,0.202879915133773,0.486194492277298,11.8866133168506,77.3157904148102
1751452049.35393,0.393289043730822,0.202319677903496,0.481537918342643,12.1730159260263,77.5529692173004
1751452049.8966,0.383509238085107,0.200636573760707,0.465001442433911,11.7500125757946,78.0956447124481
1751452050.42387,0.378341732812324,0.203305890419701,0.466277989047519,12.1507860004792,78.6229131221771
1751452050.67796,0.380827608682242,0.201359548445619,0.467612923235636,11.6883455044698,78.8770027160645
1751452051.19295,0.382428190254048,0.204833060033234,0.472953418757138,11.917646272065,79.3919885158539
1751452051.45206,0.385884032901459,0.208860980066878,0.475350516433353,11.7817939567463,79.6511001586914
1751452051.92772,0.389225628823885,0.205303887987119,0.476170847729246,11.9557899653926,80.126758813858
1751452052.19869,0.392583449408649,0.203181602884993,0.483051027874975,12.0667556831867,80.3977296352387
1751452052.70416,0.383475666206285,0.194447259679446,0.469142166091131,11.5922236253336,80.903205871582
1751452053.28097,0.384847723211746,0.192649620335606,0.467931688689953,11.8113939071297,81.4800145626068
1751452053.46518,0.388501711154656,0.189737209313277,0.469061886781886,11.8229874556241,81.6642212867737
1751452053.98712,0.391034607386817,0.188771521002455,0.471145156464074,11.9287137932991,82.1861641407013
1751452054.48483,0.393007064544702,0.190302705322155,0.473128075316056,11.9309982528131,82.6838715076447
1751452054.69721,0.393717119374529,0.193636339659916,0.474568567313809,11.9941805698508,82.8962531089783
1751452055.16659,0.388240162247875,0.18820885236474,0.473073012859572,12.0012380679829,83.3656301498413
1751452055.67909,0.381118871303643,0.185944745597002,0.467256308756774,11.8814233516159,83.8781275749207
1751452055.96179,0.384953519779815,0.186150437541867,0.468214708259572,12.0791152827671,84.1608357429504
1751452056.44249,0.386984452027535,0.183894986962188,0.473421952228206,11.6365745317785,84.6415305137634
1751452057.35346,0.395489636205703,0.189515352904972,0.48463219101669,11.8650131164278,85.552502155304
1751452057.82352,0.387466625576232,0.185586937350489,0.473618843683664,11.8810307087857,86.0225567817688
1751452058.2396,0.382093286104286,0.190399608987458,0.466916132839357,11.8590257852573,86.4386451244354
1751452058.69187,0.380211113514205,0.193454931033413,0.474408436264189,11.771284856844,86.8909137248993
1751452059.16962,0.380514081011491,0.189067466993896,0.469897907618045,11.6622513350635,87.3686571121216
1751452059.67969,0.400127327588209,0.204394486293646,0.492801953200947,11.582141336025,87.8787324428558
1751452060.12242,0.404002153104904,0.178429744605283,0.493555418410249,11.6930127555571,88.3214626312256
1751452060.48232,0.39605919888186,0.169439210128986,0.49647910175859,12.1041204597836,88.6813657283783
1751452060.92486,0.371339651872288,0.161524774830061,0.493321957975972,12.7595831966311,89.123898267746
1751452061.32331,0.404184408988262,0.178192676298089,0.525572606607959,12.5226070328368,89.5223472118378
1751452061.69542,0.396404954951263,0.188223413576555,0.517991478338312,12.0701436732987,89.8944630622864
1751452062.14391,0.401008418740066,0.163902703467322,0.498706978719759,12.4286955995032,90.3429517745972
1751452062.66222,0.386931219623996,0.134912481289015,0.510547794533831,12.323387015076,90.8612592220306
1751452062.96391,0.403000603598075,0.164214992125954,0.511883350179772,12.1319264872495,91.1629552841187
1751452063.54169,0.422262117389522,0.171957715128376,0.51949605869814,12.1283373491926,91.7407352924347
1751452064.08702,0.440033524026772,0.164448243800366,0.541215407468499,11.9340514549184,92.2860658168793
1751452064.40908,0.442390163481345,0.171317733298441,0.550116567761113,11.9254718357048,92.6081202030182
1751452064.91879,0.439546115352481,0.188627579532927,0.546854081930365,11.9034929180583,93.1178267002106
1751452066.08596,0.433212012809471,0.210107463831187,0.550859759601704,11.9555155567525,94.2850046157837
1751452066.43882,0.42734566085826,0.221286113185408,0.557214969363268,11.9698310301292,94.6378617286682
1751452077.76196,0.520395814765919,0.0978545603451959,0.572058598729775,10.0414138524535,105.960998535156
1751452078.35205,0.550408939942777,0.0814649345043108,0.576559295587358,9.72922649841269,106.551094532013
1751452078.51787,0.54786608539583,0.0647479782991844,0.563351740968482,10.3305457862777,106.716907024384
1751452078.71843,0.547146813611243,0.049161481818218,0.566179385028548,9.76884305971114,106.9174721241
1751452078.88333,0.554505434604261,0.043820350994495,0.567775982685809,10.0390348290102,107.082376480103
1751452079.25634,0.562776664767649,0.0224948964556759,0.580477588716928,10.1465492184234,107.455378770828
1751452079.57645,0.535609164812941,0.0446526241235765,0.54464990146737,10.2881248104436,107.775490283966
1751452079.91711,0.53771428336896,0.0361737314102277,0.546409349481896,10.1634273984857,108.116155147552
1751452080.27929,0.542066200369017,0.0384466694350194,0.565543632191245,9.94041510926609,108.478332042694
1751452080.44787,0.54382880653379,0.0446063519036031,0.555836520363298,9.74208487602298,108.646914243698
1751452080.66102,0.525955581913737,0.0531560782176066,0.535908620499597,9.69146756691327,108.860060930252
1751452080.86495,0.516201110420289,0.0615781532864119,0.521023554617633,9.50072831548036,109.063990592957
1751452081.07879,0.509221074047019,0.0674333774665277,0.519507629373516,9.3956462424699,109.27783203125
1751452081.23855,0.506813371342148,0.067648898286516,0.519273281921607,9.43581647868123,109.437592983246
1751452081.80184,0.510775392438648,0.096042721503999,0.534068796459572,9.53014562325705,110.000882148743
1751452082.1799,0.499073469370588,0.126959905507622,0.519735819694532,9.59003637152558,110.378937721252
1751452082.53679,0.491558929124518,0.106649982992838,0.508696871898628,9.32123010048783,110.735827207565
1751452082.87208,0.48595513930858,0.102607527645005,0.515915332296844,8.93309212872761,111.071123838425
1751452083.41112,0.488173595713247,0.100876482511141,0.510968364198952,9.00993489570354,111.610159397125
1751452083.59323,0.472148212181986,0.0887076242853073,0.499204197819885,8.90358201662514,111.7922706604
1751452083.94571,0.464660881780867,0.0970490798875003,0.496223834656488,8.82817550524768,112.144755363464
1751452084.13197,0.458373925706093,0.0973644244740086,0.494984646753169,8.65221680898476,112.331007003784
1751452084.50498,0.460647462077384,0.0750076741809158,0.491016864470303,8.96970038576476,112.70401930809
1751452085.58607,0.460931522883755,0.0690322427567174,0.489348329537424,8.96867209351492,113.785110473633
1751452086.0311,0.468677617912054,0.0684594415698356,0.492617089002988,9.05779881773887,114.230137348175
1751452086.23404,0.484468252816748,0.049281401288221,0.50235906485703,9.26058234024094,114.433081626892
1751452086.68498,0.485526956556534,0.0540787531169453,0.503189266801182,9.44090922839733,114.884019613266
1751452087.0121,0.491313739199315,0.0616743829741919,0.505920418127909,9.53819156467282,115.211146354675
1751452087.45529,0.478333196432801,0.0586543230812984,0.495446491980246,9.49892291181192,115.654329538345
1751452087.74531,0.470160289976788,0.055228091605847,0.49213252163021,9.46300356510416,115.944348096848
1751452088.00492,0.465251142697779,0.0515255492216582,0.487335890325388,9.37034021393814,116.203956604004
1751452088.2847,0.457843276476726,0.0471475266470653,0.482874575906289,9.16977658785608,116.483741521835
1751452088.87058,0.456255074913426,0.047145181914928,0.480450003819857,8.89061357796719,117.069621562958
1751452089.07901,0.455309940730283,0.047452543787923,0.47643489876169,8.79131140009208,117.278048753738
1751452089.63239,0.459368237043694,0.0446252257619157,0.482532473398631,8.70085853862542,117.831431388855
1751452089.92639,0.461923339836416,0.0457049487325634,0.483508281329522,8.57243001511375,118.125427722931
1751452090.19891,0.461434818370862,0.044840657691096,0.484756072267294,8.40831079238909,118.397953033447
1751452090.46788,0.461637810692839,0.0447088927454811,0.481573504235342,8.2440785164665,118.666925430298
1751452091.03052,0.46329526839922,0.0441044300156408,0.48420889439858,8.14876420008968,119.229561805725
1751452091.32465,0.463326020385143,0.0439462872692165,0.484985525623286,8.05993673772626,119.523694515228
1751452091.87141,0.463904478461032,0.0451483934344799,0.484421271146389,7.88767807021671,120.07044839859
1751452092.15354,0.463354243990047,0.0435299280388906,0.481739615234387,7.76456146816051,120.35258102417
1751452092.44887,0.458521965209427,0.0505064158518804,0.478312591807021,7.71877858792229,120.64790892601
1751452093.01242,0.479002280913796,0.0401328858757433,0.49155277669925,7.67290202310196,121.211457252502
1751452093.27487,0.475443077345781,0.0186939574367733,0.48764449419452,8.45507913244259,121.473908662796
1751452093.84134,0.510420104186592,0.0213127854818662,0.515360154348373,7.95650499995381,122.04038476944
1751452094.08438,0.491614967918613,0.0204867522574999,0.501020068413368,8.22439124725507,122.283420085907
1751452094.40468,0.470832159412692,0.0350325523834805,0.478009542028477,7.73984453138815,122.603719711304
1751452094.96528,0.436768146295801,0.0490631109383202,0.449832037845311,7.3782913754644,123.164320230484
1751452095.24744,0.416863095703155,0.0454938471448454,0.432887450711947,7.52960165242206,123.446477890015
1751452095.84578,0.39407192172417,0.0426480940933791,0.410188681899831,7.68375185375424,124.04482126236
1751452096.11149,0.396721484485242,0.0360893906706421,0.415576122243383,7.82886414731225,124.310531616211
1751452096.65824,0.39166516674499,0.0333626888185705,0.410979964772205,7.47059999521088,124.857278585434
1751452096.94477,0.386199626981059,0.0384630939969668,0.408929651231854,7.79103074661681,125.143814086914
1751452097.49233,0.374015215989721,0.0502126654702098,0.396735761486868,7.68801736380376,125.691371202469
1751452098.06469,0.370646082884976,0.0373111950855627,0.392531087748139,7.86935326311287,126.263729333878
1751452098.35022,0.356472371417778,0.0361888940585331,0.384621740766146,7.77069443185571,126.549261331558
1751452099.18129,0.353292435157138,0.0301028900674396,0.378714826663593,7.6196424048545,127.380331993103
1751452099.76339,0.340972718812813,0.0208156493303644,0.368710461790183,7.8284398166748,127.96243429184
1751452100.29525,0.345250192760545,0.0282490368185941,0.372057029244876,7.75068685790858,128.494292974472
1751452100.60203,0.349532437775739,0.0278390937695532,0.371346610808193,7.76158222165901,128.801072359085
1751452101.72209,0.364959164035361,0.0227698149742714,0.389292698336801,7.77739867491306,129.92112660408
1751452102.30066,0.365760818417483,0.0214138652934057,0.388476095003104,7.75026606986961,130.49970126152
1751452102.85411,0.368942408306824,0.0262234562782222,0.394504523114581,7.67926578959455,131.053149700165
1751452103.11536,0.370943754297324,0.0271607502183597,0.395477861935198,7.6319357409994,131.31440114975
1751452104.24729,0.29991076998647,0.0548329651053043,0.321235142326449,6.98114973809673,132.446331262589
1751452104.55913,0.320287724253863,0.0563040637430134,0.346279614008519,7.09636430365512,132.758169412613
1751452105.12932,0.332530158151204,0.0424438082454106,0.353426235861587,7.11982700829024,133.328358650208
1751452106.22023,0.367013108038632,0.0142901823362385,0.382809426590546,7.50605546971091,134.41926908493
1751452106.7965,0.368945044582828,0.0049507477950419,0.382479328068331,7.19361170559115,134.995541334152
1751452107.96261,0.396902991622567,0.0423904277164473,0.40633490874788,7.35639650333268,136.161655426025
1751452108.4785,0.400473642547691,0.0553109577269764,0.409919373771251,7.36098473572913,136.677538156509
1751452109.0558,0.398688436210834,0.0490336142150314,0.402097523748174,7.33705274690563,137.254846334457
1751452109.60379,0.38743531794159,0.0388122164940707,0.394778910116634,7.03529978738555,137.802832841873
1751452110.1669,0.380074248293512,0.0507545863287797,0.384178767465778,6.60181046933152,138.365943670273
1751452111.28914,0.33738978394099,0.0454526681705341,0.345494131460746,7.18697207162381,139.488181352615
1751452111.88575,0.326882890835337,0.0633576150047635,0.337708035005341,7.29613845206224,140.084788799286
1751452112.4268,0.316808153734549,0.0660023967001235,0.329234580288133,7.28721169657461,140.625840187073
1751452113.00889,0.309015854365315,0.0669454894292008,0.319276630334988,7.12327768042976,141.207927942276
1751452113.56012,0.311510526582325,0.0571160086605165,0.317192754874834,7.09742522026748,141.759163618088
1751452114.72793,0.306917773494409,0.0493267288873938,0.3121801272039,7.03978881525814,142.926971912384
1751452115.88508,0.317866372104179,0.0667102576187739,0.32672583151178,7.3145034350613,144.084121465683
1751452116.64942,0.308132607020978,0.0612117281726503,0.318362046898836,7.07164174129598,144.848465681076
1751452117.78066,0.285552831576815,0.057207066041979,0.296497105009006,6.89581509906796,145.979703187943
1751452118.34775,0.289049326733023,0.0546358678021619,0.297988364934501,6.99657663089048,146.546786785126
1751452118.92185,0.297912619080737,0.0534481774387787,0.305463491924239,6.81379933927107,147.120891332626
1751452119.49542,0.300055327307254,0.0600061755953503,0.307597666156551,6.7591828496481,147.694464206696
1751452120.61545,0.310516444469593,0.0818398254769592,0.32273993100365,6.74862667115957,148.814494609833
1751452122.59753,0.330019512281661,0.110013228827332,0.349440749333809,7.04360895688269,150.796570062637
1751452123.15496,0.340642949516727,0.104323761020672,0.362560121278189,6.95800713189975,151.354000329971
1751452125.44489,0.320121632731296,0.068675495819523,0.355523365474344,6.50239750362533,153.643931865692
1751452125.73691,0.311346833999583,0.0826817585414155,0.338080081423994,6.42364661733549,153.935947179794
1751452126.57038,0.314106266620259,0.114028865068337,0.342922522731599,6.37855414936731,154.769417285919
1751452126.81417,0.288246083935659,0.106945683131084,0.318215330328045,6.32933140054757,155.013210773468
1751452127.10573,0.258058114723387,0.0843418578728379,0.289304805817969,6.14598923713357,155.304766893387
1751452127.37443,0.217575712936954,0.0562494515814134,0.229749640472138,6.28935786900376,155.573469638824
1751452127.69524,0.214676434614934,0.025643210018254,0.226382556728125,5.78995826108373,155.894285202026
1751452127.94658,0.201501066182947,0.0114342287793345,0.217019399649334,5.61227893896939,156.145619630814
1751452128.51358,0.211775394729178,0.0602226947253026,0.222698684293342,6.04217887386333,156.712619304657
1751452128.81698,0.229198342848789,0.0986778200242622,0.252525753563713,6.36656388813184,157.016021251678
1751452129.08349,0.225681775916742,0.103722398231024,0.250121601603609,6.65491774137149,157.282526493073
1751452129.34692,0.231960861848905,0.110690657131826,0.257938241801036,6.80241224830619,157.545958995819
1751452129.63675,0.232166699758799,0.109864457157128,0.258457468775428,6.88228293434203,157.835793018341
1751452130.47979,0.237698884656897,0.108100150453226,0.264331870703446,6.75693194550162,158.678831100464
1751452130.76637,0.231751027420512,0.109384778960387,0.258484667576928,6.7234427578056,158.965409994125
1751452131.03755,0.230009589065774,0.113142342791473,0.25853038869634,6.78035655885731,159.236595869064
1751452131.62348,0.225846917867218,0.126238019935355,0.259560329570463,6.90436361364676,159.822524547577
1751452131.92471,0.230382461544198,0.12302066096376,0.264545731966915,6.88313816131066,160.123755693436
1751452132.18066,0.216531771968169,0.123048986071259,0.251383197431952,6.91793250521392,160.379698514938
1751452132.99896,0.200223995796584,0.124088847848211,0.23665401531323,6.5075926326434,161.198004007339
1751452133.59824,0.19129516848397,0.125174211480835,0.229730988163418,6.18619329002943,161.797285556793
1751452134.39666,0.194120058700828,0.119835917348638,0.229000515146023,5.89487171710113,162.595702409744
1751452134.76555,0.193291924347453,0.123037248843643,0.23049391528839,5.6885306544646,162.964587450027
1751452135.26057,0.188385142871936,0.122368773619898,0.228140588503072,5.48038364235204,163.459615707397
1751452135.85046,0.190336665731031,0.126363850432204,0.231320280521793,5.22225626107285,164.049503087997
1751452136.08487,0.193387991554782,0.131096287192618,0.235251496235104,5.15127949732183,164.283915042877
1751452136.95838,0.198643180181541,0.145528498957737,0.246273660253007,5.17545035902304,165.157416820526
1751452137.23535,0.196772839138955,0.147165822691691,0.245968123981278,5.1750457625656,165.434394836426
1751452137.78848,0.196571423088933,0.14918908971398,0.246906912503456,5.10782386003901,165.987525224686
1751452138.38969,0.201452198194655,0.143245561588456,0.247221788354916,4.9112895641722,166.58872795105
1751452138.6497,0.203303479408927,0.141734839202688,0.247887068028546,4.89709344341203,166.848743438721
1751452139.22293,0.203519569138887,0.136637963718819,0.245137247724489,4.65759243280735,167.421973466873
1751452140.0323,0.199953897546523,0.129743414311012,0.238358821191038,4.40714873899808,168.231343984604
1751452140.33993,0.1961020923526,0.125373443937253,0.232757731158947,4.29119089259352,168.538975954056
1751452140.86905,0.196832099953188,0.124796367975261,0.233224040310714,4.18534728109268,169.068090200424
1751452141.494,0.198881765721971,0.119569540316219,0.232117313361504,4.07619485814532,169.69304561615
1751452142.28121,0.199223664049387,0.116794779924756,0.231402171282433,3.81399007181973,170.480253219605
1751452142.86948,0.198101772587944,0.114142395194596,0.232112752328317,3.73680561904775,171.068526268005
1751452143.1706,0.198320092921781,0.110915191722733,0.230310033573784,3.61696233870872,171.369640111923
1751452143.70473,0.20128463504241,0.111440572404474,0.235639537102766,3.80571069076156,171.903770208359
1751452144.55053,0.2123763426323,0.133538628122734,0.252531004803327,3.93876334934251,172.749567985535
1751452145.10135,0.232802907093976,0.132861104917149,0.276111063804476,3.93676421812084,173.300392389297
1751452145.9802,0.221558533407856,0.122294888379037,0.258356445817608,3.75707867501087,174.179240465164
1751452146.5067,0.218837306032615,0.126708703844707,0.268783424528539,3.72824239496415,174.705738306046
1751452146.84378,0.214266756874602,0.125093523755688,0.26599049897258,3.77950562929932,175.042819499969
1751452147.37445,0.221805034719753,0.135510072034517,0.274161087260862,3.79623631051989,175.573488712311
1751452148.25453,0.228591258235543,0.143354838181187,0.278738181994334,3.85902324783838,176.453572750092
1751452149.05758,0.223696569124438,0.143913559631876,0.282818088624149,3.94926929130774,177.256619930267
1751452149.62107,0.216983742224403,0.128629142888627,0.26469100763461,3.86599695607872,177.820114612579
1751452149.89376,0.215982418876735,0.129182720184954,0.270678262374173,3.80501323328834,178.092802762985
1751452150.49822,0.19948410782751,0.0948859007222094,0.257466566072605,3.78291001055662,178.697260379791
1751452151.02011,0.196569203937729,0.0933921888788216,0.239463255290514,3.47518462825709,179.219150543213
1751452151.63168,0.205367942345352,0.105187801485483,0.261209792899997,3.47649953389213,179.830723762512
1751452151.93071,0.206078568650367,0.110453440602761,0.263683022497492,3.77257557379248,180.129748106003
1751452152.48516,0.218087919873194,0.110179341160894,0.273665006314999,3.87328638331155,180.684201955795
1751452152.99944,0.218307885730955,0.108709808503804,0.279771560815479,3.89851768055444,181.198482751846
1751452153.28335,0.210894971626849,0.102606180480984,0.25882518046351,3.86659163171121,181.482391357422
1751452153.83973,0.209920647937471,0.0958531606205337,0.279455729517178,3.90866517650437,182.038766622543
1751452154.28172,0.210729950186763,0.0984868263973642,0.281002841946469,3.99539814821424,182.48076415062
1751452155.3564,0.217425944752557,0.0944665867379415,0.281990854249005,3.83797250820573,183.555444717407
1751452155.67552,0.217112765401453,0.0922625505123378,0.281943772987149,3.82943755464297,183.874563694
1751452156.19528,0.219342374058439,0.0957949111036811,0.279992202303973,3.81653951546349,184.394319057465
1751452156.77596,0.223066422029138,0.0793335945061013,0.298066747811883,3.93991099453611,184.975004434586
1751452157.0443,0.217572034639733,0.077488055493828,0.267151281545924,3.90311149833098,185.243342399597
1751452158.18186,0.216453158492544,0.0790986710626633,0.289145091027494,3.81811942773766,186.380906105042
1751452158.74026,0.22989385172015,0.0990889713910583,0.298245967025568,4.35086222167888,186.939301013947
1751452161.27152,0.227344209997166,0.0865455296437014,0.301863049318399,3.82617898987357,189.470565080643
1751452161.51896,0.226330429037,0.0863011251512527,0.307328829403035,3.81022196943274,189.718005180359
1751452162.0961,0.21730682147825,0.0825939932620239,0.286379387185664,3.9366477190806,190.295137405396
1751452162.37091,0.221575848217996,0.0836990208911219,0.31241584291832,4.02094439859262,190.569952726364
1751452162.94421,0.234328689386951,0.088570261923457,0.323181019403455,4.10479288542696,191.143252372742
1751452163.47048,0.237034356318016,0.0962525987240239,0.306841350937902,4.08493572399806,191.669518232346
1751452164.05484,0.237367857644999,0.0945490055353737,0.326034643525639,4.0434280818503,192.253880500793
1751452164.58837,0.229156246487618,0.101543981889256,0.298023283157371,4.06325161748542,192.787409543991
1751452164.89244,0.227529521771525,0.104868801203367,0.316953485548845,4.10840228523365,193.091476678848
1751452165.40214,0.226887220526279,0.109663090714712,0.328596481448024,4.16914439143599,193.601180315018
1751452165.94719,0.22731130742287,0.099391146602716,0.30523872952809,4.10349565918462,194.146227121353
1751452166.46632,0.234145103204773,0.0938930850068105,0.344630816758213,4.08474524051688,194.665360212326
1751452166.83041,0.220004846903034,0.085781383320557,0.339512677457743,3.96878028212004,195.029454946518
1751452167.362,0.182564506917433,0.075296407041626,0.27524117489206,3.82459014683845,195.56104516983
1751452167.8617,0.210956096929467,0.0695016026153308,0.288488753054494,4.132192620052,196.060738563538
1751452168.44071,0.192405418645069,0.0692034754297457,0.272630755263543,3.66154927641492,196.639752149582
1751452168.73418,0.195060596502524,0.0677696235002854,0.276868047007535,3.94600904226846,196.933222770691
1751452169.27577,0.209690484206727,0.0749769147807817,0.290744343568637,4.32611488344855,197.474807024002
1751452169.83878,0.205373899731081,0.0714461729398952,0.277344570250299,3.94484305995005,198.037816762924
1751452170.41115,0.198438049443824,0.0833778521130628,0.281030705289047,4.53536534157948,198.610189914703
1751452172.09487,0.178356285579506,0.0901036818339458,0.263275677446044,4.08514008325388,200.293916225433
1751452172.64623,0.18600890347535,0.0877383609152282,0.275061221642904,3.61976585651517,200.845268249512
1751452172.95319,0.19259626574726,0.0831945304053638,0.273162376681015,3.65178167110981,201.152227163315
1751452173.22742,0.194630487919539,0.0815927735802151,0.275932840217229,3.38354161093216,201.426463365555
1751452173.47603,0.196889722599097,0.082058227149036,0.27764689971894,3.31780367751412,201.675074338913
1751452173.7847,0.196473533107972,0.0864007613106175,0.283901419786674,3.36549532012674,201.983738183975
1751452174.07386,0.197469507590379,0.0909434575048942,0.291576622093277,3.35439830450172,202.272901773453
1751452174.33468,0.198103939422089,0.0963952671884578,0.2930335299569,3.36672202063289,202.533721446991
1751452174.91935,0.199771229028046,0.101217709336372,0.300155436778789,3.42554856143032,203.118389606476
1751452175.1375,0.199389715829049,0.0983698055490727,0.287903603926074,2.90870715162789,203.336539268494
1751452175.66592,0.190855130510597,0.0920894965787271,0.280934532148071,2.89761816128045,203.864965438843
1751452176.23867,0.192373476194052,0.0890193138927709,0.279546478463586,2.73475633296608,204.437709331512
1751452188.36652,0.200741372347005,0.0933446074999615,0.279435986944192,1.58842640300871,216.56556558609
1751452188.55561,0.199780945112825,0.097984211481791,0.283872778328074,0.990332181985008,216.754650115967
1751452188.72153,0.199736249369376,0.104092713438703,0.291109576769565,1.34503490212303,216.920573472977
1751452189.07089,0.194063319985128,0.107658235753307,0.288876210242962,1.4313004071573,217.269926548004
1751452189.61316,0.205627112942008,0.134309550166598,0.298136975875177,1.29899068846406,217.812200784683
1751452189.82305,0.213403446229163,0.140736232712047,0.31642870220186,1.35773788752756,218.022094249725
1751452190.09485,0.215381627238854,0.148534047799326,0.317404818369919,1.35451075338544,218.293895483017
1751452190.34431,0.221281319200402,0.164656762177248,0.321250445383579,1.29713989032156,218.543353796005
1751452190.61757,0.226894806885372,0.179287328903283,0.332726874994858,1.448578416533,218.816615343094
1751452190.8904,0.231883799599085,0.190608300548742,0.330392675166008,1.58724984970501,219.089437007904
1751452191.20944,0.231605088704016,0.19077540671889,0.342979993066863,1.51196098710864,219.408477783203
1751452191.46667,0.21355179511083,0.191841059197019,0.321023064651543,1.57257192569289,219.665712833405
1751452191.77518,0.199739911192737,0.187247995876228,0.300249197396182,1.49605754229185,219.974225997925
1751452192.05589,0.193291375855623,0.182239579290468,0.282666431380885,1.34162916157261,220.254927873611
1751452192.29159,0.199626839179298,0.176881723595271,0.30617569752544,1.48242085345899,220.490635633469
1751452192.618,0.208151878771771,0.176523456176644,0.292850530916146,1.28401342515481,220.817044258118
1751452192.86831,0.211727392697757,0.178890513544285,0.284440045105213,1.27891858092364,221.067351579666
1751452193.3722,0.236885596141385,0.191796134969037,0.306449027949097,1.29548292696688,221.5712454319
1751452193.6392,0.241939219094264,0.197815296274701,0.325720726435451,1.22986387708495,221.838240385056
1751452193.91574,0.236583054118652,0.204776672983177,0.315474622713029,1.17053060912792,222.11478638649
1751452194.21401,0.234035437911084,0.21241208077056,0.317246566513558,1.18548855867196,222.413048028946
1751452194.40439,0.24237503549898,0.214693162245491,0.325145500841107,1.42502705547431,222.603433132172
1751452194.65109,0.233534656709717,0.212978910947608,0.316069583183094,1.29647220136344,222.850128412247
1751452194.93938,0.236839767977997,0.209814071639967,0.33039713129068,1.21293306131942,223.138422727585
1751452195.38614,0.220528703017334,0.196340676238886,0.295426350666946,1.26355450696306,223.585179328918
1751452195.66995,0.237077027710519,0.193363846416054,0.307063887371677,1.29698410445484,223.868995904922
1751452196.34388,0.280886594600294,0.173964916254816,0.331832482351966,1.5808602917881,224.542923688889
1751452196.79541,0.260219606254795,0.191780902689843,0.324178369223078,1.48600575995908,224.994455814362
1751452197.51456,0.23444938048593,0.232706172769725,0.341029347023995,1.77016230213966,225.713599681854
1751452197.79384,0.246490930976019,0.243307041381829,0.352379681805712,1.86897226334016,225.99288225174
1751452198.04361,0.241477538641758,0.242503353838124,0.346652925924391,1.83427037009296,226.242654323578
1751452199.00683,0.239641321024131,0.222386035574685,0.332868203523709,1.68545494195179,227.205876111984
1751452199.30996,0.235291824683118,0.214357504280648,0.320320059172372,1.60225287938617,227.509000062943
1751452199.77681,0.232888090918466,0.212277486042811,0.321050460171973,1.34613633362493,227.975847959518
1751452200.02749,0.22934821013795,0.220807918266596,0.322901518866343,1.31968173341384,228.226529359818
1751452200.51909,0.224678170782467,0.241071015212664,0.333375039870008,1.47332679526606,228.718128919601
1751452200.98964,0.234638420091179,0.248012872135469,0.349265258197492,1.62989544227612,229.188676595688
1751452201.25746,0.242309675093366,0.242425159597967,0.348665481868758,1.67351616089786,229.456498622894
1751452202.18262,0.23548998450713,0.241601170259831,0.341375827471503,1.72720992396737,230.381659507751
1751452202.92696,0.232870995497645,0.245192385697881,0.341216868526257,1.60443467938615,231.126002073288
1751452203.82903,0.223502785297089,0.279550960014844,0.365189174628705,1.67018204220848,232.028072357178
1751452204.56576,0.223720489503708,0.288658715822338,0.371926723685381,1.72888689990878,232.764799833298
1751452205.96389,0.230208852819574,0.257734595182942,0.352000560713577,1.46326138586758,234.162933826447
1751452206.94797,0.225045529069382,0.245674956522207,0.341475859254644,1.20247672102341,235.147007465363
1751452207.50525,0.229161018482642,0.247411145698919,0.348650295421288,1.23939532693979,235.704292535782
1751452207.72782,0.231917420038738,0.248831480658015,0.351677537432615,1.32506776178536,235.926864862442
1751452208.20779,0.245186281216207,0.248869047194836,0.359523911116,1.41983387566219,236.406827926636
1751452208.47603,0.249164912142114,0.250285926064075,0.363228360777503,1.2582480793943,236.675066947937
1751452208.94724,0.245130328340863,0.253283433882869,0.361434189658456,1.11704895202033,237.146280765533
1751452209.19149,0.241671894331277,0.253385507450625,0.360456762603669,1.15578771916635,237.390528440475
1751452209.61263,0.245260319296339,0.243407059968148,0.357766607942429,1.96625399524346,237.811674594879
1751452209.89823,0.247160483060119,0.255018171121706,0.365559704388964,1.29943261921738,238.097274303436
1751452210.15535,0.250028754041508,0.257036672009894,0.368021065980406,1.10535106329076,238.354394435883
1751452210.64638,0.24624941269345,0.243127709340918,0.353878794616783,1.18527884035861,238.845418930054
1751452211.06505,0.248835658398269,0.234814932882499,0.352782293884721,1.22907852598735,239.264091730118
1751452211.4962,0.240249975352528,0.231549940481063,0.346343522907576,1.14135229360452,239.695244789124
1751452211.76202,0.243518242274091,0.234336836465908,0.34999929246028,1.14085618370486,239.961063623428
1751452212.50521,0.251942741438902,0.240580982597171,0.357890424870574,1.21798929929341,240.704251050949
1751452212.76007,0.239249954441221,0.246524635145313,0.355320158596164,1.128943349398,240.959114313126
1751452213.24001,0.275573387134673,0.223294405072283,0.366961962316528,0.443269673839259,241.43904709816
1751452213.73978,0.241426836218762,0.234148813773275,0.346956586242445,1.03520224229666,241.93882393837
1751452214.00625,0.236802049535417,0.223861753281239,0.336225786491684,0.673818711459986,242.205289125443
1751452214.89886,0.24729410892857,0.219733610874019,0.344126726854891,1.00178429261324,243.097900867462
1751452215.508,0.220412802218714,0.194407588189052,0.304896460418657,0.896603004344241,243.707045078278
1751452215.93792,0.246385707012165,0.17068818037583,0.308007816010713,0.154231745108599,244.136964321136
1751452216.34437,0.220514282193797,0.169814194435247,0.290009181828912,0.283745610383195,244.543409824371
1751452216.81933,0.233244362763132,0.15535493416808,0.291003257487761,0.824376624536936,245.018372297287
1751452217.13327,0.244296535412378,0.165423082378481,0.305014859729478,1.04489576134018,245.332309007645
1751452217.90674,0.262260408303104,0.197740680810304,0.34239600448311,0.976464390800494,246.105776548386
1751452218.36826,0.285700169315613,0.225699690466667,0.375401605873035,0.947992575479644,246.567303180695
1751452218.61633,0.298161112483251,0.248913213360732,0.403192777283539,1.3853141010915,246.815370082855
1751452219.15689,0.293570328017409,0.242124385199764,0.391825485709469,0.93303671276518,247.355928897858
1751452219.4422,0.285719113989433,0.23162139507631,0.380997601719619,1.1184375375624,247.641244888306
1751452220.6322,0.264593667473037,0.193369076327127,0.343673356941513,0.769612034875999,248.831238985062
1751452221.31203,0.261166502659751,0.182610968368759,0.337808702087109,0.679927428965621,249.511075735092
1751452222.45113,0.263169301198633,0.187970265916384,0.345398106144643,0.404939201950427,250.650176286697
1751452222.64605,0.264426249754853,0.18988216809172,0.349280613755934,0.36557319775837,250.845090150833
1751452223.57146,0.271985762551228,0.189667585227623,0.381258436671404,0.698323246059547,251.770496845245
1751452224.5959,0.284140494011234,0.182841960230694,0.383131453698664,0.931770842119096,252.794943332672
1751452225.33246,0.278718477041654,0.179794904560413,0.362159962683182,0.853762381098058,253.531497955322
1751452225.78312,0.290387570546637,0.180735730164532,0.388544220488145,1.21685330135431,253.982162714005
1751452226.07739,0.296011434001449,0.190880818911194,0.407559766799852,1.39022791240455,254.276434183121
1751452229.59533,0.28005112801456,0.202267002282057,0.39900145660308,0.983120138671839,257.794370174408
1751452229.94098,0.277449525040727,0.197977113882309,0.393458323961492,1.0691127171529,258.140022277832
1751452232.94384,0.272442878622721,0.209228563742298,0.409447703753575,1.24584819517806,261.142879962921
1751452233.15296,0.27648306531935,0.204325589018305,0.416805126538824,1.14579010061218,261.352001667023
1751452234.00104,0.266314475080653,0.209219101162066,0.396500179003497,1.16772835855705,262.200078487396
1751452235.07271,0.269071373557106,0.19794214804079,0.38792387704166,1.19684775350417,263.27175116539
1751452235.32948,0.273390832881025,0.194809330789755,0.399512840735324,1.1649300222947,263.528525590897
1751452235.84839,0.276573166624569,0.20659457434664,0.409691516645123,1.17558724321101,264.047435045242
1751452236.15809,0.278464856935956,0.202112448598359,0.412001024471101,1.17847137821781,264.357134580612
1751452236.44544,0.282083359324816,0.195579415203398,0.400862839484455,1.20565566240799,264.644477367401
1751452236.75145,0.283273181557619,0.197315598862335,0.401103052288942,1.19535329834749,264.95049405098
1751452237.26485,0.286040728779985,0.196545122381583,0.421430494089095,1.532575549519,265.463893890381
1751452237.5635,0.280538459487097,0.196824089750522,0.396216377562587,1.30755032941967,265.762545108795
1751452237.8597,0.260385476837177,0.20361728538925,0.393117695600854,1.38152586238216,266.058739423752
1751452238.17332,0.26259288697116,0.199564448430441,0.385359427646452,1.28574327494512,266.372362613678
1751452238.51053,0.244590366772174,0.195729338760249,0.365898465240507,0.992317163314947,266.709568738937
1751452238.8527,0.249792058725028,0.177644894368544,0.35822779636093,1.04721956070849,267.051740169525
1751452239.0482,0.242485201581445,0.172156965773763,0.345100727899926,0.898536021519666,267.24724149704
1751452239.59361,0.267215190835395,0.178976241870732,0.367127954455923,1.46658938195038,267.792651414871
1751452239.90526,0.273529941360379,0.202717564267048,0.381029989333844,1.22421714493429,268.104298114777
1751452240.17928,0.28423429369634,0.199640944312564,0.385059598132478,1.27426541089674,268.378317832947
1751452241.55356,0.274713112519741,0.207041926255302,0.38356484702681,1.35521638946652,269.752606391907
1751452241.85222,0.276178775768937,0.208729213694498,0.385210415676134,1.31497113136571,270.05126619339
1751452242.10435,0.273429393832317,0.210224380560132,0.38188040043553,1.30816008918318,270.303395271301
1751452242.40692,0.258627263120834,0.212675971392476,0.386979070870803,1.31784874930826,270.605960130692
1751452242.69902,0.256740129063965,0.21198612172229,0.375472563907658,1.28343060080627,270.898060560226
1751452242.95921,0.252126880836716,0.216717295443965,0.369167422032603,1.31458749433653,271.158254146576
1751452243.24141,0.256881607024833,0.221462754870579,0.387702364680665,1.39942669599391,271.440455675125
1751452243.51651,0.255918274656594,0.217301706013657,0.384356608160239,1.3678428195223,271.71555185318
1751452243.82694,0.245801380334214,0.216126929794715,0.376260258453644,1.35758551616128,272.02597784996
1751452244.06756,0.245424583280665,0.206529070600489,0.369949758004717,1.21480833060747,272.266597270966
1751452244.37884,0.247859909562814,0.192944000833663,0.357922746706379,1.34264656497719,272.577876567841
1751452244.65211,0.249517725867523,0.186083662978739,0.357608872774443,1.29201187658522,272.851147651672
1751452244.93135,0.252524981785777,0.188546047547404,0.362465649926511,1.21275412523563,273.130392074585
1751452245.18676,0.258690909928769,0.195479701152471,0.362793111128998,1.16582337232733,273.385802507401
1751452245.48765,0.267150207915634,0.203662057062919,0.375673758101136,1.23085689251773,273.686693668366
1751452245.73624,0.273342341388341,0.213046809886884,0.381886167394522,1.20900514071043,273.935279369354
1751452246.06334,0.28038233276658,0.22415602716346,0.381604621206504,1.38860828993,274.262385368347
1751452246.30959,0.294879288142119,0.236107905723775,0.398394243354752,1.45214196302503,274.508629798889
1751452246.58527,0.29803876016818,0.240141496907164,0.398440035702083,1.58898286415497,274.784310340881
1751452246.84896,0.302108003021289,0.239887056415528,0.39336004289312,1.60465626402107,275.048002243042
1751452247.15308,0.309017567405312,0.24315208044958,0.412677190809141,1.6511070728079,275.352123975754
1751452247.42446,0.306885417115486,0.235923396865131,0.395094517218584,1.79787106532874,275.623506069183
1751452247.70978,0.293328278855805,0.231679982104428,0.374817445419098,1.5373562319344,275.908821105957
1751452247.98399,0.307116609661605,0.248211876971965,0.397690198662183,1.42208589900803,276.183030843735
1751452248.27066,0.30341782493408,0.239218819964032,0.397207549302059,1.32322267666396,276.469699859619
1751452248.55616,0.298962506691085,0.231641400599322,0.380930741376555,1.35146613134019,276.755199193954
1751452248.82448,0.282075145928367,0.228904636728229,0.364079628186133,1.32901831222167,277.023522853851
1751452249.07959,0.274068254808426,0.217893698774276,0.352078033202518,1.25106957328433,277.278628587723
1751452249.32485,0.270947825198129,0.209119983712849,0.343169881436859,1.20777024894649,277.523895263672
1751452249.85003,0.254588210889987,0.210418385797378,0.33974411725634,0.971310942132119,278.049075603485
1751452250.58763,0.228307496162016,0.212552296273258,0.323303633060001,1.3448795308674,278.786668777466
1751452251.046,0.211676730497324,0.211885737682381,0.321750415028227,1.5382472002018,279.245037555695
1751452251.36312,0.20726580749854,0.221989934818934,0.32767267632479,1.58879079981098,279.562159538269
1751452251.62834,0.210571502714514,0.223219597530417,0.328569883501815,1.46322198777695,279.827383518219
1751452251.93745,0.208124582449372,0.222957183206202,0.323915151803589,1.38079149905297,280.136489391327
1751452252.17995,0.207959730181446,0.221316095619686,0.322560895904913,1.27741153281342,280.37898850441
1751452252.6748,0.204801965714336,0.204326246985345,0.294772802859235,1.31490245379769,280.873844385147
1751452253.24299,0.233165008094288,0.190638627233928,0.31100392048805,1.05862949669776,281.442030668259
1751452253.62335,0.23719489804001,0.195807154121579,0.311720371107204,1.34105047728083,281.822392940521
1751452253.9938,0.257581563381716,0.204454274581006,0.328902940309155,1.42979051116523,282.192843198776
1751452254.92771,0.250958431498646,0.206290169564781,0.329214507445925,1.14279452190467,283.126751661301
1751452255.53153,0.259264563213728,0.200793440742223,0.333373077396447,1.40235478299645,283.730574607849
1751452256.25045,0.22338225359202,0.21859381517023,0.321908937718046,1.57974452993289,284.449488162994
1751452256.61993,0.213201159080905,0.224668985990369,0.32173135960027,1.41537757876427,284.818968296051
1751452257.31754,0.215194582371744,0.198385589949061,0.308979012607496,1.63311573045859,285.516580820084
1751452257.66772,0.190846030939215,0.194525965864612,0.286638018570221,1.62911810508577,285.866761207581
1751452258.04703,0.184594733407633,0.198490690191699,0.283878031697166,1.46971568756441,286.246069908142
1751452258.44422,0.188698368311328,0.193656012476925,0.28630435208144,1.42755559325387,286.643257379532
1751452258.78428,0.184982554701794,0.190663244510576,0.284927595676062,1.41119116291058,286.983321666718
1751452259.14961,0.182302495177303,0.192153431035433,0.284679394816176,1.48940389883528,287.348653554916
1751452259.54005,0.190378092876765,0.18552336688735,0.287766161091342,1.74752690944272,287.739096164703
1751452260.09258,0.1979394936286,0.195968440685124,0.298955838707453,1.1289221776364,288.291619539261
1751452260.46304,0.210580534104081,0.223252780224233,0.323782759122733,1.84981716456397,288.662084579468
1751452261.37555,0.18907883693649,0.258488815322841,0.34049770672997,1.57997160990772,289.574587345123
1751452261.73039,0.188587145052031,0.260462004653429,0.341966356832883,1.75082424515516,289.929429769516
1751452262.39688,0.179051085856672,0.225434687059365,0.317192053363486,1.70182302061903,290.595925331116
1751452262.73798,0.170210559024764,0.224002741626724,0.303141533922629,1.72758287848165,290.937025785446
1751452263.24083,0.150972983819856,0.281582004898973,0.341565795493079,1.76022000150337,291.439867019653
1751452263.93144,0.139305557613016,0.29464215421634,0.358250514121291,1.77391534425981,292.130481958389
1751452264.26331,0.126915260362754,0.277031567412044,0.333285097332159,1.57603718618212,292.462353944778
1751452264.649,0.123959682611859,0.233262591408233,0.296361956267598,1.49358924082234,292.848039865494
1751452265.75791,0.12259946693046,0.189808260893872,0.261669863983229,1.48143225772677,293.956949710846
1751452266.10583,0.126233456622053,0.204769701389491,0.27882589433085,1.61465207256435,294.30486702919
1751452267.34551,0.163749241275359,0.242878583288125,0.3434966945087,1.76262688914193,295.544547080994
1751452268.14294,0.173475584059843,0.255604990786367,0.359827919909403,2.0317553887561,296.34198141098
1751452268.49312,0.180559718838598,0.266310577360392,0.363951556342984,2.15638053369868,296.692158460617
1751452268.88373,0.163832710784312,0.254666952353335,0.364234843986635,1.56502581727612,297.082770347595
1751452269.25141,0.159146615960265,0.261526812342148,0.380198061131396,1.93284932407635,297.450454235077
1751452269.43858,0.150560998661698,0.252884318782376,0.366644335528926,1.77151105504256,297.637623310089
1751452270.143,0.152673509426198,0.250192926600039,0.353251819494433,1.77271080670379,298.342040538788
1751452270.62916,0.145204247938176,0.249684510879461,0.3531620832526,1.68305198548695,298.828202009201
1751452271.0203,0.142841732308291,0.245453589994519,0.3471350085002,1.88859882009069,299.219337940216
1751452271.43511,0.149445193512601,0.250039551847938,0.368768268902986,1.9974226805862,299.634154558182
1751452272.00412,0.14188065123816,0.24994706258772,0.37893259368458,1.91394886997681,300.203166484833
1751452272.43375,0.149976699667554,0.242216309805428,0.397083969955771,2.02837702617137,300.632786750793
1751452272.84405,0.153444533477615,0.234382688419058,0.402347472854267,2.04150643001036,301.043096065521
1751452273.2104,0.147293993552418,0.239828961194696,0.365192931209985,1.9511755642659,301.409441947937
1751452273.6169,0.160183261936022,0.240277924073736,0.391177165777574,2.05173064244998,301.815938234329
1751452274.00261,0.156937282069456,0.25806121681821,0.397557909450871,1.88991512004745,302.201649188995
1751452275.91318,0.171536784062238,0.235088170286946,0.396390160454183,2.02518257337231,304.112219333649
1751452276.26998,0.156708662014565,0.221629365052293,0.398050994896753,2.19337697186431,304.469020605087
1751452276.62393,0.144379924713613,0.21595823742268,0.379526614016472,2.28047615567757,304.822974681854
1751452276.99903,0.144508761318035,0.220745050640671,0.359176255796387,2.30474500261392,305.198072195053
1751452277.74247,0.134927185033794,0.232929447954434,0.384141889118147,2.30478940377095,305.941514968872
1751452278.13375,0.14365588872677,0.229991290034965,0.368245752522063,2.40236999404824,306.332795858383
1751452278.48965,0.144667643055652,0.223319499882734,0.385908541958104,2.40558599318867,306.688688993454
1751452279.21858,0.156109406975009,0.221470154237051,0.385077999167868,2.42030243619444,307.417623758316
1751452280.56879,0.156000755867763,0.201380752203781,0.36499391738223,2.09798567881237,308.767835140228
1751452280.91526,0.155279631980068,0.19457385608554,0.381928107446715,2.17977746799899,309.114300966263
1751452281.28172,0.156072128421797,0.190606096923359,0.393721075470868,2.31072888894003,309.480757713318
1751452281.62053,0.176504492889035,0.177739578302877,0.394292540070307,3.56910453205927,309.8195707798
1751452282.12217,0.206247113684229,0.168457585312309,0.382132266772177,2.14845305912036,310.321214199066
1751452282.44102,0.210310267252046,0.185775319758635,0.41423245679092,2.24267708987938,310.640065908432
1751452282.98271,0.19715016439023,0.206389241703423,0.410190349934636,2.1416004560887,311.181749105454
1751452283.83989,0.202651760394331,0.227207798189827,0.435786862023533,2.68645795205646,312.03892993927
1751452284.18033,0.201287116247032,0.224277552955246,0.432810188887765,2.7006453438221,312.379372835159
1751452284.53659,0.186695552710985,0.212252322650691,0.3983432254557,2.52329439404157,312.735636234283
1751452290.87708,0.295035893522263,0.171580694350963,0.379803638359873,3.55518823058488,319.076122999191
1751452291.91454,0.22637125880642,0.168445644239643,0.345747611841104,2.55067440369916,320.113584041595
1751452292.50615,0.127846142596768,0.0907807856063152,0.205190509797488,2.72435811324481,320.705195903778
1751452293.01053,0.171260390392225,0.0842777160170076,0.26683729736601,2.14253887022188,321.209571361542
1751452293.576,0.175303815719099,0.0951690940601648,0.282062652602847,2.69752282371311,321.775040864944
1751452294.16724,0.189027670686952,0.125266974031318,0.310257256478729,2.93947012717387,322.366284370422
1751452294.6026,0.198576997805782,0.137429418943491,0.324818286301992,3.02761648857886,322.801643133163
1751452295.15257,0.161563659858007,0.130257441026685,0.293299333457315,2.6311486098628,323.351612091064
1751452295.7076,0.169420030148066,0.11819276329207,0.292690538780224,3.27439630692261,323.90664434433
1751452296.31104,0.162632562152959,0.115965885520926,0.305742904707938,3.39581679866232,324.510086297989
1751452296.86175,0.148982612297132,0.119425456009399,0.284603433537724,2.75739760883674,325.060794830322
1751452297.41907,0.15356933174374,0.152270814168449,0.304508706194547,3.21907010190263,325.61810708046
1751452297.96817,0.160406100294484,0.173949478557955,0.319060739962738,3.03679130187156,326.167208909988
1751452298.8302,0.161516118847036,0.134279625238094,0.297396099315021,3.27382513199674,327.029239177704
1751452299.37935,0.175001373299353,0.117281729221406,0.27917970194269,3.14753777276426,327.57839179039
1751452299.94394,0.169435765450774,0.115833138431845,0.278822806828519,3.01278157303053,328.142982244492
1751452300.76954,0.194274304889982,0.136106460242794,0.30941196613975,3.0238041560157,328.96858382225
1751452301.33571,0.187873650776436,0.166751358068485,0.318897224245639,3.12697580156379,329.534756183624
1751452301.90308,0.190962843816011,0.192736266223613,0.34453389557276,3.18114375446806,330.102121591568
1751452303.48699,0.198999135196844,0.247361115911042,0.399413324510494,3.26385793204026,331.68603181839
1751452307.4192,0.220432686136557,0.143623138881618,0.350283218315287,2.68012314193279,335.618239164352
1751452307.96485,0.224126830695555,0.143777630094796,0.350879660739505,2.24675350283494,336.163888216019
1751452308.35957,0.232682643285369,0.138434566176454,0.358571142149826,2.33334126623355,336.558612823486
1751452309.29663,0.236810612576514,0.156439248464319,0.356883245123376,2.95879740464627,337.495668172836
1751452309.69445,0.259191476020413,0.174310437576224,0.371383322819619,2.8574238578142,337.893491983414
1751452310.11501,0.259328391290585,0.212943530697644,0.383424892983735,2.62099067185683,338.314052820206
1751452310.37385,0.251788580121317,0.219914024382137,0.381099348134709,2.78744758091494,338.57288980484
1751452310.58821,0.251880729126492,0.23042442026848,0.406277953241397,2.6097400555222,338.787255764008
1751452310.81037,0.242040687489899,0.218861949923927,0.392298481911815,3.16371363469637,339.009414434433
1751452311.23642,0.227505030105993,0.218407528836654,0.375325709379719,2.83601508894295,339.435461044312
1751452311.69031,0.266365558354331,0.211124594702622,0.384381214413094,2.89182256367477,339.889346599579
1751452311.92498,0.281934840639534,0.201736566058234,0.398166673964211,2.49643767068711,340.124025583267
1751452312.69159,0.282531642135646,0.203284114313129,0.373539213222507,1.64994995114045,340.890636444092
1751452312.85572,0.273868759416192,0.201128911580562,0.354867117046924,1.73695589901396,341.054763555527
1751452313.27637,0.289394991104208,0.21160566908542,0.387893431239041,1.51375113941304,341.475415229797
1751452313.49628,0.27459852591202,0.204132518774554,0.372737078866394,1.61987797773401,341.695326089859
1751452313.72492,0.273281234820522,0.212422355529038,0.372779579013411,1.59034473387191,341.923963069916
1751452314.01517,0.288870910344356,0.227312561204737,0.398366159218454,1.68373833603389,342.214215278626
1751452314.58476,0.290188270390292,0.233489941155467,0.407482757918205,1.87915633094579,342.783802509308
1751452315.04032,0.279931408928905,0.234152660600835,0.391979779519024,2.011380344761,343.239359855652
1751452315.40824,0.295042072131424,0.235983566838314,0.400956193120259,2.10940990477081,343.60728430748
1751452315.62561,0.299947361000356,0.235082406629031,0.416261338765535,2.08750774883796,343.824655771256
1751452316.04204,0.298055866009943,0.232166171251376,0.400072362297366,1.79781953324229,344.24108171463
1751452316.69185,0.321046551789799,0.23798099481406,0.412852239108827,2.02000187908688,344.890893936157
1751452317.14938,0.332991217370136,0.240662443400529,0.421985748000568,2.05747831988013,345.348422050476
1751452317.43922,0.321424850272037,0.243589463454268,0.406723458000387,2.07569699993841,345.638260126114
1751452318.0644,0.328292905710594,0.251110797389542,0.439096035824209,2.0567455094695,346.263438224793
1751452318.3264,0.322695058332218,0.249381941990148,0.423816327742815,2.00156969889315,346.525441408157
1751452318.55697,0.324865340886717,0.258791117378026,0.426294052563496,2.06598663781878,346.756011247635
1751452318.99314,0.328318688076921,0.261929214476475,0.429001730422686,2.14785902136081,347.192180156708
1751452319.24005,0.336604741480384,0.256836062157301,0.437274624923116,2.03695257132127,347.439092636108
1751452319.5274,0.332223205501593,0.254636915264932,0.432324930129225,2.00009408097518,347.726439714432
1751452320.03102,0.330063102798322,0.259275828421185,0.428353502868897,2.11442296019628,348.230065584183
1751452320.31653,0.32747496000195,0.263414455326929,0.426525913166956,2.07568799995118,348.515566825867
1751452320.61113,0.335559840172225,0.266458394988262,0.446219105277017,2.11976798832999,348.810167074204
1751452320.88511,0.347029679231139,0.267432129871869,0.448067228510193,2.10172254798011,349.084154129028
1751452321.3217,0.335972366493392,0.2699831796213,0.438728463217451,1.95762036782136,349.520742893219
1751452321.62793,0.337540591041782,0.279161781133573,0.441830239597208,2.05685870838209,349.826967477798
1751452321.8354,0.343841568702449,0.283915490259716,0.462068525954737,2.09670519541279,350.034436941147
1751452322.37628,0.328942444632478,0.27504567065112,0.434974975858146,1.98435974376316,350.575319051743
1751452322.63415,0.327539347740804,0.274647429110625,0.436152211962358,1.88379332988784,350.833194971085
1751452324.614,0.30123907211122,0.292000746867041,0.441856119093871,2.44923561673302,352.813038110733
1751452325.14129,0.303755398092807,0.271908807264988,0.424052724085842,2.40408190063226,353.34033370018
1751452325.40399,0.30695933588916,0.268449073354647,0.423692338204432,2.36247362039773,353.603028297424
1751452325.67955,0.310632113625772,0.273366507439782,0.438573933941848,2.2328656727767,353.878593921661
1751452325.90622,0.302663965457866,0.269412263298416,0.429322754677424,2.26397330284738,354.105260133743
1751452326.15302,0.295855291253092,0.273554051889234,0.42525339671066,2.34172251361935,354.352060317993
1751452326.41058,0.292926644591605,0.275867546736692,0.42569028262934,2.38959622394219,354.609624862671
1751452326.66698,0.289875595141619,0.279215491637794,0.426599424296121,2.4363707271649,354.866017818451
1751452326.88608,0.288104551395153,0.281414639426524,0.427505225753007,2.38888162844448,355.085126161575
1751452327.16323,0.293973597554928,0.280493575993388,0.430817917182811,2.36037327028445,355.362269163132
1751452327.37192,0.301258835953687,0.27445147938797,0.432176525985803,2.46979604775789,355.57096195221
1751452327.61724,0.300581745700839,0.273757599418909,0.431840600035688,2.31053246395843,355.816282510757
1751452328.06439,0.299981259410825,0.273902663490677,0.428911597480932,2.18905860493507,356.263436317444
1751452328.3603,0.301559181674611,0.274507327051818,0.426888472807926,2.13598481132982,356.559343338013
1751452328.58146,0.300096122465817,0.274670971361514,0.430372661764082,2.21039949538483,356.780496835709
1751452328.84477,0.301599739308033,0.277786278887759,0.431022217797851,1.83550752757948,357.043810844421
1751452329.02614,0.30146135052146,0.275437305172015,0.428409735856591,1.89001338402561,357.225181341171
1751452329.2977,0.305623078633966,0.276215702514067,0.433776952002122,1.84177256788652,357.496742725372
1751452329.5143,0.305061139870679,0.275225203975808,0.433730425899243,1.71237238140911,357.713340520859
1751452329.75837,0.308327006934153,0.275137550106265,0.440446989220791,1.52720784246139,357.957415103912
1751452330.47284,0.313538322925872,0.276202489110705,0.443398930029494,1.64676860450518,358.67188501358
1751452330.74822,0.313715873573368,0.276523213093737,0.447667314083508,1.51971433282964,358.947261333466
1751452330.97859,0.316146346212282,0.274416479971423,0.446497938147365,1.26239343340254,359.17763543129
1751452331.20598,0.317476872943291,0.272733670202978,0.4435551506236,1.35437953164158,359.405025959015
1751452331.69278,0.317893880237987,0.268827659703396,0.44289716032012,1.2236315917352,359.891824007034
1751452331.91007,0.318893353888373,0.267997558741127,0.445968138820851,1.17327957270829,360.109111309052
1751452332.22579,0.312379515977002,0.270330866117274,0.439123898966559,1.1251593507326,360.424829006195
1751452332.42711,0.312736551960819,0.270603984771915,0.43856160685383,1.01044694263161,360.626148223877
1751452332.66742,0.306759075201363,0.271957935258254,0.435992387297067,0.416775887154479,360.866461992264
1751452332.87247,0.301737276414529,0.273254010413925,0.434621739837362,1.21706508314671,361.071508169174
1751452333.16318,0.295343965141587,0.267735633681567,0.424428982047205,0.114968722518636,361.362220048904
1751452333.68165,0.278191480456851,0.262819251327756,0.409579268766054,0.122212602404663,361.880696296692
1751452333.88144,0.275349961138997,0.266730590348103,0.407470475206118,0.806459314868788,362.080479383469
1751452334.1327,0.276572052929561,0.274043875812023,0.410818467789092,0.374825697191476,362.331743955612
1751452334.58632,0.285994649723432,0.296519923972129,0.429647509900791,0.320577448518943,362.785360813141
1751452334.80428,0.285720608340406,0.303153364203127,0.429696795075236,0.821182837090433,363.003317594528
1751452335.14796,0.291034341865096,0.313353879126251,0.447705360610555,0.640701127339483,363.346998691559
1751452335.3618,0.285957134158613,0.303336506842711,0.425230461078154,0.552539578934861,363.56084394455
1751452335.73133,0.278152874772895,0.284975711073318,0.399873598560784,0.660260558847624,363.930374860764
1751452335.92975,0.296657870463511,0.299776047758927,0.426739883710828,0.644877537677955,364.12878704071
1751452336.77445,0.318127226482851,0.291088702538843,0.431897776324191,0.630356185238642,364.973494529724
1751452337.25213,0.322947424760176,0.287630534424523,0.432465514752219,0.293383974455048,365.451172351837
1751452337.81223,0.326773278122806,0.256820890746489,0.416608256523364,0.358777976443596,366.011270999908
1751452338.22759,0.312806961149085,0.233673331877739,0.390782649296426,0.0924919617111604,366.426629543304
1751452338.83249,0.318765516453805,0.226698691975794,0.396342674570348,0.0274684295517198,367.0315284729
1751452339.31334,0.326909324754481,0.195472671590459,0.38130535448395,0.160987090974359,367.512380123138
1751452339.55449,0.324845312598506,0.191537324055378,0.377529402691251,0.191743482889378,367.753528833389
1751452340.05648,0.307259502403406,0.192669672854549,0.374974543246129,0.253308790796461,368.255516529083
1751452340.84292,0.269106887722822,0.181681495118706,0.338430526373479,0.215770364779614,369.041962385178
1751452342.85215,0.278984003335258,0.21410324245337,0.362438355845238,0.523705943282546,371.051189899445
1751452343.23127,0.289782586494337,0.182682784460044,0.357988012639424,0.922153234792893,371.430315971375
1751452346.44925,0.339373489579889,0.210680144052168,0.402466623567132,0.252990037710438,374.648287296295
1751452347.74201,0.379708535121513,0.266858019250846,0.465369625496379,0.172452782976957,375.941047668457
1751452348.20843,0.404008146905958,0.267498801022024,0.484551381459532,0.99712964090861,376.407468318939
1751452348.73264,0.408041253702859,0.294744254565131,0.503362076993822,0.0974768688193246,376.931678533554
1751452349.29573,0.388413220484065,0.322683357867378,0.505045149490092,0.277612398782354,377.494768857956
1751452349.60038,0.384742319312274,0.314706276002403,0.497102943895397,0.331415335952757,377.799419403076
1751452350.14902,0.409859630479132,0.302264963358434,0.510229452459936,0.0715336012781898,378.348057985306
1751452350.71427,0.39924150059386,0.317164342068125,0.51000252004878,0.278913331603229,378.913313150406
1751452351.29478,0.4025719832255,0.317477781274146,0.513258918239642,0.140637635405658,379.493824720383
1751452351.54563,0.390371310125292,0.31771596523268,0.503806663835569,0.135801102166824,379.744673013687
1751452352.10558,0.393619824677937,0.323423769039315,0.510920410336026,0.348540901967937,380.304619550705
1751452352.70775,0.402629099479774,0.329259582217115,0.520778419332031,0.337327215843873,380.906792402267
1751452353.76521,0.432469784594891,0.31469003830588,0.535946204645088,0.348836817415536,381.964248895645
1751452354.32631,0.442122137999033,0.326085218632168,0.549845618515911,0.378619742963146,382.525347709656
1751452354.87356,0.470273458746176,0.320745633928255,0.569255180193824,0.478691384866948,383.072597026825
1751452355.44769,0.492318241898813,0.318053751322417,0.586232500845748,0.570322416151144,383.646733522415
1751452356.01207,0.489714813572784,0.325813832509617,0.588497634496712,0.53885135540269,384.211111545563
1751452356.28259,0.483489628401443,0.334248282957287,0.588948187415176,0.616164694451504,384.481630802155
1751452356.88622,0.463677622366121,0.380734574532053,0.603135216021682,0.519023288602512,385.085258722305
1751452357.42388,0.46268892935935,0.418853633226151,0.624611621892747,0.497083742532652,385.62291765213
1751452357.99507,0.451433723585142,0.443484566836557,0.63893569244097,0.444855965456518,386.194109916687
1751452359.69873,0.448695095611574,0.446560586131084,0.637313201894835,0.635482701581836,387.897770643234
1751452360.51712,0.391878411128142,0.472412611830906,0.615490227460857,0.757762450899702,388.716159105301
1751452361.06826,0.387604507881781,0.489796177759816,0.625704083239168,0.715038975862868,389.267298936844
1751452361.63213,0.391502920894632,0.533144635281011,0.662856598364985,0.93439927479735,389.831166982651
1751452362.2214,0.378689246423995,0.542645070773096,0.661762014416675,0.905467286815255,390.420437097549
1751452363.01478,0.357293728894047,0.495077091794516,0.610763927951385,0.903304261013893,391.213818311691
1751452363.48763,0.36168748784449,0.49070713759404,0.610025351761862,0.798147362393815,391.686668157578
1751452364.30474,0.345967379364307,0.476684951558992,0.590058681111708,0.827660409397242,392.503782510757
1751452365.08948,0.334501611738026,0.493265777007389,0.59829898741019,0.768998081286541,393.288524627686
1751452365.88943,0.331608974987788,0.484922873243356,0.58987073163794,1.03274120488388,394.088468074799
1751452366.17783,0.343176594615626,0.4758224133204,0.587811383913331,0.998383804428912,394.376871347427
1751452366.47879,0.332179574872728,0.473606928929294,0.57951894648482,0.940388592539436,394.67782664299
1751452366.75654,0.32773391975538,0.473554629651246,0.576866666679516,0.899551797664719,394.955581426621
1751452367.28281,0.326866713495271,0.478872450549868,0.580049063622334,1.10162502684061,395.481848478317
1751452367.86171,0.304943889139224,0.471631374214469,0.562743022247031,0.484477305913753,396.060754537582
1751452368.44319,0.295114961725722,0.453963977063609,0.541534946150164,0.632241661880012,396.642228603363
1751452369.03367,0.316863236973977,0.453880310019899,0.554076922943895,0.892963529132605,397.232711076736
1751452369.55064,0.312779408756871,0.46000388813091,0.556737830355868,0.586762143815583,397.7496778965
1751452370.42067,0.332612291052399,0.449724659794816,0.560512333290332,1.09461447595918,398.619708061218
1751452370.69238,0.339184824273619,0.457296136480255,0.569911681041833,0.815521431765017,398.891419410706
1751452371.52375,0.260195610375931,0.401971388003453,0.480475403181813,0.531959842394515,399.722791194916
1751452372.37062,0.310466082103068,0.412206655202481,0.516922531680535,0.872327884329934,400.569662332535
1751452373.23246,0.329955296235529,0.434317535240576,0.546636415918752,1.07191686524199,401.431500911713
1751452374.34411,0.328441368812694,0.436130086909872,0.547218031468599,0.971606236307267,402.543148994446
1751452374.88777,0.342989020218223,0.445957830166409,0.56476578860514,1.08795037545755,403.086806774139
1751452375.18801,0.35224485042426,0.442226871727402,0.57065037540413,1.07315590953388,403.387046813965
1751452375.76756,0.358973772457132,0.429265166642112,0.572845684643719,0.766860234675425,403.966599941254
1751452376.29796,0.347128413962572,0.399437059289077,0.542611368679964,1.19758868742965,404.497002363205
1751452376.59302,0.350471656297223,0.394152647672741,0.549251323026642,1.2874624742723,404.792058229446
1751452377.12118,0.371026470595255,0.390757371867827,0.573488445881187,0.625199557322144,405.320217609406
1751452377.73117,0.340421501856894,0.3826134299242,0.535363529535122,0.99017243559351,405.930208921433
1751452378.56797,0.336809718613349,0.396790851867945,0.526339463916784,1.03494013039383,406.767015695572
1751452379.43001,0.345034607198344,0.408003728850791,0.539890593172064,1.12764772675891,407.629047870636
1751452380.26877,0.331660256076058,0.405924978462716,0.531803360552645,1.16283600506162,408.467813968658
1751452380.83718,0.336200660590583,0.384292167422425,0.524358195106848,1.07975795008574,409.036220550537
1751452382.80766,0.334108433614249,0.373039665170738,0.511172596234811,0.680771641855912,411.00670170784
1751452383.06026,0.336164953925358,0.373311566369997,0.510881077290845,0.813235313015351,411.259306192398
1751452383.63634,0.333568903001456,0.370912713694961,0.507866633193544,1.01018012302803,411.835381507874
1751452384.18854,0.33312648590847,0.359491983208875,0.497485251660831,0.833363839062718,412.387585163116
1751452384.48471,0.327643811859672,0.361039612153681,0.49488851699019,1.00988389685415,412.683746576309
1751452385.07579,0.33863341872096,0.380069596170339,0.514758476179479,0.984415251293913,413.274836063385
1751452386.16983,0.331388123065068,0.374501307386891,0.504621237893454,0.838222683401475,414.368868589401
1751452386.73421,0.332938254103076,0.368055967620368,0.501004349822513,0.711364385889276,414.933247804642
1751452387.3082,0.327545110855726,0.365428292870007,0.497130541494853,0.688038218627777,415.507243156433
1751452388.09829,0.328234949813601,0.373356792234833,0.503975968623167,0.540964519177792,416.297334432602
1751452388.67974,0.335697494809919,0.36970402685033,0.508971404387625,0.550016260354714,416.878781080246
1751452388.97916,0.338235218656869,0.366640750456013,0.504194237300896,0.56769790440237,417.178198099136
1751452389.53075,0.336863481370351,0.364694705636154,0.500282886868979,0.335770243724235,417.729792118073
1751452389.80785,0.335588837111628,0.361608724860155,0.498417931513557,0.193423272335592,418.006888151169
1751452390.36098,0.327806600767215,0.356850986731588,0.488385120214917,0.335081209441339,418.56001830101
1751452390.65284,0.32769633170714,0.350303052724622,0.48355954293198,0.288141058947279,418.851879358292
1751452391.24986,0.331269178902347,0.3573436129733,0.490876577414994,0.629805559919786,419.448898077011
1751452392.89392,0.301692485386941,0.364092257050976,0.479852962091269,0.377614755948977,421.092965602875
1751452393.1348,0.299004142320912,0.363134637451636,0.475850670743129,0.60812922434253,421.333842754364
1751452393.72907,0.286886086968985,0.359799172765281,0.464950928052251,0.221672744742343,421.928115129471
1751452394.28128,0.29269689324447,0.343726615404142,0.457356160225019,0.282293193111859,422.480316877365
1751452394.5679,0.289845090635724,0.341787402992943,0.454818578028444,0.090423332725637,422.766937732697
1751452394.88734,0.291344422536086,0.327005355384755,0.443348303220701,0.327091280886212,423.08637881279
1751452395.1783,0.290157653992851,0.325605117917766,0.441384200598644,0.316328377407484,423.377344608307
1751452395.40475,0.289860966604694,0.322880867552408,0.438680081214227,0.191141673286846,423.603786706924
1751452395.71667,0.289761370167121,0.3257529138728,0.442526286248044,0.100752334759121,423.915712594986
1751452395.97075,0.288364928724611,0.322547240587484,0.437726828641062,0.806061168340409,424.169794797897
1751452396.25158,0.298007495241599,0.322544896480713,0.445686966244581,0.340032727588972,424.450625419617
1751452396.53843,0.292031913975579,0.324410339311845,0.442768972174023,0.2044609827378,424.737467288971
1751452396.78723,0.287464242755077,0.323500924904759,0.439600751983036,0.184694930169704,424.9862678051
1751452397.08217,0.281208554152006,0.327363767126355,0.439330680491257,0.291991846273191,425.28121638298
1751452397.36875,0.2846870286707,0.323448790297958,0.435332853083123,0.240704304678941,425.567796230316
1751452397.65349,0.27465381279652,0.331290674731667,0.434959268412144,0.126853447788236,425.852533340454
1751452397.91691,0.268912589974697,0.32870168099276,0.428915373430657,0.829642922541916,426.115954875946
1751452398.51755,0.262902331359445,0.333888840012036,0.42863969342051,0.00836714150309943,426.716587305069
1751452398.78577,0.262523447773028,0.326248112568484,0.422315094503709,0.350120178911424,426.984811067581
1751452399.06523,0.267454002077176,0.332107697050394,0.430005938083108,0.378368732636508,427.264266729355
1751452399.3737,0.275004409628881,0.313480948483342,0.420052107289191,0.298627445690565,427.572745323181
1751452399.61401,0.267319835480599,0.313847127784319,0.416555690619277,0.212058775558026,427.813052654266
1751452399.92971,0.26195854184901,0.315542508206746,0.412644972790329,0.390428984890679,428.128748655319
1751452400.18498,0.259024942375996,0.320632056488772,0.414864736257161,0.57518334972069,428.384024381638
1751452400.48528,0.263174727842807,0.323576984987765,0.421012955825836,0.529968623574989,428.684319257736
1751452401.02405,0.265630373678748,0.318157258346307,0.416994896578571,0.261727862315986,429.223095417023
1751452401.31222,0.269787296202885,0.29657487561744,0.404214419365232,0.217655972550534,429.511265516281
1751452401.59511,0.274625539181553,0.286602373418423,0.399179634814722,0.468177771404521,429.794152259827
1751452401.84446,0.290252051701489,0.280160925250447,0.405647916818804,0.910496314056006,430.043503046036
1751452402.45005,0.2971174395249,0.287264507824412,0.416373135994069,0.206002256540951,430.649094581604
1751452402.71189,0.297754458624374,0.281001858523847,0.413784182705411,0.523449534073709,430.910930871964
1751452402.99799,0.290738803432605,0.279572637865177,0.405870254879617,0.243337252133892,431.197027921677
1751452403.52873,0.270859383924268,0.280273267597257,0.391250375057336,0.033233589875552,431.727768421173
1751452403.85356,0.265090781746198,0.266084840600023,0.379028105971922,0.498669098997091,432.052604675293
1751452404.1284,0.277073586107699,0.27269591384144,0.392866215242759,0.582356617237594,432.327438116074
1751452404.37201,0.296000562047039,0.281108205296675,0.411640553128514,0.0340388694143527,432.571051836014
1751452404.96952,0.292958997184232,0.290292424100322,0.414341665939072,0.688579593797778,433.168562173843
1751452405.50546,0.320504435788365,0.306303141939214,0.446761428328281,0.469654889560028,433.704504728317
1751452406.06515,0.315833087819394,0.315890207079244,0.451053460440277,0.511874989199705,434.264189958572
1751452406.37173,0.304589410106804,0.312984970169159,0.439436208187783,0.412486292614308,434.570773124695
1751452406.61692,0.308097363369966,0.321646480219197,0.448592251389434,0.64141370114356,434.81596493721
1751452406.90365,0.311355659992209,0.335083621612143,0.459870895624622,0.0159178471674042,435.102689266205
1751452407.37173,0.306092313257917,0.313471906990096,0.441733474259646,1.37869140951469,435.570775032043
1751452407.92526,0.357825699761135,0.367540177017156,0.515558212245748,0.505251891376575,436.124298334122
1751452408.23364,0.340703224457833,0.370886588884451,0.506378880604065,0.387078369126385,436.432684183121
1751452408.49344,0.319727701364493,0.356666116410552,0.48242871234775,0.0143407136849423,436.692483186722
1751452409.28116,0.34819061348127,0.366215651923647,0.510464724138788,0.193198485906939,437.480203390121
1751452409.60159,0.319835856399019,0.370918574135018,0.49077388634448,0.469468364230956,437.800635814667
1751452410.09538,0.312041326352639,0.364901723981151,0.482527843508297,0.620574093059701,438.294424057007
1751452410.41501,0.335808805172546,0.347379412909276,0.488819615539191,0.697494844953189,438.614051342011
1751452410.88549,0.339188580177207,0.344986086725346,0.487205594732222,1.06695509491729,439.084535121918
1751452411.1637,0.366203962599859,0.336394955909288,0.505263274099786,1.27196346195826,439.362739801407
1751452411.73347,0.359025942604073,0.359159033418705,0.519488000052186,0.550558359733644,439.932512283325
1751452412.07313,0.331497584058762,0.35417708885517,0.49074255570599,0.438092967097609,440.272167444229
1751452412.31843,0.301212181786994,0.345729491490713,0.466465409400414,0.502039134665325,440.517476320267
1751452412.84351,0.295097688116396,0.360880348830144,0.473984518034881,1.30176726953035,441.042550086975
1751452413.41282,0.270931430308193,0.367167767706704,0.461467008949679,0.0619164831686108,441.611863136292
1751452414.30882,0.280223501465398,0.365280905504596,0.466868934090709,0.442751496476333,442.507861375809
1751452414.87163,0.263055731846454,0.389557953799618,0.476551453149987,0.593963397365485,443.07066988945
1751452415.11612,0.269550083573848,0.40627208202769,0.492659497234294,0.559503549157151,443.315160036087
1751452415.69034,0.30995076802266,0.455744736064612,0.564249754529666,0.992465790758249,443.889380216599
1751452416.23246,0.329831909038937,0.485709991972278,0.598909007680464,1.24342350663924,444.431503534317
1751452416.8459,0.343245839249453,0.488280271780791,0.627354006143226,1.30467578128971,445.044936656952
1751452417.38699,0.34257454721239,0.471722081883606,0.607636862038703,0.992784092566932,445.586027622223
1751452417.93546,0.323755889031705,0.453327509998775,0.585871197287139,0.76666906646706,446.134504079819
1751452418.50189,0.324558627837396,0.46165448570867,0.581700809680304,0.741544913341978,446.700930595398
1751452419.09812,0.31498279536943,0.453745265893951,0.571710449745892,0.923213209078369,447.297164916992
1751452419.39189,0.309677632181156,0.4599694570329,0.575862103154991,0.950274164748229,447.590932846069
1751452420.74036,0.302319725152819,0.438448786724906,0.547212936289864,1.04637730321135,448.939405441284
1751452421.90966,0.281600111798166,0.436064949426235,0.535347627154606,1.16523258223521,450.108702659607
1751452422.48034,0.289267436612465,0.436670634918499,0.537896906361861,1.28578584435537,450.679381608963
1751452422.98885,0.272845791286048,0.442406679922399,0.537139852085486,1.17502251737198,451.187889575958
1751452424.14937,0.271950142683653,0.427969228037399,0.522826602968868,1.32286170233323,452.348410844803
1751452424.70575,0.277761418577442,0.430313475702425,0.526227082889358,1.23393369784068,452.90479016304
1751452425.29701,0.285284275761035,0.425826586741243,0.529268153328081,1.39448056496114,453.496054410934
1751452426.64234,0.276698258109625,0.416782407775966,0.51402108290853,1.42786305368952,454.841385364532
1751452427.22373,0.278235130816978,0.406898561117147,0.505285829135209,1.41925540261725,455.422766685486
1751452427.77691,0.271943646402461,0.405627779648963,0.502317697967512,1.50941264235363,455.975949764252
1751452429.18036,0.286492513987016,0.414240173661366,0.514632556417311,1.55591741259363,457.37940120697
1751452430.28898,0.282459251864448,0.400380882551953,0.505365509783001,1.74621306512443,458.488023996353
1751452430.89342,0.281009559268354,0.400454950400926,0.506534632375636,1.65112169111119,459.092462778091
1751452431.72317,0.272937174300343,0.378536549407224,0.482475576975492,1.76770215115444,459.922214984894
1751452432.25773,0.269030759535271,0.36519012544715,0.469636074130241,1.55533445840023,460.45677614212
1751452434.25135,0.285133502181126,0.369945626654563,0.484602899460593,1.84143221812409,462.450389146805
1751452435.06076,0.296307459112798,0.40578530253598,0.524996766610998,2.22000524952533,463.259802818298
1751452436.50022,0.228279751385426,0.429807243824174,0.526388244606367,1.92654448617423,464.699259281158
1751452437.91915,0.176867200303538,0.464014912348653,0.509939116031375,1.82108440750265,466.118194103241
1751452439.25728,0.14713014109849,0.407532382601178,0.444748812375205,0.741474770809558,467.456325769424
1751452439.84099,0.132545603760721,0.357365496469239,0.396660614919447,1.81750554388438,468.040035963059
1751452441.24542,0.153437403893708,0.358548152877763,0.395497878888245,1.78161854247475,469.444464921951
1751452442.10433,0.150591086701459,0.366909605507161,0.404862542118285,2.01664111789043,470.303371906281
1751452442.91402,0.167338523705296,0.380504498174219,0.425055109196504,2.03069803511943,471.11306643486
1751452443.48298,0.156946260544736,0.375478511619201,0.41821437112842,1.82118437985153,471.682020187378
1751452444.05539,0.143430518240547,0.371775089565201,0.410784281960377,1.28148299855487,472.254430532455
1751452444.89712,0.213089978881027,0.421933464620931,0.485418786811129,2.72562539885509,473.096158742905
1751452445.43594,0.26013396228369,0.453008900474014,0.53136008899751,3.37411736979119,473.634980678558
1751452446.28088,0.23691299004785,0.509140898949502,0.570804561606395,2.08638414175429,474.479922294617
1751452447.42209,0.194200270525439,0.489811606924244,0.537094690146617,2.53200401240879,475.621134757996
1751452450.41951,0.0528652939293486,0.500323837415221,0.504231769874629,1.59962476181888,478.618550777435
1751452450.82826,0.03320453309408,0.495189317240341,0.50115153777165,2.35714299201816,479.027304410934
1751452451.0415,0.0253966215083974,0.494225633798065,0.498516610124794,2.75897743382351,479.240542650223
1751452451.24092,0.0304608886710587,0.485510492722545,0.49303150858309,2.42152011786437,479.439960241318
1751452451.6589,0.0354034746318237,0.473977702864556,0.478535454636155,2.36214895998494,479.857941865921
1751452452.30094,0.0321355436428514,0.467020672751731,0.474853896494949,2.51679397280498,480.499979734421
1751452452.72485,0.0330302840797909,0.482358094860641,0.487608558982906,2.63257727016825,480.923891305923
1751452453.13482,0.0475978031391584,0.524526726944881,0.528180367876473,2.33105123279011,481.333865404129
1751452453.87979,0.0474405445601418,0.53903600045139,0.542147076787044,2.16102015385232,482.078830480576
1751452454.51516,0.0316971992577821,0.504888777840372,0.507302212006398,2.5219337254623,482.714197158814
1751452454.85833,0.0243548082661254,0.467486850775419,0.469774862211422,2.58314797698904,483.057374715805
1751452455.19157,0.0363760910496791,0.481113772472415,0.484214134582467,2.55473839960006,483.390615224838
1751452456.22302,0.0523614446725049,0.501422269229694,0.505566309898025,3.14635674394673,484.422061443329
1751452456.55003,0.0535487858007677,0.503843265256481,0.508010360373889,3.50647914535572,484.749076128006
1751452457.23955,0.0606509685998877,0.512234948044084,0.51746896226136,3.61400362204993,485.438591718674
1751452459.01291,0.0796346876265908,0.519528314109226,0.527075563537821,4.27577327753238,487.211953878403
1751452459.34327,0.0382039632647992,0.536459411004033,0.539335968774732,2.7358658997417,487.542309045792
1751452459.83088,0.0163426647268632,0.540755496890298,0.543920626272183,3.20634692600655,488.029921293259
1751452460.16482,0.0636903841132015,0.526154107253045,0.531522767654273,2.52282807096823,488.36386179924
1751452460.83802,0.0424485679383531,0.491907607356787,0.49642891138776,5.17244717169551,489.037066459656
1751452461.16992,0.0158479533676896,0.496546058420452,0.500431591895337,5.67156501223433,489.368960380554
1751452461.53152,0.011500811761108,0.49957619399007,0.50147305146643,4.61339251476227,489.73056268692
1751452461.8959,0.0370836900952578,0.509134013351508,0.51199257476817,4.61043185985453,490.094944238663
1751452463.14021,0.0428081340641531,0.51854602277118,0.521705253020284,5.1274981081605,491.339250802994
1751452463.6752,0.0336578889017747,0.515276614605692,0.517830953831284,5.2659432737236,491.874236822128
1751452464.02101,0.036014887629364,0.514134426252519,0.515963929692338,5.31180561552837,492.220050811768
1751452464.38956,0.0406320814894685,0.5153390299247,0.517784335347321,5.29907596014624,492.588599681854
1751452464.97662,0.047591878384984,0.516682519866105,0.52000556730313,5.39209597913518,493.175664901733
1751452465.32705,0.0472412649104692,0.513545727482928,0.517496291614136,5.45026425710437,493.526095867157
1751452466.22716,0.0381531668212882,0.511376811793749,0.514168380894605,5.46349462342686,494.426205873489
1751452466.59193,0.0369350453941335,0.507340297907327,0.509646787094796,5.46283424406473,494.790967702866
1751452467.5263,0.0285683756353681,0.499757652545172,0.502497826258818,5.60657611434361,495.725344657898
1751452469.00851,0.0472894698685624,0.479660015477335,0.484517812058117,5.63029946084658,497.207546949387
1751452469.52292,0.0363821188537465,0.498634718353487,0.501894902196223,5.54952339424259,497.721965789795
1751452469.92804,0.0348254991005037,0.503119892399115,0.507966135010788,5.7864862099535,498.127086400986
1751452470.61566,0.0339083010962105,0.502331070772078,0.504976776913465,5.7046632874395,498.814702510834
1751452471.07827,0.0242098354928049,0.508351102973234,0.512030243401591,6.2743634584065,499.277312278748
1751452471.42213,0.0377370001792854,0.503277179822087,0.507066755498273,5.8987232673375,499.621173858643
1751452472.01979,0.0253609153473335,0.50965831328116,0.513317477606651,6.11256527610452,500.218831777573
1751452472.57642,0.0192556104392045,0.514983028618307,0.518585255054843,6.25654087454485,500.775460720062
1751452473.16474,0.0168764207005179,0.528112912133489,0.530771313699012,6.5013805945573,501.363780260086
1751452473.72948,0.0169109761018587,0.535665884621078,0.539002628759963,6.36101932828817,501.928518295288
1751452474.27299,0.0220867757403909,0.533889102746332,0.536786948130147,6.39823113695598,502.472034692764
1751452474.83218,0.0261356903364449,0.541302171362183,0.54531023159274,6.47747005267439,503.031221151352
1751452475.39179,0.0206952309801789,0.557588379896227,0.561098734666149,6.4839048325867,503.59082865715
1751452476.19727,0.0309877441653592,0.559029414268155,0.563066443687228,6.78113906462341,504.396308660507
1751452476.69409,0.0328932433250109,0.560908706599872,0.565936170380576,6.70702797138649,504.893131256104
1751452477.24315,0.0306004784526712,0.565912755267313,0.570563678503262,6.56005098732667,505.442193508148
1751452477.78657,0.0328635832034689,0.560496732264056,0.565569830883804,6.84712459593022,505.985609531403
1751452478.38086,0.0308866458510073,0.568582748253591,0.574529045115527,6.38196681948399,506.579900026321
1751452479.23287,0.0355603132821403,0.559058667770337,0.563042295872113,6.42995470497705,507.431908369064
1751452479.80206,0.0470886172698573,0.558653596926716,0.562923750948257,6.62016400211821,508.001102685928
1751452480.31779,0.040358090089252,0.563033926941283,0.567834897280365,6.70704200657779,508.516833543777
1751452480.91579,0.035719140596056,0.576364752903144,0.581048936309988,6.29397897895753,509.114832639694
1751452481.51893,0.0356268246097922,0.561151713726648,0.564891182945504,6.47090540227155,509.717970609665
1751452482.05009,0.0378766595648028,0.55718710624905,0.560749100921369,6.3308264560683,510.249134540558
1751452482.91706,0.00965726004482903,0.569226083686575,0.570966673115548,6.89702557884791,511.116103172302
1751452484.04805,0.0141499029670846,0.56827046284754,0.570019309249242,6.5074574606164,512.247092008591
1751452484.8577,0.0242571153485758,0.549605782503345,0.551332380457947,6.28681444591291,513.056746006012
1751452485.41056,0.0296241046987871,0.537473779297755,0.539945337186588,6.36646914979763,513.609597682953
1751452486.2592,0.0338262171770012,0.546445159571739,0.54969704274347,6.16824022477441,514.458240747452
1751452486.79978,0.0391084981937753,0.550229802112933,0.55421426052301,6.1499869337817,514.998818159103
1751452487.38763,0.0348430804027677,0.552974391899471,0.556646240697111,6.08209468675305,515.586673498154
1751452488.23913,0.029687477337665,0.571284743860753,0.575121724082998,6.09257526208989,516.438175201416
1751452488.80001,0.0222785756600963,0.582514603671885,0.585103131823213,6.15659014627482,516.999048709869
1751452489.67878,0.0141304440015468,0.577056400199349,0.579709097756074,6.2680947429635,517.877818346024
1751452490.20904,0.0119880400308561,0.584722659972814,0.587108122906232,6.05339064205562,518.40808391571
1751452491.09061,0.0362832030064628,0.562216005206884,0.566297766014903,5.80855236673927,519.289654731751
1751452491.65619,0.0205649651498208,0.564602043014909,0.568836642064006,5.95947182666451,519.855232715607
1751452492.52362,0.0188237346237865,0.579410818227262,0.581470452323881,5.73321006121009,520.722663879395
1751452493.35052,0.00952794319264805,0.600974193849868,0.605166014159759,5.81244968841559,521.549560308456
1751452493.92676,0.0174413963883071,0.598761817046912,0.600985083179222,5.79345861252326,522.125797271729
1751452494.77547,0.0274436032658275,0.60288932473895,0.606420891493946,5.66124917750954,522.974514007568
1751452495.62008,0.0183800500674503,0.609911236561587,0.61324452409918,5.55194786096825,523.819120407105
1751452496.17168,0.0345354579199751,0.583900654640814,0.587032498106328,5.33550580686455,524.370717763901
1751452497.08379,0.0201135601210091,0.595932411422406,0.597936223214763,5.55669343714262,525.282836437225
1751452497.89206,0.0322846876849666,0.59513415224448,0.598581439322958,4.81186647353275,526.091099262238
1751452498.75393,0.0388587261963914,0.588119996669157,0.59072564263592,5.37655686406967,526.952970981598
1751452500.45576,0.0370881246379924,0.648537681416062,0.650703047213333,5.94980271317943,528.654798984528
1751452501.57268,0.0199858942836579,0.648467361501243,0.648922044805434,4.98328052747734,529.771723508835
1751452501.88349,0.000266800401206746,0.649756719707852,0.651103797135407,5.51468548249459,530.082528591156
1751452502.46408,0.0241457183775557,0.661040868958542,0.662009937417098,5.84312465053957,530.663119077683
1751452502.93685,0.0544941377807888,0.654002344308083,0.65781889060157,6.07520129722258,531.135889053345
1751452503.23721,0.0472159856000214,0.644921836857591,0.648118343650112,5.71720725437416,531.436250209808
1751452503.80791,0.0427243034884846,0.628739213271237,0.630820466471805,5.47533462117568,532.006952047348
1751452504.1374,0.0392332340470521,0.607214066593473,0.608555547245941,5.19225976556217,532.336446046829
1751452504.36814,0.0479190394463149,0.593342714508742,0.59547495030418,5.03933636739516,532.567180633545
1751452504.71193,0.0394915682280401,0.587534505259789,0.588973549583354,4.99213519092426,532.910968780518
1751452504.9596,0.039400627975191,0.586200425090271,0.587559197788262,5.08031838502677,533.158645153046
1751452505.49948,0.0412659479661141,0.593097744287688,0.594626690681709,5.26942260838249,533.698519229889
1751452506.3725,0.0520479333095451,0.604264347400892,0.606559506913373,5.58166358873778,534.571545600891
1751452506.64433,0.0498514747170694,0.607035659704012,0.609255859644379,5.5900172370379,534.843366861343
1751452507.15712,0.0487601279835784,0.603439899932881,0.605508667828683,5.56298627107832,535.356160163879
1751452507.75772,0.0631048744892733,0.592289241795327,0.595645478026408,5.57027898395553,535.95675945282
1751452508.0191,0.0551864576614862,0.594559610477666,0.597139507624685,5.44118897502048,536.218145370483
1751452508.54292,0.0628604472741411,0.602582708608481,0.605853365821643,5.53607590983652,536.741961956024
1751452508.91331,0.0699873989068346,0.610268739927262,0.614268875792293,5.79678220168458,537.112350940704
1751452509.11455,0.0790636292443786,0.612856255342918,0.617939239792984,5.73859266526448,537.31359577179
1751452509.96544,0.0849265656638466,0.61902143971224,0.624828718007219,5.52559753079054,538.164479732513
1751452510.5537,0.0872602026371072,0.620472315175729,0.626633996858274,5.89726607916195,538.752740383148
1751452511.05804,0.0999849802789732,0.624906977904169,0.632963819191272,5.69376804634091,539.257082462311
1751452511.34203,0.102625757185699,0.623266304680896,0.631869950306799,5.63632470801503,539.541068315506
1751452512.39833,0.117102449828384,0.619082817096904,0.63010495917775,5.92240945855722,540.597372055054
1751452512.67366,0.118476666670195,0.615465893169502,0.626784877251217,5.889660057754,540.872701644898
1751452513.15576,0.116858083636031,0.60875838380097,0.619975066849345,5.66463453204238,541.35479927063
1751452514.12806,0.112682612438428,0.60439641545553,0.615273763568523,5.52759914544434,542.327097892761
1751452514.66077,0.113538771247441,0.601377098182083,0.612726867363416,5.83633526974278,542.859809160233
1751452516.11207,0.10672995503783,0.594990113824653,0.60538796720132,5.83994864559653,544.311111688614
1751452516.59458,0.114246319086097,0.593598134126869,0.604752907085392,5.90831092819863,544.793619632721
1751452516.84,0.114439780869201,0.595276205970398,0.606913531692574,6.0615765760157,545.0390458107
1751452517.32984,0.111511089178752,0.594536321423079,0.605320411675972,5.90118223350371,545.528881788254
1751452518.31153,0.0990401540525642,0.589529413161086,0.598167078744782,5.04931211991315,546.510571956635
1751452518.83858,0.104239017624838,0.583982616688292,0.593479403413547,5.73593594945495,547.037621736527
1751452519.05834,0.10473219367932,0.585785133224771,0.595690211236397,5.74231546041605,547.257379055023
1751452520.23277,0.116350141293338,0.603699704484503,0.617902590964824,5.69572475488919,548.431810379028
1751452521.86637,0.093865508520218,0.589023505979652,0.598463154054193,5.68074216936022,550.065414428711
1751452523.44252,0.0823381829752515,0.541784118963745,0.550901726188748,5.26057034290339,551.641561746597
1751452523.80617,0.0757445901985375,0.537191537211345,0.545274397876022,5.28929255469519,552.005206823349
1751452526.06626,0.0832122572316134,0.518376001035341,0.52824176910327,5.29936163802823,554.265305042267
1751452526.2816,0.0830860150090124,0.51617335880999,0.524606513900668,5.30835418067954,554.480639219284
1751452526.68719,0.0848930154649434,0.517555399838398,0.527202339424378,5.24262682345141,554.886231184006
1751452527.10334,0.0875840930959241,0.521731640839813,0.533318858932228,5.31894955902735,555.302377700806
1751452527.5378,0.0826058337798391,0.524117148940796,0.53564436353716,5.24470744403628,555.736843109131
1751452527.76891,0.0815199626087308,0.527001285205198,0.537240030513651,5.25157012537806,555.967953681946
1751452528.01242,0.0828000635998224,0.527292505748314,0.537830181533977,5.30034669322207,556.211461544037
1751452528.77366,0.0767057753975619,0.531027523983848,0.54032192841219,5.12278291876496,556.972697257996
1751452529.01802,0.0792749551603792,0.52670456121332,0.536168007672433,5.17395491853968,557.217065095902
1751452529.50249,0.0829654590673253,0.51711333376826,0.528030785093567,5.25686022012307,557.701533555985
1751452530.88318,0.085833687200397,0.520087282101201,0.530449610183603,5.22828252701257,559.082222938538
1751452531.10935,0.0857260557777022,0.520115365925349,0.52961109604666,5.18601550172624,559.308386802673
1751452531.62069,0.0884554934409771,0.522926991950686,0.532811259547751,5.2166854038715,559.819734096527
1751452531.86117,0.0893433421757387,0.522698140214296,0.532647451086576,5.19338908398422,560.060214042664
1751452532.9524,0.0909499891636394,0.524546795335537,0.536000901776971,5.20056367068902,561.151441574097
1751452533.37745,0.0915898029905078,0.523534359583713,0.534590118174535,5.17643950928236,561.576495885849
1751452534.19948,0.094434168953851,0.529848375082492,0.541310610400297,5.20181436058711,562.398517847061
1751452534.60528,0.113317561141319,0.537599888411354,0.551849320093172,5.7717333491403,562.804319858551
1751452535.29468,0.119439211140437,0.547584442726313,0.563198425415553,5.24601257191802,563.493717670441
1751452535.5371,0.115825102495009,0.547663620365868,0.56210411005332,4.86920622224037,563.736145496368
1751452536.01272,0.1057206918167,0.547037787462622,0.559549669487308,5.36775063036491,564.211760997772
1751452536.84653,0.106685038021751,0.540566196793873,0.554569077525097,5.41574261542649,565.045575857163
1751452537.10967,0.105003483255343,0.53807499160645,0.55061693327973,5.2026857310592,565.308709383011
1751452537.85801,0.0991071211057713,0.542377200888626,0.555823892318235,5.12300278919057,566.057055950165
1751452538.34757,0.0982077768198981,0.545922775370458,0.558603974996861,5.41357488881716,566.546612739563
1751452538.81356,0.100850671555754,0.543553488231415,0.556809625788799,5.12949968681699,567.012597799301
1751452539.49777,0.1052327303911,0.53331960982704,0.548880165807062,5.36462304402117,567.696814537048
1751452540.4175,0.107126833244792,0.532390502935621,0.547406266255553,5.4913645091182,568.616544008255
1751452540.91181,0.109318747093583,0.5332810784804,0.549454958667806,6.23727032912611,569.110853910446
1751452541.34101,0.142790123057703,0.554147524619301,0.578604250747276,5.82056338602795,569.540053367615
1751452541.76303,0.149882145900986,0.559475234701874,0.58335408132022,5.50260223936022,569.962068080902
1751452542.24009,0.153716580613476,0.566375843525533,0.591836762939777,5.50793780702714,570.439127445221
1751452542.48689,0.150051572205654,0.566796728176227,0.590423819952425,5.58889246678604,570.685928583145
1751452542.9808,0.147451236828468,0.573524728921337,0.597039745735083,5.36106038336257,571.179844856262
1751452544.00775,0.132274144319742,0.5404950693017,0.561990608027308,5.39902020287945,572.206793546677
1751452544.25614,0.133111057119885,0.536714632503813,0.559345278436299,5.23043455632632,572.455179929733
1751452544.53583,0.134380359199713,0.532922326933603,0.554226286627244,5.12086482304227,572.734874725342
1751452545.44369,0.133741377502474,0.543492597690296,0.566727535081377,5.19490611612468,573.642732620239
1751452546.03566,0.149050959531446,0.552861222499751,0.581556453477169,5.5318890726269,574.234702110291
1751452546.83986,0.13283232937655,0.5407239438612,0.56352279327138,5.21245798127228,575.038903713226
1751452547.20449,0.127755262688457,0.527727197865597,0.549100901392182,6.03551380870536,575.40353345871
1751452547.91304,0.0858310773752267,0.506136984263087,0.522221565256044,4.66022399006266,576.112080574036
1751452548.50194,0.047541543535609,0.486325751825841,0.493993397507286,4.94251008071196,576.700983524323
1751452548.76042,0.0475054507315531,0.480535261759879,0.489282767073185,5.38439024661258,576.959458827972
1751452549.81104,0.0423121697751727,0.499410304908369,0.509090916489451,5.26869226491994,578.010085582733
1751452550.60109,0.0623153869675015,0.51914451003213,0.531813247773856,5.08084339995868,578.800134181976
1751452553.08887,0.0578483531990119,0.524445248425882,0.534392279112619,5.20619798752041,581.287913560867
1751452553.38832,0.0518571316610479,0.529215748932424,0.538499130152704,5.15726522626178,581.587360620499
1751452554.54472,0.0566410393962022,0.531103213013486,0.541701634785951,5.15551159858961,582.743763446808
1751452556.12826,0.0866208382030964,0.560520906227934,0.577577936711067,4.97409288148834,584.327297210693
1751452556.42299,0.0903260773115557,0.563310572367615,0.581254231050565,5.08365513766342,584.622026920319
1751452557.15772,0.0930820224797158,0.56624589699872,0.584174438172257,5.24591815390063,585.35675740242
1751452558.10884,0.0785315909186017,0.550096870283282,0.567832920320883,5.1419606136587,586.307880163193
1751452559.80794,0.0939788336015771,0.532076826616008,0.554512843625237,4.40452538207601,588.006983280182
1751452560.5344,0.0982095731833232,0.542807281972156,0.566409692638887,5.27403236067143,588.733445882797
1751452561.03569,0.115948726799894,0.554015790161477,0.581688400297429,5.63790770841719,589.234728574753
1751452561.57043,0.118758656598071,0.553287501138648,0.583384852300953,4.80869331363603,589.769471168518
1751452564.90782,0.137190761835877,0.526550019484707,0.576205058594141,5.03194318080917,593.106866121292
1751452565.49449,0.15011513391837,0.524000715458355,0.573823118821784,4.54336296198626,593.693534374237
1751452569.39694,0.170424030699176,0.541429242790749,0.59599989409306,4.50202150756984,597.595978736877
1751452571.63434,0.159717050841079,0.57033068242461,0.624752330368232,4.50727736775495,599.833383321762
1751452572.26694,0.172555304655347,0.562471419840525,0.624719678168351,4.55519076940088,600.46598315239
1751452573.74467,0.153265672537894,0.558345442678697,0.618052580372728,4.56502762919475,601.943708658218
1751452574.14925,0.154859343253461,0.556262054117032,0.614530218053148,4.60212744816352,602.34828877449
1751452574.32731,0.159218586893497,0.559477867909186,0.625797889538003,4.34891755691116,602.526354074478
1751452574.70584,0.157906039390745,0.56311363601922,0.626990696700431,4.57827705063008,602.904886245728
1751452575.00495,0.156297526601737,0.56581052555265,0.627203229237753,4.66995108320725,603.203989028931
1751452575.21775,0.154976722026098,0.567399865229455,0.62587641827853,4.69330858449738,603.416790246964
1751452575.48846,0.161781378165055,0.56471489004672,0.633268712310502,4.86496226818397,603.687497138977
1751452576.14021,0.164368547383406,0.553140278417337,0.631556507195319,4.98359904576434,604.33925151825
1751452576.37744,0.16362282800307,0.550617239677108,0.607572897345819,5.41203727067701,604.576477050781
1751452576.86862,0.168025288592124,0.541898880969727,0.60671639011412,4.79171536914782,605.067665576935
1751452577.09255,0.166412411897045,0.538188365159984,0.605006774406839,4.60813339891939,605.291595458984
1751452577.31178,0.173389017559955,0.529602480781944,0.602851718282895,4.56379900790812,605.510825395584
1751452577.50903,0.163626827285464,0.540381609169688,0.600176945132774,4.27927476258511,605.708072662354
1751452577.72585,0.168000100256348,0.539264274644792,0.596232403948989,4.32002631712875,605.924888134003
1751452578.093,0.179929729318086,0.544487732367237,0.62483873255177,4.40133243591099,606.292041063309
1751452578.26542,0.187845393205299,0.544800754867833,0.639952131321658,4.26688900801062,606.464462280273
1751452578.68025,0.187323098168509,0.556228560952941,0.64102000617988,4.61907379595281,606.879290103912
1751452578.96041,0.188155030005225,0.5537519580449,0.632182533007088,4.58678981104986,607.15945148468
1751452579.17169,0.184864343641555,0.562645150208729,0.64310637448652,4.73971793512427,607.370736122131
1751452579.33594,0.188303239491789,0.554739924083584,0.638685231128436,4.75594730274077,607.534977912903
1751452579.57087,0.189933465239017,0.548056974013355,0.643549165289965,4.8866455129965,607.769913196564
1751452580.6452,0.187725004219061,0.563810315502085,0.645102773790843,4.71374355447477,608.844240188599
1751452581.01886,0.17672674374838,0.565131412497897,0.646923872374121,4.74797484902294,609.217904806137
1751452581.22958,0.179949851100775,0.566224399038599,0.647340286545824,4.87434808881304,609.428622961044
1751452581.5157,0.182122496133093,0.580191538769531,0.652369787305646,4.99127651788621,609.71474313736
1751452582.11035,0.18675301795175,0.574622181533073,0.665457124115475,4.92296584244232,610.309389829636
1751452582.30138,0.188651052831684,0.564380548704696,0.654416572744585,4.90763882855887,610.500421762466
1751452583.30694,0.19194521726223,0.54446910417716,0.643602532151918,4.86009746892671,611.505986213684
1751452583.72837,0.179639585196639,0.542719230202413,0.64001881801427,4.77301360511703,611.927407741547
1751452583.93309,0.173578004658304,0.543137181354267,0.618095431962578,4.83243790365497,612.13212966919
1751452584.35685,0.182799614102787,0.526165301306581,0.618750489268099,5.05576050964799,612.555896043778
1751452584.7641,0.180763661539604,0.522025760755631,0.611947205158554,4.90281163218437,612.963141918182
1751452584.95487,0.177985911488277,0.527243072107427,0.628374956905807,4.71906272188088,613.153915643692
1751452585.17423,0.17193451836566,0.532959843592318,0.615440821433248,4.93488952986484,613.37326836586
1751452585.71263,0.182819119930093,0.547445764632217,0.652553429131919,4.93889849226266,613.91166973114
1751452586.05691,0.178987132544575,0.548259228122374,0.659415087529241,5.04487675153826,614.255949735642
1751452586.31119,0.174988076016651,0.542348756043505,0.622855775238471,4.92987338083288,614.510234117508
1751452586.51057,0.174031314379092,0.537366560092818,0.622768636099928,4.95808549303391,614.709608316422
1751452587.01162,0.193427785489781,0.531833622786183,0.638957239351978,4.90050340013134,615.210663795471
1751452587.37654,0.181284827836699,0.524617757662979,0.63435279158391,4.86584824048932,615.575578451157
1751452587.98523,0.179203637587139,0.531307805897074,0.629602656911833,4.90123181402031,616.18426656723
1751452588.41099,0.189072574178836,0.525116097488173,0.638624565749823,4.84276825211956,616.610032558441
1751452588.80061,0.185359629185363,0.526879668913941,0.620449870191086,4.86527233379084,616.99965262413
1751452589.75502,0.207314305106195,0.531278568070436,0.65880699852394,5.00843196542541,617.954058647156
1751452590.04561,0.196739237482843,0.528521707006264,0.6344181457162,4.93695153733813,618.244653701782
1751452590.33432,0.183378111480316,0.525152079750282,0.630892079078718,4.90782471415415,618.533362388611
1751452590.78784,0.202805876233755,0.51945864215977,0.644341547725724,4.84763068516984,618.986881732941
1751452591.05165,0.19383518015297,0.514944830546208,0.623024738979551,4.70374846994489,619.250692605972
1751452591.2495,0.193183463256731,0.511498514421459,0.616088871535306,4.53495288262999,619.448540449143
1751452591.44479,0.1987921668012,0.505386951297245,0.609325659093168,4.54579609792937,619.643830776215
1751452591.72459,0.203982252742173,0.496943849315538,0.613281363213803,4.57812062891109,619.923633337021
1751452591.96604,0.209891378234948,0.493514505618118,0.62563994731989,4.56652222801821,620.165078163147
1751452592.17614,0.201697807780532,0.489372009325066,0.604264061116693,4.63260741024019,620.375180482864
1751452594.62247,0.301424271512035,0.508111035656844,0.611278932518693,5.07311370267623,622.821508646011
1751452595.15651,0.318743448902938,0.52926817810428,0.657757095751074,5.56595953592368,623.355551242828
1751452595.46358,0.30971001626588,0.530104169650121,0.640877602419562,5.58627611986573,623.662618398666
1751452595.72436,0.296432450235046,0.522473684808849,0.617750349412128,5.68931933862752,623.923405885696
1751452595.97934,0.298387581021409,0.521442154975018,0.618930488440197,5.52494033431042,624.178384542465
1751452596.22254,0.294312197527291,0.513319038664526,0.615708437369939,5.17996710229242,624.421579599381
1751452596.41451,0.294619743890816,0.503897633366649,0.623524377175766,5.10798791025345,624.613552570343
1751452596.58787,0.297663708259686,0.505866960492341,0.616451520489058,5.2012223706711,624.786907672882
1751452596.87241,0.273352191343543,0.491759021120018,0.58996995074818,5.1944496264365,625.071451663971
1751452597.13388,0.277300269524249,0.489438121112258,0.588840360409406,4.9433951992944,625.332921743393
1751452597.38603,0.280622041208613,0.486531554214657,0.582594814721982,4.31019024695332,625.585068464279
1751452597.59932,0.282786681451305,0.475917226391829,0.598022660710473,4.95156240461184,625.798358678818
1751452597.81985,0.295099657843506,0.457102949139129,0.582020538895029,4.9031851069131,626.018890142441
1751452598.1913,0.276031393410478,0.43020986459415,0.533505263312361,4.92611767120001,626.390338182449
1751452598.45977,0.273046701214474,0.433778649003511,0.540097585316593,4.61186895098181,626.658814907074
1751452598.75552,0.263296182584888,0.449704984860958,0.5557614176536,4.60717972916459,626.954565763474
1751452599.01449,0.254582915322767,0.469698888791526,0.568026352502202,4.18734323498368,627.213528871536
1751452599.31737,0.257819984554142,0.47457812762433,0.579384681389452,3.29171478903855,627.516411542893
1751452599.76307,0.257699079845601,0.472071678114847,0.575665510002095,4.47089965558011,627.962109804153
1751452600.07988,0.278395201488015,0.470217548252435,0.598180150675167,4.57495121165647,628.278921365738
1751452600.29631,0.278711498811064,0.469776427550018,0.601088056583902,4.72609095613338,628.495351552963
1751452600.84412,0.265733668894533,0.471917049655837,0.582647863149696,2.48477089028913,629.043166160584
1751452601.06448,0.246457257544274,0.470878974980778,0.572339067920047,2.27748757599321,629.26352596283
1751452601.4835,0.224208116582318,0.459715937247771,0.564133115763437,2.58056778687674,629.682544231415
1751452602.39293,0.261388704108146,0.499969898075795,0.610221502142194,3.26268627104853,630.591966629028
1751452603.04841,0.274063089384751,0.529743250074588,0.644645127058759,2.37793488618967,631.247455835342
1751452603.88647,0.257329792416992,0.536150833940016,0.652383086299966,0.796300994719064,632.085514068604
1751452604.66965,0.251276870140917,0.524068814175157,0.644453097272812,0.227961497338147,632.8686876297
1751452605.04831,0.245224221257057,0.52637903009289,0.640704249849607,0.492190385867111,633.247348308563
1751452605.48333,0.235140998689485,0.516906617603423,0.636121652450087,1.60827521565382,633.682375669479
1751452605.86873,0.231399039174827,0.508973125151264,0.641355806288304,1.62268341708613,634.06776881218
1751452606.27891,0.219752642414288,0.515717740607367,0.631594994107432,2.02962714193822,634.477953910828
1751452606.6534,0.216433477918617,0.523825926220582,0.644692349067073,2.07722798759537,634.852446079254
1751452607.71204,0.218545486046052,0.525127956129699,0.635350957369247,2.41062981752457,635.91108083725
1751452608.10321,0.2153948900248,0.525734158654439,0.649241939370151,2.18617058012518,636.302252292633
1751452608.49689,0.217584557976478,0.525738875569047,0.646650308438843,1.82160258602882,636.695927381516
1751452609.30098,0.221573821291744,0.516796953652326,0.630381989458599,1.31577364159518,637.500022888184
1751452609.73103,0.228353708631351,0.518536776688086,0.64250897683852,1.36441896322565,637.930072069168
1751452610.10642,0.225038497136771,0.519019782761642,0.639686981695143,1.49970706051248,638.305463552475
1751452610.49543,0.227893281275484,0.519493566162333,0.647990746509157,1.34692011892422,638.694475412369
1751452610.91217,0.221954012796529,0.513976984417396,0.638779083552017,0.865808667694606,639.111210584641
1751452611.27324,0.21804936868497,0.510255984977886,0.630471650111231,0.895540175359125,639.472282886505
1751452611.69013,0.214865574494351,0.504310645261544,0.622386561331866,0.630953765969334,639.88917183876
1751452612.52601,0.237344778105541,0.5045525074385,0.624892880052758,0.408465555320165,640.725054740906
1751452612.87519,0.243353224082508,0.509814532166171,0.632765703026416,0.563868375590105,641.074227809906
1751452613.28931,0.246474859564067,0.517207719381986,0.634458983131352,0.912283065377677,641.488350391388
1751452613.5374,0.244498102552518,0.523574166656602,0.633456382661239,1.22913534276099,641.736442089081
1751452613.84661,0.247924376125337,0.532548946087027,0.648110245222063,1.39334864513976,642.045650720596
1751452614.46873,0.240469898543067,0.537861707274221,0.642697720466089,1.53719494824738,642.667768716812
1751452614.84915,0.241251230848485,0.552884005098203,0.661611300876705,1.37618530437653,643.048191547394
1751452615.28271,0.233959300353854,0.541812587371406,0.652457830030429,0.701151107700519,643.481755971909
1751452615.68569,0.219623192705372,0.537679917645983,0.638731203220603,0.505052937042905,643.884735584259
1751452616.14786,0.225490107396543,0.53775478021821,0.635144829181566,0.236398782491161,644.346897602081
1751452617.12626,0.19795248988703,0.540899029957429,0.636403053958196,0.160802356529881,645.325302600861
1751452618.11404,0.212750683090406,0.537150761912734,0.629783479142358,0.0471370971822802,646.313084363937
1751452619.15072,0.236319379007752,0.569734527510182,0.674454403895694,0.807208357963991,647.349756956101
1751452619.56415,0.23000377854235,0.567325593786402,0.667980580470362,0.658457239821764,647.763193845749
1751452619.99634,0.236266180731147,0.567114734544915,0.666663164214786,0.51572016272713,648.195377111435
1751452620.5785,0.236286580963394,0.568844691864702,0.668837730115552,0.219464285707679,648.777539014816
1751452621.00688,0.240236699211781,0.567184005669913,0.671768640717797,0.341453812058711,649.205922842026
1751452622.59321,0.24543439713654,0.559804179860095,0.6637737046872,0.866463003160129,650.79225564003
1751452622.96827,0.246568913756954,0.55636803754871,0.661255786865028,0.63527270299503,651.167309522629
1751452623.67004,0.250458967077081,0.567214959928025,0.672047065839326,0.468674873608025,651.869079113007
1751452624.12685,0.246148607641354,0.576075943576121,0.670146625530755,0.430200877104046,652.325894355774
1751452624.68833,0.257974366918758,0.587442224232222,0.687065597369026,0.930436792052082,652.887371301651
1751452625.10042,0.258303238270324,0.590929872496044,0.69922213988672,1.66031720578225,653.299464225769
1751452625.75509,0.256632742553702,0.593093908836765,0.698296039934943,2.22000657813067,653.954133987427
1751452626.20107,0.257176557586673,0.592040343119127,0.689989614718862,2.27550267019523,654.400114774704
1751452626.72247,0.255925496627648,0.586197002752365,0.690884628428611,2.07891923911083,654.92151594162
1751452627.80044,0.261883972679899,0.582416746767695,0.685218615802852,1.67516155024483,655.999481439591
1751452628.6171,0.270592481035116,0.582067765487266,0.684370501016812,1.58589636864532,656.816140651703
1751452629.31841,0.268103622001933,0.581584951258815,0.685657236536609,1.36614855978506,657.517454624176
1751452629.68988,0.268850977881377,0.582633186118467,0.691383263519166,1.35410853517583,657.888921260834
1751452630.29942,0.259337760474517,0.587670188178356,0.688628894674636,1.2893530234224,658.498456954956
1751452630.68513,0.26726074771901,0.589376241530249,0.699114046698704,1.40658064659612,658.884175300598
1751452631.28827,0.266958846161447,0.58350225432476,0.693172099667988,1.53495845634117,659.487309455872
1751452631.87633,0.259202681261387,0.579501421518107,0.685908926241132,1.60622229996702,660.075368881226
1751452632.32642,0.254070834182288,0.58309746131888,0.681953843259886,1.7834923239838,660.525456905365
1751452633.95765,0.237529646621675,0.593071557692539,0.690260048169435,1.28788035306709,662.156686782837
1751452634.31412,0.242796049902274,0.59495564683721,0.695532050602766,1.2599341508907,662.513165950775
1751452634.94143,0.239985158434664,0.597322851559882,0.69862118651865,1.29919256753596,663.140471935272
1751452636.0909,0.233041626044372,0.589986513376655,0.684738127996213,1.41286440097346,664.28994345665
1751452636.51107,0.231320602591974,0.594902662752794,0.700690353608201,1.42615607103248,664.710106611252
1751452637.52334,0.237420633626893,0.58830958214726,0.682779981564965,1.4447865834762,665.722377538681
1751452638.14349,0.239592370600533,0.592047471571635,0.688211373312141,1.3039685610901,666.342528581619
1751452638.51666,0.230549774761201,0.591206147744589,0.681745479976529,1.3109047862008,666.715706110001
1751452639.55357,0.238356375418723,0.594122982347588,0.691065873701063,1.22382053470711,667.75261425972
1751452640.76413,0.223915311098519,0.5937631534549,0.692894563686773,1.30286577101372,668.963174104691
1751452643.00052,0.238706529686659,0.58453062700604,0.678920960926666,1.00087513487478,671.199563741684
1751452643.55639,0.245057201850589,0.588240214242763,0.683823916537723,0.954375117942182,671.755426645279
1751452643.9911,0.245192397206031,0.588978251099098,0.689925171896228,0.862805791160796,672.190138816834
1751452644.54769,0.232537804093392,0.58933001253636,0.685691316897424,0.906591812870073,672.746731996536
1751452645.18943,0.238471897265245,0.597013611319663,0.693256639997035,1.06765155621313,673.388468980789
1751452645.76502,0.234081785000647,0.592945318000024,0.68824294125752,1.09476934257345,673.964062452316
1751452646.18408,0.242476009931998,0.592081400106234,0.693605207337813,1.1393907124578,674.38312458992
1751452646.82233,0.243553448134398,0.600888582140424,0.704822015861183,1.07663085480496,675.021369695664
1751452647.37917,0.240795334660917,0.605859223923646,0.702674944774344,0.999650022044213,675.57821559906
1751452648.02619,0.247045399066511,0.593578769205989,0.695111676357779,0.932905589332398,676.225233078003
1751452648.60954,0.241040137069136,0.588316487482366,0.688317995636352,1.02213983716064,676.808584928513
1751452649.18278,0.238947847384062,0.587983753761088,0.684867916631154,1.00397455253295,677.381817102432
1751452650.18943,0.250037290627143,0.597799042185414,0.699760657998477,0.769437281446511,678.388472795487
1751452650.77231,0.243363147837796,0.603177636542334,0.70183128465241,0.882413161862011,678.971352815628
1751452652.57104,0.259074951240629,0.601120531068478,0.7037740695107,0.450706463725664,680.770077943802
1751452652.97744,0.255104256245037,0.602619722979707,0.704429598750216,0.518560426313304,681.176485300064
1751452654.17584,0.257527787625651,0.609196826454405,0.712995561546774,0.65558290960043,682.374877929688
1751452655.37637,0.2617584370263,0.603475054739359,0.70754713364471,0.72655856556455,683.575410604477
1751452661.41877,0.277736926022771,0.62322553341667,0.730372295470954,0.284901505001448,689.617809534073
1751452662.62588,0.281779465799107,0.628598615091286,0.733490564420577,0.328910221673792,690.824924945831
1751452663.84441,0.278482944422574,0.635047480557678,0.741653545325466,0.260802835697358,692.043449163437
1751452664.58081,0.279397809739643,0.638038914703046,0.743404250830094,0.305633515977878,692.779855251312
1751452665.43058,0.284163354935094,0.63753152200706,0.748914599865455,0.287219492874303,693.629625082016
1751452666.59135,0.290341190580442,0.632401436462284,0.745480261849924,0.299066488993441,694.790393590927
1751452666.99803,0.292579401196714,0.63022559331536,0.744870287858359,0.27623638045632,695.197072982788
1751452667.56829,0.289870691155444,0.633795555473178,0.744888764576817,0.265369587327644,695.767332553864
1751452668.19903,0.283350653733832,0.646216232207522,0.755086177120479,0.222923219339032,696.398075819016
1751452668.84912,0.281230843608537,0.654150088274446,0.760710909507722,0.29067885702363,697.048164844513
1751452670.06086,0.293361300043228,0.645742610549842,0.75704771512115,0.22574458092895,698.259905099869
1751452671.18106,0.286309960304723,0.649614363710847,0.757632682290444,0.262594741257656,699.380097866058
1751452671.77935,0.291510914100456,0.650512433047369,0.757276774982629,0.282290268115993,699.97839474678
1751452674.0226,0.299209152425859,0.65114098542376,0.764433320283771,0.214769476353789,702.221643924713
1751452674.62045,0.290409645714952,0.647561006611096,0.758665115012449,0.293154748381945,702.819493293762
1751452675.17298,0.290209347335239,0.654649631317116,0.76637848251736,0.150500675560357,703.372022390366
1751452675.80675,0.293248824241057,0.658059656156804,0.77076784929642,0.357730678982991,704.005794048309
1751452676.81436,0.302910436660318,0.645249084994882,0.753995343984843,0.232555271885225,705.013403177261
1751452678.00365,0.321487868773807,0.64688238942665,0.762473515565666,0.0933214440929333,706.202694654465
1751452679.21897,0.312562240575945,0.648114959380546,0.76514041617181,0.514107368383598,707.418013572693
1751452679.79776,0.315176829403139,0.642360396229986,0.761687098840369,0.399166510958563,707.996806383133
1751452680.41122,0.318964654071822,0.634433598393594,0.752274536721316,0.0873946480418665,708.610259771347
1751452681.02361,0.312177827723766,0.634174032635666,0.753596271294139,0.303734937655052,709.222648382187
1751452682.20202,0.315384269520091,0.630998962142861,0.753944256564652,0.361200643909468,710.401060581207
1751452682.81668,0.312506022444471,0.630273033593657,0.74970310189323,0.274647535792259,711.015719652176
1751452684.06466,0.316538051081607,0.632621476894397,0.751651507279813,0.0939869867498817,712.263705015183
1751452687.62318,0.321346608976719,0.636292322182209,0.760160473375443,0.465612237250651,715.822216510773
1751452688.2341,0.330828376336256,0.638642211636967,0.765599510233781,0.518558579121036,716.433140516281
1751452691.20203,0.316663796688978,0.645792618307643,0.760522270028959,1.00942367425377,719.401075839996
1751452692.42259,0.323700783475694,0.650324901820928,0.770239295766301,0.92078189392314,720.621633052826
1751452693.62191,0.307654414424689,0.656863101188014,0.77070999748965,0.841333835818832,721.820954322815
1751452697.83629,0.307327726853866,0.665518726291436,0.778899272899023,0.296262924478952,726.035328388214
1751452698.43312,0.298765288957835,0.661543373134723,0.769762002156711,0.552570672753828,726.632164001465
1751452698.87861,0.304263830801952,0.661685042828702,0.777691585570669,0.161837382592716,727.077656030655
1751452700.88487,0.294821880819979,0.658434206336152,0.769657057139629,0.604037767100615,729.083908319473
1751452701.41911,0.290698252673622,0.655118244730652,0.766749540875754,0.630962574183564,729.618155002594
1751452702.06082,0.307181052238969,0.654406900582692,0.768233429348719,0.52160635387104,730.259857654572
1751452703.84196,0.295156670467234,0.663606575483091,0.770897096272031,0.663688475183673,732.041003227234
1751452705.65235,0.292509816631126,0.670387024825996,0.782459213337454,0.696141296995759,733.851393222809
1751452706.24445,0.293540640344273,0.66661161212606,0.774756771693786,0.582624941603528,734.44349360466
1751452707.03411,0.301526016821641,0.666619720408486,0.778715544219436,0.759216179662468,735.233147144318
1751452707.68879,0.301052161735928,0.662623620375029,0.774298084426661,0.78984204536102,735.887835979462
1751452708.83864,0.300357604487237,0.662047116844846,0.771072330923701,0.808246353238839,737.037682533264
1751452710.21075,0.293958393077999,0.682388576675444,0.791875839471421,0.982093225674129,738.409791231155
1751452710.85104,0.295493308268497,0.678695305078923,0.782004478285092,1.00874595795167,739.050077676773
1751452711.26062,0.30269514255638,0.675898754268567,0.784165000731104,0.862773836925747,739.459657669067
1751452711.81286,0.309578563055004,0.672200253504049,0.778857643820327,0.737685100528579,740.011903762817
1751452713.68563,0.296353010955519,0.702164800382606,0.802203942855616,0.817461146157453,741.88466835022
1751452714.5135,0.299146579309762,0.717446168604752,0.818272750838702,0.703064861124046,742.712537050247
1751452715.04952,0.292281601344395,0.725361150766022,0.820908909222951,0.867724129653955,743.248556613922
1751452715.6677,0.30682431971759,0.730268487798114,0.829764403257783,0.511321621720441,743.866740942001
1751452716.40892,0.300270085453719,0.729992483463337,0.83359478766694,0.0695746446732345,744.607964515686
1751452716.89555,0.292005121708006,0.735328269409025,0.83071501368759,0.816509572213389,745.09459400177
1751452718.08759,0.293632529279329,0.723916982802635,0.826776839655072,0.126625779338889,746.286627054215
1751452719.45667,0.289143582735487,0.702895562348521,0.799022285485585,0.358809787096601,747.655712604523
1751452721.29425,0.279419013932266,0.704558679147148,0.801678881473403,0.0203142835839867,749.493293046951
1751452723.34191,0.287550534780468,0.676976279164839,0.777736393357427,0.623136893976603,751.540951490402
1751452725.27201,0.295140091745041,0.684548300379841,0.786292232447013,1.02081640818402,753.471050977707
1751452727.70961,0.297890168718765,0.684618279122657,0.79007458756632,0.966466338175338,755.908653497696
1751452728.9324,0.271284078478375,0.686396829603152,0.783203478613476,1.3980769908415,757.131443738937
1751452729.66193,0.269366874213945,0.686167172572825,0.790819193485068,0.912132122308182,757.860967874527
1751452730.44346,0.27354743457447,0.689441800438836,0.785248680054685,1.49100793067443,758.642503976822
1751452732.91638,0.267745381459479,0.653328471399579,0.747398868749498,1.26174289343992,761.115421295166
1751452733.65513,0.268033029685693,0.654965684835802,0.755066094816437,1.71837566081107,761.854167938232
1751452734.04602,0.267027307373108,0.658160849690803,0.75387244755285,2.10801829594127,762.245059013367
1751452734.84988,0.291362966092277,0.654653818861266,0.757007543121468,2.29709054450109,763.04892206192
1751452735.52058,0.287286875922385,0.660968232884327,0.767353010968276,2.33199612390549,763.719619035721
1751452737.50991,0.271465162202964,0.671789357581782,0.76851871709525,3.46920550492618,765.708949565888
1751452738.10278,0.274862670239247,0.674428856336767,0.771323371239884,3.40949209090693,766.301817893982
1751452740.11978,0.274925305886714,0.687488945198675,0.786115937810222,2.97536983917095,768.318825244904
1751452744.56163,0.286979884202881,0.698405094610819,0.79870964810388,2.2148461601589,772.760668992996
1751452745.92279,0.294116923580837,0.710120204176645,0.813140057945225,1.60174670676738,774.121833562851
1751452747.14243,0.28867513880678,0.71410731420999,0.817359585911442,1.4294991676227,775.34147644043
1751452748.39888,0.285094820528567,0.718402539777935,0.815531999538813,1.69580235023631,776.597922325134
1751452749.00383,0.288174726712275,0.722132762341611,0.819894847458617,1.9699264485911,777.202872991562
1751452749.80986,0.283988252000762,0.72190968465584,0.820121340449808,1.56708786069946,778.008904695511
1751452754.58003,0.285858179763418,0.737718025518538,0.832903152578366,1.58162299677615,782.77906870842
1751452757.26199,0.27901938101788,0.739803170970175,0.829996614321106,1.9716024942088,785.461029052734
1751452758.03342,0.267447732399752,0.73110584570525,0.821802246908326,2.57225836688897,786.232459783554
1751452759.82895,0.279644540662425,0.743082817167646,0.837877417794728,2.44233063706453,788.027988195419
1751452762.52586,0.284754039266641,0.738008724111575,0.828364321827133,2.6668207125529,790.724900960922
1751452763.2371,0.288707102725544,0.742831700003169,0.839994976027548,2.29534296358525,791.436139345169
1751452765.70094,0.294626959529486,0.760796167241579,0.85482896783356,3.30816142385833,793.899978160858
1751452767.07953,0.290016309757189,0.747550604150929,0.841528383671751,3.01249135201268,795.278570652008
1751452767.71688,0.289035188659855,0.754845513564076,0.852433293984523,1.72063798914616,795.915922641754
1751452768.35942,0.298488082020074,0.751111799814328,0.846737885403105,2.06231346036273,796.558456897736
1751452770.34121,0.317526851534933,0.794146814138791,0.892587215663463,2.85603468663311,798.540251970291
1751452774.31522,0.280764371981671,0.741372211799155,0.83419045097817,1.12072606601236,802.514257192612
1751452775.72458,0.268658999969823,0.728382742391283,0.818140645479142,1.08078520852404,803.923624277115
1751452776.40051,0.277068805147048,0.733669061260809,0.82396146958563,0.010118061547545,804.599556207657
1751452778.37698,0.302681508106381,0.747468664789895,0.847290783816067,1.20531198821186,806.576018571854
1751452780.35136,0.307741614179622,0.764451572415988,0.860733164052544,1.28795483273128,808.550401926041
1751452781.13302,0.316915247537683,0.766290990113876,0.86664868861992,0.401139459444025,809.332065105438
1751452783.15579,0.303391468676568,0.760218186017536,0.857711216018313,1.95255284326391,811.35483455658
1751452785.17593,0.299358728981583,0.766124593765641,0.859472796200489,1.98109841248013,813.374967575073
1751452787.98648,0.279466969335632,0.760835635328231,0.851325305241116,2.63890714137165,816.185517787933
1751452788.64136,0.290884162488374,0.759045874613267,0.85049282491349,1.9416812802402,816.840404510498
1751452789.212,0.288067823936945,0.746293025081833,0.84060298295554,2.6220225450615,817.411042690277
1751452790.61912,0.286180959098873,0.762074616539919,0.857827402435472,1.98397095926045,818.818160772324
1751452791.92943,0.291906276007914,0.757111550219905,0.855448401597575,2.55286017098151,820.128472805023
1751452799.61158,0.36347996867991,0.81312149978526,0.911177983246296,3.37352337981655,827.810623645783
1751452801.88876,0.354699979519663,0.806532451542037,0.900279844281971,1.2418629856966,830.087803125382
1751452802.51362,0.365523096565672,0.80942559643251,0.908721983931578,1.16519924895307,830.712661743164
1751452805.41806,0.348700690049868,0.827243691462071,0.916900297767476,4.68903708104007,833.61709856987
1751452806.17272,0.360460260398493,0.807132336474553,0.891584068719833,2.39230986357072,834.371761798859
1751452809.10538,0.352263835783285,0.829029132851479,0.923835859821711,6.31950298611131,837.304425239563
1751452810.06777,0.357776094087671,0.809567444577425,0.908500502059709,6.10123281203842,838.266807317734
1751452810.78387,0.349155239271158,0.790351740688386,0.885707765184019,6.11483461013951,838.982914924622
1751452811.28718,0.34496996015014,0.813162851082754,0.908698803931312,6.21457525675988,839.486219406128
1751452812.28479,0.368548871478917,0.843355644326014,0.943693653597652,4.19572764773203,840.483827590942
1751452812.95594,0.369968868780496,0.847347086632937,0.952076193588837,3.33171330074435,841.154983997345
1751452814.41816,0.355700641907277,0.85145537270583,0.947878045123688,4.16492577579142,842.617205142975
1751452815.12405,0.358598705261609,0.848127061132585,0.947603400994003,4.41946930509143,843.323088407517
1751452815.84949,0.366784995791488,0.820971831269288,0.925158929611498,2.73270206928913,844.048532009125
1751452816.6574,0.37770948640113,0.840825773251526,0.941603339808198,2.17827818509815,844.856443405151
1751452817.52638,0.362868463295966,0.880490683833413,0.969962189359813,6.01476859321025,845.725419998169
1751452818.21982,0.3690019729307,0.90077909958333,0.984688668347625,5.62093884005999,846.418863534927
1751452819.16651,0.372463822188562,0.865079078149454,0.956158541178662,4.10869018314499,847.365550279617
1751452819.86097,0.380391681940093,0.835225334938161,0.923367184299248,1.94320924822888,848.060009717941
1751452820.62012,0.359860915178581,0.832497740526315,0.914605296499381,2.47417049267635,848.819157600403
1751452821.33122,0.34767180522925,0.862274488273932,0.939756715266962,3.93312621514449,849.530263185501
1751452822.28944,0.340775370031863,0.870560597753178,0.945395504064023,6.40136062554317,850.488484382629
1751452822.99602,0.3583720699341,0.875154957126115,0.95807182807389,5.10479826870207,851.195061922073
1751452823.75141,0.382939926352892,0.869312556315652,0.959346121229741,2.289330407133,851.950447797775
1751452825.4817,0.346985861609014,0.856615595323067,0.936866460868654,2.38110769342184,853.680740833283
1751452826.17532,0.341283851632408,0.862964569102017,0.93999079335143,2.2387366853839,854.374361276627
1751452828.67916,0.339795690537432,0.875572212962475,0.953826087800959,0.219638425938222,856.878199577332
1751452828.867,0.342689225732218,0.874542592220305,0.952169529524887,0.957674059126377,857.066036939621
1751452829.33188,0.33298717167023,0.863751220463574,0.938835273743739,0.876056701216304,857.530918359757
1751452829.65942,0.32857930667145,0.856870622686072,0.930260513399378,1.05946179911794,857.858464717865
1751452830.10686,0.334751920621684,0.852736080761734,0.931862912430192,0.338316899426717,858.305906295776
1751452830.37668,0.343090113666812,0.847821852488777,0.928117920510947,0.211348619354768,858.575720787048
1751452830.62853,0.344964443029339,0.847940693654848,0.927521794199347,0.784740717872468,858.827573776245
1751452830.8825,0.337557043470039,0.85079538817505,0.92833920617793,0.391295738530975,859.081540584564
1751452831.13089,0.333220869079492,0.845209626481361,0.921449013880773,0.171337440110904,859.329932928085
1751452831.3286,0.331203716230577,0.842024960447737,0.917610091352726,0.444201954969959,859.527642726898
1751452831.55151,0.326984902786989,0.842321599701173,0.9171548784659,0.932272474929491,859.750548124313
1751452832.01654,0.323834995870038,0.850599581514387,0.926149273287899,1.14631386841023,860.215584993362
1751452832.76573,0.321406405525666,0.855977570620615,0.93017862189326,0.669489580529254,860.964773893356
1751452833.01533,0.32037483784833,0.85433956072052,0.929019871707654,0.148552319997009,861.214374303818
1751452833.2637,0.3236636183766,0.852225515198187,0.926415781728125,0.20533796114777,861.462738037109
1751452833.49242,0.331268327742061,0.849434450254899,0.927900006103961,0.113157942992781,861.691456794739
1751452833.72361,0.33440220146489,0.845377165185376,0.926377132170123,0.142517125030653,861.922647237778
1751452833.98265,0.333044528824436,0.845809332033749,0.924686975040977,0.115439605503198,862.181693792343
1751452834.45965,0.323196179205179,0.846052610602398,0.921867285717822,0.362738360145112,862.658692836762
1751452834.68636,0.318087371702039,0.848175124041133,0.923606128082473,0.872027051487834,862.885402441025
1751452835.16864,0.316075098225865,0.853490554412593,0.92840358820842,0.491475830145802,863.367676496506
1751452835.68605,0.324407611204582,0.85671990745158,0.933992176550938,0.875138450799182,863.885093450546
1751452835.91627,0.32591471980736,0.855351017530874,0.93340067745549,0.863370638050263,864.11530828476
1751452836.18869,0.324519908368992,0.851391295097486,0.92607667052223,0.399059001710039,864.387731790543
1751452836.37632,0.323224948463214,0.849525778128456,0.927643492358655,0.235872432394957,864.575366020203
1751452836.62792,0.319470158115776,0.848538704951285,0.924113570590011,0.330846152923071,864.8269572258
1751452836.86298,0.317343792995308,0.848169098538153,0.924996374248747,0.729052556974395,865.062017202377
1751452837.10217,0.313820356026852,0.850056761267704,0.926237528535133,2.06681770230046,865.301207304001
1751452837.57904,0.310784815623659,0.852401757349826,0.924407204341498,2.82025967736242,865.778084754944
1751452837.85157,0.315033181444114,0.85525496151429,0.929296841081174,2.96551018258212,866.050609827042
1751452838.09059,0.313664491387799,0.855474874130975,0.932057807143342,3.26043130716787,866.289629459381
1751452838.32912,0.317432540535067,0.85764384875613,0.930353428538284,3.93623434540712,866.528161287308
1751452838.78246,0.322456170396074,0.852268392110838,0.927236658466648,4.70222042054925,866.981502532959
1751452839.04828,0.325546637120786,0.845687914318497,0.920136855574712,4.98163738182932,867.247321128845
1751452839.30385,0.32307942235279,0.843448136397255,0.919341203908295,5.25470098528645,867.502886772156
1751452839.50699,0.322783518104256,0.844441288489254,0.920922063510146,5.38381979828201,867.706034898758
1751452839.74037,0.319517569841352,0.845686920071498,0.9205717494373,5.50348465546341,867.939408063889
1751452840.00594,0.316473036224904,0.848504024947974,0.922363382332173,5.40581777738263,868.204983711243
1751452840.7219,0.326085261640966,0.861405777717981,0.935224380771515,5.28717289298018,868.920938253403
1751452841.23765,0.330437003770153,0.883426248605485,0.954692365980334,6.16445288605306,869.436688661575
1751452841.49908,0.333143253065518,0.900460452284387,0.970510845461909,6.88385753097116,869.698122739792
1751452841.92193,0.326538614912067,0.916610132534677,0.977749142994236,10.0614361055003,870.120972394943
1751452842.39099,0.351632915396379,0.92265954044969,0.99579583463914,11.1995944256076,870.590029239655
1751452842.69735,0.338678412888694,0.912325582300962,0.975399497423541,10.8398664251877,870.89638876915
1751452843.12413,0.366828647029505,0.920719864209706,0.99266479723619,9.48892780726351,871.323170185089
1751452843.61935,0.363004123620931,0.915924606921644,0.988168273172938,8.01590770822743,871.818390607834
1751452843.8439,0.37397239061406,0.902142914348001,0.977801405566748,6.40008854329416,872.042939424515
1751452845.39667,0.453107102076023,0.865569099014885,0.980109632861643,1.34224442103773,873.59571313858
1751452845.89399,0.473020382767478,0.878786854671098,1.00502357597179,0.768675357173854,874.093035459518
1751452846.61898,0.493000048006915,0.856968400079879,0.99444824195005,0.890569116525428,874.818017482758
1751452846.85316,0.502250072460315,0.847255362526336,0.989863330920357,1.13249857604078,875.052203893662
1751452847.13655,0.522468463383086,0.880022637888888,1.02821068102991,0.0138062857217564,875.335590600967
1751452847.6327,0.570195537699187,0.965809791878596,1.12236558556129,0.701084871912534,875.831745386124
1751452847.8581,0.583428547930643,0.981439447160831,1.14204716367167,0.187300865901113,876.057144641876
1751452848.52302,0.61571543396279,1.024341013915,1.19686616043351,0.477629337618484,876.722057104111
1751452849.01376,0.624126344891323,1.02471391994606,1.20016266772584,0.0568061579932908,877.212800741196
1751452849.55067,0.660795425010065,1.0415216960925,1.23347450390692,0.961365324593576,877.749713420868
1751452850.28334,0.673637255749406,1.03389761459196,1.23767934784877,1.82702363929272,878.482380628586
1751452850.50145,0.686286245980446,1.04807162759658,1.25397231594028,1.74715438730931,878.70048904419
1751452851.01171,0.716714441197421,1.05892818749352,1.27871020222554,3.67313980573157,879.210746526718
1751452851.47617,0.719076595229979,1.03773320693295,1.26738738611409,2.41758988817129,879.675212144852
1751452852.22273,0.750532252676802,1.00856086240785,1.25721543264517,1.07646213115189,880.421768426895
1751452853.65063,0.726131295314643,1.01746786400808,1.250020500772,3.20855855072064,881.849668979645
1751452853.86694,0.742141515584559,1.02423742522973,1.26541443344603,3.15384871848873,882.065984964371
1751452854.16486,0.761385812135164,0.998310240585215,1.25671140785468,3.5358950017077,882.363900661469
1751452854.39145,0.769927323501877,0.999081865870007,1.26413255120766,2.59487729647611,882.590486764908
1751452855.32924,0.85244908574076,1.0301955713202,1.34297707805239,0.44101884390108,883.528283834457
1751452855.56739,0.86479597647284,1.05725178630247,1.37311596199162,0.63524275743845,883.766436338425
1751452856.29777,0.866862556474778,1.07558832245407,1.38364285853917,0.480567076235999,884.496809482575
1751452856.78056,0.861226743527264,1.08495539227878,1.38650965546594,3.7683120723002,884.979598283768
1751452857.21651,0.876750885277025,1.10818793397212,1.41335316129612,5.97372099189941,885.415554761887
1751452857.4592,0.863952891176373,1.10306076902351,1.40221612626901,7.6453657433583,885.65824508667
1751452858.15507,0.875539091354028,1.09163829810394,1.40033964846364,9.17369841494342,886.354110479355
1751452858.36425,0.872622737729214,1.08923530043703,1.39599979802525,8.80597646600357,886.563287496567
1751452859.09096,0.864010125600118,1.060153940042,1.36793607060797,7.46926816806185,887.289998531342
1751452859.34871,0.874766109091086,1.06049531952811,1.375060740466,6.98433498199015,887.547754526138
1751452859.58752,0.87443880147075,1.06020106034513,1.37450399429071,6.75041391501895,887.786558628082
1751452860.55015,0.863445973373737,1.08561458561012,1.38720875393403,7.69698885315426,888.749192476273
1751452861.02663,0.866168019069391,1.09457062234042,1.39585622472732,7.95131573880203,889.225673913956
1751452861.49535,0.866490589499995,1.09620257631048,1.39737828194007,7.85264978582448,889.694396018982
1751452861.71906,0.863262369102413,1.0944840689696,1.39407534206969,7.60474022170413,889.918099880219
1751452862.23471,0.882227099956074,1.09650218414608,1.40735276465754,4.80694857325554,890.433749675751
1751452862.46649,0.879047063858821,1.09399518947729,1.40348211331215,3.25963174448337,890.665534734726
1751452862.96203,0.871243410583121,1.09096294124226,1.39617111317507,1.50727768131932,891.161067008972
1751452863.20858,0.868788289869444,1.08445951023147,1.38965579584833,1.22874282761561,891.407624483109
1751452864.36717,0.842754868735741,1.09113906396567,1.3787415317495,2.18395932770333,892.566211462021
1751452865.10426,0.830102768052705,1.08540981854,1.36667111362636,3.59901168658974,893.303306102753
1751452865.73817,0.826824999427366,1.08856433714651,1.36737772748523,4.92889286446604,893.937210798264
1751452865.99724,0.831237588085539,1.09211943797029,1.37276078715246,5.84332180746512,894.196285009384
1751452866.90619,0.829769648217646,1.08753666968378,1.3696811287579,8.08386824284747,895.10523056984
1751452867.82259,0.84413392186403,1.08440307763051,1.37635157895808,7.52612273976861,896.021635055542
1751452868.08224,0.845292309849516,1.09429267580948,1.38575771133083,5.84932917060223,896.281278371811
1751452868.74201,0.833356675327405,1.09107906294817,1.37377539312988,1.99440013877818,896.941052436829
1751452869.65585,0.808175084117289,1.10138685338696,1.36651582226154,2.18441554500414,897.854892969132
1751452870.58465,0.797427009178226,1.09492460176923,1.35660413234612,4.08365336461662,898.783686637878
1751452870.87589,0.794251510265951,1.08887687868633,1.34833002974815,3.88308554897147,899.074929475784
1751452871.32848,0.791466706253216,1.08395181087781,1.34399829819306,3.29014688371392,899.527519464493
1751452872.24969,0.774225807209379,1.08348249675015,1.33261696915625,2.64412332606896,900.44873213768
1751452872.77767,0.778906236304194,1.08002253562757,1.33598731870511,2.55048842072448,900.976714134216
1751452873.24525,0.767817630025729,1.08088923830685,1.32895674380737,2.06726890307398,901.4442923069
1751452874.09858,0.763369260063999,1.07619885412124,1.32144124867215,2.45384033041222,902.297624826431
1751452875.03146,0.754243812713508,1.05451671782558,1.29819602986388,1.77664992214196,903.230498552322
1751452875.70394,0.748153646095668,1.04344919910681,1.28614735322717,1.26352316311524,903.902983903885
1751452875.92918,0.745481631667905,1.0405468350228,1.28251217937225,0.975005771513877,904.128223896027
1751452878.45609,0.711522883730022,0.98472214674977,1.21617632214167,1.51417239666333,906.655133962631
1751452879.41018,0.729847296754147,1.00495859769107,1.24372051383129,3.69826025805503,907.609222173691
1751452879.83359,0.734442309774519,1.01517705901133,1.25299278871257,4.0549360506444,908.032636165619
1751452881.09476,0.748734441406954,0.9856283215291,1.2383068997332,1.16236895187582,909.293797969818
1751452882.03484,0.75647786633095,0.945996463088504,1.21193331213248,1.8451135048664,910.233881473541
1751452882.50233,0.731718100732389,0.921150457015533,1.17997668752463,1.42441274823706,910.701367616653
1751452883.7278,0.798070202109869,0.902355375876167,1.20743935839116,6.32045467487747,911.926844120026
1751452884.17838,0.8110480201267,0.879558917513025,1.20222098921058,8.06123336028458,912.377419948578
1751452885.43467,0.750884537729297,0.828345684140172,1.1189489200572,8.26152173042734,913.633716344833
1751452885.90304,0.785880307718343,0.815773873783367,1.13360095997811,8.2155616179578,914.102080583572
1751452886.4372,0.842403209307069,0.837783157089104,1.19247586680235,10.3626852913607,914.636239290237
1751452887.64874,0.872152596429765,0.827952055895045,1.20749793921097,9.27346080261297,915.847786426544
1751452888.8674,0.937206567033979,0.804796525019689,1.24480749835667,5.22023894248825,917.066445827484
1751452891.77702,1.05621796018462,0.902149009100683,1.39640153767355,10.0912100954227,919.976065158844
1751452892.37116,1.0096829502252,0.911364446070125,1.36627064427458,10.5812471091495,920.570198297501
1751452893.54912,0.963010351785429,0.895009313498277,1.31838879536177,9.98579444871304,921.748158931732
1751452894.34754,0.99934426047861,0.915221165484882,1.36319326982014,10.3522845202264,922.546579599381
1751452894.91942,1.00583944569896,0.895808870370094,1.36091909022793,9.55149566605328,923.118458271027
1751452895.47253,1.01214465206104,0.881680115142963,1.35888167339447,8.78079744493627,923.671575784683
1751452896.8676,0.993121471544396,0.880674816763704,1.33589263717918,8.88683692674113,925.066638469696
1751452897.43024,1.00224668436729,0.892729160931166,1.35328436333848,9.6411003022045,925.629284620285
1751452898.87763,1.02142565744896,0.862641263435475,1.35612248722647,9.74697544181772,927.07667350769
1751452899.3748,1.04266585701825,0.866119137177763,1.36813277610137,9.61458687840901,927.573844432831
1751452899.91821,1.02151942898566,0.879030930622971,1.36264259418448,10.0402313677086,928.117250680924
1751452902.14065,1.0268649903649,0.866824768976732,1.35308173730269,9.00904172193075,930.339693546295
1751452902.7012,1.02401588679883,0.866505225672879,1.35270472465993,8.68848598004719,930.900245666504
1751452904.70141,0.992676432170656,0.873899717170785,1.33150329599067,9.21848691341777,932.900448799133
1751452905.24931,0.996553822521566,0.87188988829547,1.33372809845557,9.1156385248606,933.448351383209
1751452905.81049,1.00070913292334,0.867597616623804,1.33454124498557,8.57471547476541,934.009526491165
1751452906.13365,1.00804350660488,0.86363134818955,1.33773296941964,8.24519115008304,934.33268737793
1751452906.66989,1.00934221549296,0.856464941810319,1.33587755754581,7.95653728658434,934.868929386139
1751452908.02748,1.003662285979,0.868534740286844,1.33620160090309,8.58114336793359,936.22652053833
1751452908.60942,1.00757170308295,0.868158646026121,1.34162542440367,8.51841903659528,936.808465003967
1751452909.18461,1.0187535908784,0.86741592423933,1.35055513037357,8.49955872862016,937.383653879166
1751452909.77346,1.03109802162258,0.868536360739038,1.36201614758132,7.999297751168,937.972503185272
1751452910.59891,1.03930971755105,0.867759211176548,1.377235209496,8.00643198082383,938.79794716835
1751452911.4145,1.04795293697493,0.868652037310626,1.38552915917727,7.47574323335219,939.613538265228
1751452911.66471,1.05603797393807,0.865937079036692,1.39427772113809,7.4954965828266,939.863747358322
1751452912.54122,1.09133017335337,0.883795334300637,1.42632910032301,6.48993395815718,940.740256786346
1751452914.22042,1.03153467536042,0.905003878288039,1.39118054044832,8.62303809404571,942.41946220398
1751452914.74372,1.04718042028509,0.896167920034304,1.39667097863189,8.75684985978839,942.942764520645
1751452915.01463,1.04554147117522,0.89223809943204,1.38963313187484,8.52917033884331,943.213672399521
1751452916.95224,1.01514544180417,0.897623712785735,1.37385858420983,7.64781269522599,945.15128159523
1751452917.48337,1.01840253909928,0.918002583802017,1.38895682934013,7.28028929544084,945.682411909103
1751452917.79852,1.03308778473133,0.938973400321862,1.41162800211062,8.02950333271235,945.997560977936
1751452918.87574,1.0045180902746,1.00040243999529,1.43160837810035,8.83314098314031,947.074786424637
1751452919.21365,0.990462778747098,0.984610682690401,1.41061204436909,8.89983673212791,947.412688732147
1751452919.72226,0.967852702377511,0.9601038158762,1.37874984676415,8.76989597762069,947.921300411224
1751452920.00501,0.951478166796703,0.952123675138785,1.36133080463017,8.30770396177352,948.204052448273
1751452921.10338,0.939527536263924,0.943572785673091,1.34524554665997,7.93366422940206,949.302424430847
1751452921.56861,0.940777836018656,0.940544751243992,1.3437609848037,7.84761666956405,949.767647504807
1751452922.16184,0.938249830160523,0.924690597267892,1.32972892902275,7.52327450644595,950.360878229141
1751452922.63157,0.947857455627776,0.911522113108737,1.33366417693917,7.44430224552861,950.830607175827
1751452923.5009,0.982402392902425,0.938312297948795,1.38940684770433,7.38676629506138,951.699944972992
1751452924.03143,1.00731959676122,0.966282639815424,1.43288160643098,7.25117475645976,952.230469703674
1751452924.61219,1.03664126431055,0.957409553851839,1.44120188319721,7.92827820126344,952.811226606369
1751452925.17164,1.00997436869704,0.964537235194857,1.44139641847337,8.29672994516163,953.370678901672
1751452925.70105,1.04571958552755,0.912593131220503,1.41592819340936,7.40402790194445,953.900090694428
1751452927.72123,1.00519084240981,0.937621695358256,1.38716923167063,7.98204467621623,955.920271396637
1751452928.52959,1.01059814145254,0.925860404949394,1.39013637538612,7.55821782213267,956.728636264801
1751452929.7017,0.971301327499259,0.919648632630357,1.35602510068428,7.61672369226452,957.90073800087
1751452929.96413,0.965512869971538,0.92135084528572,1.35107401799497,7.52453581449191,958.163167476654
1751452930.23649,0.950954135036887,0.925256179414738,1.34538567318587,7.61038304997126,958.435529708862
1751452930.5213,0.953792360339508,0.905761996502153,1.33251130970116,7.53125346136473,958.72033905983
1751452930.77972,0.940016175480687,0.91787356449862,1.33121463838092,7.64110990914243,958.978763341904
1751452931.07073,0.941556078550048,0.926611755657595,1.33586881328841,7.87957704212614,959.269776344299
1751452931.90799,0.925189873781072,0.914914575259583,1.31709828983027,7.65332972035302,960.107028245926
1751452932.43897,0.903894805157526,0.911195471097114,1.30025912842092,7.30683934894145,960.638013124466
1751452932.7125,0.890905537399939,0.908112019779157,1.2891774915865,7.09427631415367,960.911540031433
1751452932.99349,0.876845564997235,0.898390816812424,1.27240650990769,6.76392028488178,961.192529439926
1751452933.28989,0.86196805663533,0.889256399465427,1.25425748990681,6.54645200005736,961.488927364349
1751452933.5834,0.852546516375768,0.885862452241246,1.24592943822507,6.23436309039062,961.782445430756
1751452934.12017,0.842081655183449,0.88695639689757,1.23854841421444,6.41012650777544,962.319209337235
1751452934.92393,0.819316229257314,0.890324618013993,1.22402389843227,6.42659248326632,963.122973680496
1751452935.12673,0.814981063453105,0.876263597673147,1.21169179682547,6.71658212198096,963.325766801834
1751452936.01909,0.793375908370471,0.840178590092265,1.16824857709016,6.59540449759626,964.218129873276
1751452936.3988,0.790507262143072,0.834848873948883,1.16254983207705,6.18512367417097,964.597840309143
1751452936.72524,0.784923989768473,0.83454864024364,1.15851255975304,6.12313959872312,964.924285650253
1751452936.93926,0.779648494083635,0.839944154380172,1.15848769805883,6.21812347199223,965.138304233551
1751452937.24199,0.764418547247003,0.839775844577069,1.14526662229525,6.23684173320056,965.441034317017
1751452937.74669,0.761796623729946,0.84015780524344,1.1433869322921,6.21959210858211,965.945730209351
1751452938.04642,0.762602242011371,0.8449044061643,1.14734357972128,6.04172768684694,966.245457410812
1751452938.31756,0.759266066765829,0.844917398241065,1.14527755686251,6.00927129590471,966.516597032547
1751452938.87255,0.754456397635683,0.838928459446382,1.13839829828049,5.55588653307336,967.071589231491
1751452939.16284,0.748354041381482,0.830567338887307,1.12734445154025,5.31806762997264,967.361877918243
1751452939.45418,0.746491929213732,0.819801787639854,1.11790726720252,5.45719922676222,967.65322136879
1751452939.98701,0.733589743667493,0.809424106370899,1.10316809129513,5.50874364218645,968.186052322388
1751452940.31955,0.732068037827976,0.801125789825265,1.09736374389698,5.28208431885112,968.51858663559
1751452940.89464,0.723715973349136,0.799077093957575,1.08742090503411,4.96057136565247,969.093680858612
1751452941.16099,0.72784261543568,0.79773215495022,1.08854765761621,4.96095810114862,969.36003112793
1751452941.68933,0.742441763084693,0.788093473462519,1.09014314620025,4.75405831005719,969.888375282288
1751452942.27827,0.731842887046351,0.80885878503528,1.09389072540581,4.53818800285645,970.47731089592
1751452942.84086,0.715682129100262,0.819059262975033,1.09644812629471,4.38406201393645,971.039903402329
1751452943.14459,0.6892470246445,0.825490811877686,1.08512706224273,4.59421274584629,971.343630075455
1751452943.68191,0.624916946411722,0.836133982781927,1.0498216382238,4.43449985224474,971.880955934525
1751452944.21185,0.600455327179512,0.828610063872608,1.03036570257706,4.2724759155255,972.410896062851
1751452944.51237,0.592497919094215,0.822325402513931,1.01926469755773,4.45296482192528,972.711411476135
1751452945.07837,0.582004665062669,0.821961813051254,1.01154543746702,4.35715153428851,973.277410507202
1751452945.66492,0.577857988844861,0.82186568998613,1.00897568147956,4.23422070465322,973.863965511322
1751452946.24866,0.569215822022062,0.81951493852492,0.999561286683738,4.30434296909488,974.447704553604
1751452947.60557,0.540520334008635,0.799723019400012,0.966521923130018,4.49629181785,975.804608345032
1751452947.91957,0.545915952333071,0.794532601168589,0.969205960132357,4.4850961832728,976.118616104126
1751452948.47056,0.556755115303496,0.781613042181012,0.960338348419013,4.84635781757254,976.669596910477
1751452948.74937,0.554993073452083,0.78709154836046,0.963813066558956,4.31371529104805,976.948407649994
1751452949.33173,0.565211633670367,0.795969240493116,0.978878211189131,4.04474681196215,977.53076672554
1751452949.88101,0.592106712778762,0.777953529003249,0.97895049764106,4.36541239388215,978.080049991608
1751452950.14875,0.595773302776248,0.788202673561486,0.989224359370818,4.32827817110496,978.347795009613
1751452950.73341,0.609185597380448,0.798878410751894,1.00947767505319,4.12708777347003,978.932453632355
1751452951.8625,0.59778456441738,0.809675880502411,1.00957334382161,4.25551276937907,980.061540126801
1751452952.14879,0.59825939019559,0.797941167969759,0.998518549724307,4.65159185639244,980.347830533981
1751452952.47732,0.594306162576333,0.787249525965048,0.986766878768006,4.12675692244409,980.676358938217
1751452952.73229,0.592873366774905,0.786090077935141,0.984638221420301,3.46149752953916,980.931334733963
1751452953.28805,0.600644170436982,0.764401573022058,0.973222049290926,4.26731004812814,981.48708820343
1751452953.56121,0.59542212016089,0.759866466592747,0.965716559198925,4.51937495354252,981.76024889946
1751452954.14356,0.585327461042026,0.74177608486029,0.947209517443295,3.76175926865721,982.342602968216
1751452954.42193,0.589692152509502,0.734808259013206,0.943343777210385,3.60969254656472,982.620967388153
1751452954.96552,0.601143916646208,0.74473348838213,0.957576701590612,3.42383319635395,983.164556741715
1751452955.26418,0.605416928832745,0.749132172577271,0.963607492782936,3.49634916368527,983.463217496872
1751452955.55578,0.611594449398676,0.750444634864197,0.968763902909635,3.3963845333494,983.754822731018
1751452956.11399,0.623149530215777,0.747322031653638,0.973089542290013,3.40675308903248,984.313035964966
1751452956.41198,0.624995727459401,0.750289784838674,0.976501452627958,3.35875745055056,984.611020803452
1751452956.67296,0.625122693107687,0.749661987370582,0.977048891903668,3.18784319429813,984.872005462647
1751452957.24292,0.653159231847978,0.746911192583917,0.992226866026433,3.3927868384531,985.441964864731
1751452957.76243,0.620625969753937,0.754415473911447,0.976997079770798,3.45500487443946,985.961467027664
1751452958.24923,0.600115592937717,0.740377284937935,0.953786150214632,3.27999486542605,986.448268890381
1751452958.50141,0.591250898046669,0.739635598488755,0.947509577787114,3.09455296630212,986.70045375824
1751452959.29055,0.583395231887219,0.741376070609762,0.944171175425755,2.49687209625832,987.489593505859
1751452959.62576,0.594776494010818,0.753567346890744,0.96084577459051,1.60035663449871,987.824802398682
1751452960.12824,0.629512827445339,0.759062773280413,0.986596786687509,1.507472610817,988.327284574509
1751452960.41758,0.632261774947507,0.76461931779045,0.99314231974391,1.73049205847931,988.61661696434
1751452961.42924,0.57542128126255,0.775502138951497,0.965895627991429,1.31545828683895,989.62827706337
1751452961.74712,0.563425981440106,0.771197728554198,0.955569076511241,1.13079603920591,989.946166276932
1751452962.74878,0.538691781962102,0.747283139829152,0.922141100610512,0.727273799747426,990.947826385498
1751452963.66201,0.533663386983696,0.746041503822849,0.91755992373084,0.0663199757292182,991.861055135727
1751452963.88403,0.535410165117426,0.744253362583689,0.917285963824186,0.052396985265091,992.083068847656
1751452966.90844,0.501756292205105,0.709744395244989,0.869321271055696,1.1882425948001,995.107480764389
1751452968.18171,0.540376759103059,0.713395455814882,0.895049463827352,1.68289782876801,996.380754470825
1751452971.28884,0.574255443321196,0.720750140072894,0.921596185640656,3.14874292035053,999.487882375717
1751452977.32743,0.542890612851922,0.718486410848833,0.900576570476154,4.33625022007619,1005.52647042274
1751452977.82022,0.548471696931905,0.715873605041119,0.901874606883459,4.52023246646407,1006.01926112175
1751452978.31903,0.56106243444582,0.716760616745913,0.910245964851838,4.46229280512419,1006.51806688309
1751452980.31234,0.459012824569088,0.666157130508056,0.81240998005007,4.68321592210237,1008.51138424873
1751452985.41752,0.468750399010091,0.720656479978647,0.860108641835967,4.39959621480788,1013.61656045914
1751452987.50647,0.508330974707197,0.704202793772637,0.868644932315626,5.30505237666083,1015.70551204681
1751452988.70181,0.500350534965564,0.719130588559277,0.876104918756547,5.51370385223279,1016.90085577965
1751452989.05356,0.486554203719528,0.72558404992478,0.873655094240271,5.26675612360768,1017.25259828568
1751452990.27587,0.490768626597406,0.736413489413125,0.885064999720318,5.83340091341604,1018.47491431236
1751452991.77163,0.488307898575121,0.736735145095478,0.884332470235141,6.03600569028964,1019.97067189217
1751452993.18927,0.48627131447032,0.735263512250358,0.881528520100794,5.49004090374451,1021.38831233978
1751452993.4857,0.477680105409601,0.731930957014631,0.874016485773082,5.32985899489319,1021.68473649025
1751452994.26889,0.447646083173635,0.715420469638985,0.843938969509181,5.6055858343476,1022.46792984009
1751452994.48735,0.438983411214617,0.708082610161807,0.833123500193886,5.440720376661,1022.6863899231
1751452995.05681,0.432270235408942,0.701033266513167,0.823594427945992,5.1321065967215,1023.25584888458
1751452996.06438,0.427942512595595,0.689749803831198,0.811720222979786,5.36481960768257,1024.26341938972
1751452996.87193,0.423195150794577,0.676341685619932,0.797859204528676,5.18999243576879,1025.07096767426
1751452997.66885,0.427183718360252,0.682426786863487,0.805209353858543,5.23075703884545,1025.8678958416
1751452997.91216,0.429889019812024,0.686508280922562,0.810014305524013,5.13311745011832,1026.11120176315
1751452998.43127,0.429162706832202,0.695470503943817,0.817324656194658,5.22389586952804,1026.63030743599
1751452998.9352,0.429337169907046,0.694832935362527,0.816936272344564,5.05211792196173,1027.1342458725
1751452999.17833,0.428395921092266,0.693723424803289,0.81541293763363,5.09257462770335,1027.37737321854
1751453000.51727,0.419377584213172,0.695836519299717,0.812494841196668,4.98288109214447,1028.71631097794
1751453002.77229,0.395031240857288,0.688439325368337,0.794292243426768,4.85840010793364,1030.97132992744
1751453003.32191,0.3769107448809,0.684546489363244,0.782622104264136,4.81720694532088,1031.52094697952
1751453003.78177,0.382562766887299,0.683877319237528,0.78657932289827,4.84912958743923,1031.98080682755
1751453004.47358,0.363691461361386,0.681636024758406,0.773044281492515,4.98090294737648,1032.6726167202
1751453005.03776,0.387374266170976,0.665859698802374,0.774844555991852,4.19539687365773,1033.23680067062
1751453005.71865,0.368415893814888,0.660833762751239,0.757014587701232,4.77148039576504,1033.91769480705
1751453007.73447,0.366419286352119,0.65595369563113,0.760186309716111,4.89428055253814,1035.93351364136
1751453008.23468,0.35514902118852,0.659228752340006,0.751774076190777,4.92711266682981,1036.43372058868
1751453008.43908,0.352933808582215,0.655367849656498,0.750247672772152,4.99494697442266,1036.63811707497
1751453008.94369,0.363579414536216,0.635363635075489,0.736917617170139,4.858206491789,1037.1427359581
1751453011.115,0.362345872018017,0.630180713637378,0.73051706614174,4.61188185537008,1039.31404399872
1751453014.08847,0.379295128203502,0.631124223035502,0.743767876544433,4.73261523541897,1042.28751277924
1751453015.19178,0.382805239431579,0.625233748208359,0.736783651082735,4.58699617273592,1043.39081907272
1751453015.49419,0.38343883115434,0.622892090857913,0.735113003855415,4.62398202266258,1043.69322967529
1751453016.93451,0.382693667680136,0.622163106261327,0.73435921962347,4.49686992715288,1045.13355088234
1751453017.50854,0.38642719126347,0.625911470684207,0.742767698133601,4.43155777317384,1045.70757699013
1751453018.03711,0.389164605200581,0.628824206526354,0.747538697222841,4.4880435500937,1046.23615479469
1751453018.36583,0.388934466070296,0.628351957967095,0.743890478402186,4.45936660347894,1046.56487417221
1751453019.46753,0.385252035583551,0.609983999708417,0.727640739970622,4.37308545613298,1047.66657209396
1751453020.60856,0.375248218224089,0.587242503375616,0.701690650843802,4.01410044250337,1048.8076004982
1751453021.71605,0.384423328902143,0.596164630904368,0.715145537551566,4.02401475739505,1049.91509008408
1751453022.57672,0.384115761610645,0.601860883977567,0.720311507806376,4.03751690720655,1050.77576470375
1751453023.11034,0.38416560477613,0.59785569194241,0.716692587910303,3.98593109226181,1051.30937981606
1751453025.00481,0.421532681071387,0.62361078499793,0.767411971538523,5.19768848885365,1053.20385146141
1751453025.52218,0.43108520314785,0.639945363794249,0.791605172787366,3.9553090002822,1053.72122359276
1751453026.0275,0.45207381396051,0.641722374095483,0.800756220989804,4.37608396188136,1054.22654032707
1751453026.29129,0.450479927565366,0.62689330890774,0.782452063670309,4.2439454183872,1054.49033403397
1751453026.53254,0.443155968446714,0.628669999465299,0.78168369723627,4.06120201867997,1054.73158049583
1751453027.06367,0.415752993005482,0.602550557718518,0.744815404764054,3.94580775782232,1055.26271152496
1751453027.87602,0.361200192858586,0.55155352475319,0.669151531305575,1.84378307927297,1056.07506299019
1751453029.70965,0.375222392824725,0.605648302670881,0.729040004822371,4.6630079739907,1057.90869474411
1751453030.26813,0.421776048859052,0.636930134424117,0.776020499463159,5.0427677650234,1058.46717453003
1751453030.56484,0.444071729412348,0.650763740657225,0.801503596672347,4.87785913849651,1058.76388454437
1751453031.10816,0.442956298567092,0.653848706309361,0.798650074042932,4.13594714237189,1059.30720376968
1751453031.39818,0.435245267896477,0.641049046428592,0.782928257830004,3.82654603694602,1059.59722399712
1751453032.24263,0.401171205313779,0.633664475855204,0.76100906362104,4.1049451121571,1060.44166779518
1751453033.53502,0.385879519424078,0.626839958863337,0.745152369534345,4.26399025910668,1061.73405790329
1751453034.09828,0.372838620429106,0.634349103119233,0.745293064040893,4.07279011864233,1062.29732370377
1751453034.37557,0.370287775925682,0.637767937283971,0.749826753341535,3.93991259018802,1062.57461595535
1751453035.19933,0.384009387603976,0.645831963304547,0.766520773099507,4.06899369309412,1063.39837479591
1751453036.36689,0.388325526721177,0.628273693982981,0.75877400885281,4.34148777076463,1064.56593537331
1751453037.65319,0.395453011859103,0.627699671421843,0.767413355382423,4.2082669958302,1065.85222911835
1751453038.621,0.37813800589137,0.602177521714701,0.73457755965595,4.60992458366294,1066.82003808022
1751453039.07266,0.391349721360463,0.581771469734927,0.734963059405138,4.22907156008747,1067.27170157433
1751453039.35515,0.382056222254052,0.579005448865163,0.72408116108706,4.14367267786205,1067.55419206619
1751453040.30939,0.385137572514869,0.566139966181539,0.726785777191344,3.52481783675899,1068.50843262672
1751453040.59737,0.339914548901158,0.553496823381192,0.695571232394853,3.09261770765948,1068.796407938
1751453041.29921,0.354683155296962,0.528782199259321,0.665853390285727,4.37860325234219,1069.4982509613
1751453041.57326,0.365506558137457,0.541821261244948,0.686835375884097,4.6206679173268,1069.77230191231
1751453042.48042,0.388042316405002,0.570147124917723,0.720814954669713,5.12838828406044,1070.67946362495
1751453042.92865,0.385094496397792,0.572242345829944,0.723951026570471,4.41673677937048,1071.12768888474
1751453043.87715,0.36378285280255,0.570233824988873,0.714842348682942,4.42368283406892,1072.07618880272
1751453044.25759,0.366658226975052,0.560486471773406,0.705171842320167,4.48267002771316,1072.4566347599
1751453045.62993,0.380719891884282,0.542731881737807,0.71079693411336,5.12042116367719,1073.82897210121
1751453046.97782,0.34580023678288,0.559280572020631,0.703593061410041,4.45720570829214,1075.17686414719
1751453047.4365,0.342903299600674,0.556585886061953,0.692954383885028,4.30374561216086,1075.63554549217
1751453049.24985,0.367912032063579,0.537136955800684,0.691297705262633,4.78715704835596,1077.44889616966
1751453049.60849,0.372277446321446,0.53728470103128,0.685475167714885,4.31811542764959,1077.80753087997
1751453050.63637,0.364427519686327,0.541478444682972,0.692607942759079,3.68339718361706,1078.83541631699
1751453051.50165,0.394916823159678,0.53295747585282,0.698750387043504,4.39746752302484,1079.70068693161
1751453051.92638,0.402683096553014,0.534072400918796,0.692444098389263,4.35018276576879,1080.12541818619
1751453052.78414,0.410202423526936,0.530220400230711,0.700424634017528,4.60531426379064,1080.98318004608
1751453054.9828,0.43045405307874,0.518488667482489,0.696681597968228,4.89012847282877,1083.18184351921
1751453055.4199,0.436256394670546,0.520341008127127,0.707476253794733,4.81800687862129,1083.61894416809
1751453055.97765,0.463159144767514,0.524410109219133,0.727517232528968,5.11524318200449,1084.1766910553
1751453056.55346,0.467920975789905,0.532536412589079,0.731927341603707,4.66656498257369,1084.75250315666
1751453057.00624,0.46935032857747,0.528630414410869,0.737685646209517,5.18269948780256,1085.20528483391
1751453057.69756,0.449717730525532,0.524521907612968,0.718351502172673,5.32001538453008,1085.89660310745
1751453058.06216,0.452645206272593,0.508274313894299,0.705681133397739,5.37850089542253,1086.26120519638
1751453058.25712,0.455967064492143,0.504668577864668,0.706275712401804,5.05479133916789,1086.45615935326
1751453058.67283,0.470249259715325,0.49443365844758,0.707733427111469,5.19339011706753,1086.87187218666
1751453058.87215,0.471245380560485,0.505561228281072,0.72062086941997,4.29233092712626,1087.07119202614
1751453059.6456,0.480466214219393,0.50062937264717,0.720115774369051,5.30154569076833,1087.84464049339
1751453061.46761,0.554185619480081,0.489435066943844,0.764300292829925,5.09332181696315,1089.66665387154
1751453062.09968,0.550692831625494,0.47271825902361,0.749348887019591,5.86073498692098,1090.29871726036
1751453062.94045,0.55935407078945,0.47933848957306,0.757549685571768,5.43497618228929,1091.13949322701
1751453063.28369,0.56146792302205,0.478882827714052,0.760183396944078,5.35138797573973,1091.48272657394
1751453063.4913,0.559191179503071,0.4818593930329,0.759006189096299,5.51618268746161,1091.69034099579
1751453063.89439,0.566305405537677,0.480965400600832,0.766025088691192,5.5221468408166,1092.09342765808
1751453064.97209,0.552672984098929,0.486902849165407,0.757578595931944,5.59153478188486,1093.17113137245
1751453065.58427,0.532799313066541,0.517653753884537,0.764693267546581,5.25006772750039,1093.78331232071
1751453065.99247,0.521462891986295,0.526554695098384,0.764956650646267,5.2504598792434,1094.19151186943
1751453066.3957,0.521698588280298,0.532790514171134,0.76747137895164,5.23371879882083,1094.59473752975
1751453066.73781,0.531795060715365,0.533755474257818,0.775826349516477,5.21024617008192,1094.93685340881
1751453067.29488,0.53418438954061,0.541173852487567,0.782804730642963,5.56606136961798,1095.49391770363
1751453067.57816,0.54185228596447,0.550801160926884,0.796541719214132,5.42883599937506,1095.77720022202
1751453067.86017,0.543322781121047,0.556704459892889,0.801922089891687,5.8830992289118,1096.05921030045
1751453068.12466,0.54381398869368,0.562591868345705,0.80556782627823,5.50404967723262,1096.32370090485
1751453068.59481,0.544505415407836,0.565431592391515,0.812676882639537,5.40335247137475,1096.79384803772
1751453068.81748,0.543481267257231,0.563000840004265,0.80438675596248,5.52982140729299,1097.01652503014
1751453069.22811,0.549720516877013,0.565693492370282,0.811385155619543,5.56633138511696,1097.42715334892
1751453069.46524,0.550363178967151,0.56888136680569,0.812878263067459,5.31499703289978,1097.66428184509
1751453070.18722,0.583823929134959,0.539855983361131,0.812842652537994,6.42019206396455,1098.3862631321
1751453070.4334,0.59759157908034,0.537680862805405,0.81466196789636,6.882841143876,1098.63244581223
1751453070.79884,0.632188374835064,0.507413532210599,0.818343830770451,6.40997867074405,1098.99787759781
1751453072.33525,0.647479177717761,0.520968603214594,0.836894499027019,5.99692656243219,1100.53429174423
1751453072.78141,0.629193032702173,0.53404509830648,0.827371651139891,5.88422030086258,1100.98044848442
1751453073.57022,0.606656588689151,0.576233831047836,0.847121864293531,5.69691164320027,1101.76926398277
1751453073.9833,0.573244442665696,0.562326719750549,0.813530931254068,5.81304694835836,1102.18233847618
1751453075.54895,0.584510796559926,0.562979243878892,0.819448055435794,5.82376903158679,1103.74799370766
1751453076.50994,0.583390922652358,0.549736958015432,0.8163114514335,5.78566024156998,1104.7089779377
1751453076.98786,0.571533460168879,0.555188917481396,0.809047927348113,6.10572879871447,1105.18690419197
1751453077.41488,0.571244019910743,0.568206519501433,0.814169244306907,4.45713995516287,1105.61391687393
1751453078.20327,0.594680936804886,0.521334189727567,0.801172463822768,6.68532587746215,1106.40231394768
1751453078.72476,0.634124799650459,0.537507774172651,0.8399343199559,6.94817942595229,1106.92379689217
1751453080.05507,0.724498252963156,0.589029301712221,0.940411017522338,6.00443072502364,1108.25410914421
1751453080.41981,0.737501879989382,0.594170428561339,0.952327614893198,6.35048886060638,1108.61884951592
1751453081.27547,0.744522274308076,0.564599468536079,0.938186739763232,6.76211576475792,1109.47451066971
1751453081.8333,0.776711036235562,0.560908454245299,0.958207965159081,6.26745495602459,1110.03233790398
1751453082.07452,0.772526161474455,0.560369332030399,0.956005944526692,6.23058572831406,1110.27356481552
1751453082.61761,0.749211555327069,0.567418870844258,0.941116724949462,6.02632977660639,1110.81665325165
1751453083.21056,0.726618795881418,0.516195414663829,0.891312728705982,6.51710140420827,1111.40960621834
1751453085.64546,0.685379923956976,0.549039024070302,0.882232046363846,6.55982700155748,1113.84449648857
1751453086.38748,0.672035731199815,0.547052864756593,0.870793843090667,6.78418156309665,1114.58652043343
1751453086.64704,0.671108047001537,0.545828581827305,0.870692168660552,6.35916917582291,1114.84607934952
1751453087.23859,0.638239866850792,0.564321893971628,0.857212193372406,5.80642514641214,1115.43763327599
1751453087.82669,0.617105707797644,0.547784907825458,0.829857909923676,6.57813809159946,1116.02573442459
1751453088.35765,0.631568509425766,0.566729475324042,0.855024994824657,6.41304648963144,1116.5566880703
1751453088.90526,0.652652753926916,0.569339560438309,0.874527214626018,6.41665187966084,1117.10430145264
1751453089.49051,0.660892263221003,0.598838706531119,0.902107692652,6.44166454609366,1117.68955421448
1751453090.04872,0.678059335661269,0.577354754373932,0.898760712470105,6.0944879016237,1118.24776506424
1751453091.20365,0.72522929486959,0.533858992601914,0.901415387239815,6.97998369907912,1119.40269422531
1751453091.7393,0.736211390721872,0.550859285149242,0.919640745938229,6.81383349320227,1119.93834233284
1751453092.32145,0.751660320198035,0.555837548936916,0.935766646848651,6.8739235773406,1120.52049064636
1751453092.82792,0.720393801873948,0.552618349896289,0.908073638024779,7.08186133554987,1121.02695679665
1751453093.44115,0.78065314015871,0.548426989709831,0.954054662596827,6.74525636415958,1121.64019012451
1751453094.00334,0.764486395650717,0.56011854687556,0.949223240441182,6.91373719029927,1122.20237970352
1751453094.50382,0.753138877238187,0.554357551877068,0.936168170939575,6.9164744330723,1122.70285773277
1751453095.94524,0.733897717686716,0.592937972825787,0.943713672025998,6.81968556162339,1124.14427947998
1751453097.05873,0.766261947476793,0.616588897608338,0.983661667956227,7.21212325821588,1125.25777196884
1751453097.64562,0.773152151680411,0.626376539379641,0.995045050321164,7.33930467047385,1125.84466147423
1751453098.19239,0.758761463645589,0.616855461378419,0.977939186919945,7.21767781447452,1126.39142775536
1751453099.07416,0.728341254260591,0.585490492068747,0.934585488990373,7.28362829380383,1127.27320456505
1751453099.6411,0.721001066705919,0.602594715206252,0.940012213169881,7.33311392570437,1127.84013819695
1751453101.29279,0.728344811543344,0.646987359792739,0.975137008834763,7.18695912259673,1129.49183344841
1751453101.8352,0.736608470869501,0.647535227726874,0.981992446584218,7.13615272448931,1130.03424024582
1751453102.69023,0.737390286138205,0.641736353767991,0.979957603463003,7.70479367341799,1130.88927316666
1751453103.22431,0.749712458520207,0.668099629669387,1.00615927656384,7.79351677474957,1131.42334890366
1751453103.78876,0.748664408653927,0.657225058449414,0.999247049672501,7.49615036904581,1131.98780298233
1751453104.08569,0.747403278949413,0.646588132235223,0.991391094189442,7.28855192733912,1132.28473615646
1751453104.62322,0.743904841581124,0.622903465585654,0.972526772973911,6.29100738742801,1132.82226037979
1751453104.93371,0.729377730581938,0.602894852517336,0.948210602097309,6.82073302775443,1133.13274765015
1751453105.49643,0.736483252777752,0.570805658146896,0.932550551660716,7.49884352932921,1133.69547533989
1751453106.57162,0.758373374347379,0.561407177982624,0.944053371293691,7.54983457122739,1134.77066087723
1751453106.8092,0.750807753578391,0.567900367006016,0.942162041841246,7.67331534468261,1135.00823998451
1751453107.28328,0.74195313546575,0.577224146753454,0.941827580794345,7.33251881534378,1135.48232531548
1751453107.55899,0.741387704789321,0.578722324757595,0.942278159548125,7.30350940837919,1135.75802707672
1751453108.44487,0.748989443648579,0.577653139766028,0.946704881203927,7.42409926191936,1136.64391613007
1751453108.70127,0.754404220064318,0.573218975590327,0.948355659506596,7.45163514254662,1136.90031123161
1751453108.95266,0.758017950549803,0.572383052656807,0.949901749391134,7.42537900104418,1137.1517021656
1751453109.72628,0.755042599243973,0.561013869144705,0.941700465426323,7.48742716516028,1137.92532396317
1751453110.18438,0.771869270222245,0.558516118816963,0.954453770730592,7.42228627702324,1138.3834207058
1751453110.6696,0.765370570804763,0.581716430817962,0.962051126644263,7.39771323034225,1138.86863803864
1751453110.92343,0.768397799526149,0.587038545419615,0.971283832330708,7.33199736887883,1139.12246918678
1751453111.85649,0.784557767233415,0.575153564245817,0.97478337927787,7.60710762054144,1140.05553483963
1751453112.32732,0.780853001127331,0.621281300237309,1.0043427576914,7.30725677000133,1140.52636575699
1751453113.02959,0.808729262686404,0.600869182563064,1.00803138500361,7.33403227593903,1141.22863149643
1751453113.9265,0.753633642919151,0.62668691561332,0.981676927084597,7.94616224814586,1142.12553691864
1751453114.49122,0.733387941622844,0.59523498360711,0.945728585880641,7.87268800683055,1142.69026017189
1751453114.72674,0.742456897411824,0.612129037604178,0.96293940421534,6.95743169937608,1142.92578339577
1751453115.67212,0.752769016223792,0.618671159474794,0.974414346981067,6.78078396323996,1143.87116360664
1751453116.52799,0.730242340617924,0.620976392523267,0.958598297022617,7.66442876444899,1144.72702884674
1751453117.61245,0.783389470541626,0.63386113778217,1.00985690110483,7.83731740115619,1145.81148838997
1751453118.62128,0.765216920817432,0.612201819305774,0.984903776014594,7.70045935905895,1146.82031655312
1751453119.67579,0.751108773239966,0.650659840848124,0.996072434577621,7.61512526184265,1147.87482762337
1751453119.97113,0.748887534419282,0.640743396402988,0.987280379867688,7.86033103438907,1148.17017507553
1751453120.49267,0.747247228813256,0.622043231006156,0.973474140201291,7.68290544335092,1148.69170761108
1751453121.64926,0.792649114170587,0.638851989610038,1.02157587075464,8.09897654350716,1149.84829902649
1751453122.24249,0.738487024256909,0.635487449687905,0.98095754650184,8.00717698499045,1150.44153285027
1751453122.50631,0.72222251908729,0.654897591758355,0.979487878667704,7.39471438675792,1150.70535612106
1751453123.3413,0.685655371986132,0.675626147971347,0.96453019277483,7.2810504874845,1151.54033684731
1751453123.8697,0.667671122519353,0.680662899321131,0.955221604081576,7.5995187181657,1152.06873822212
1751453124.20204,0.669547298642721,0.672366749082998,0.950927705042351,7.76850554497849,1152.40107750893
1751453124.75214,0.652284085820817,0.690513222128184,0.951714832177988,7.62258126193134,1152.95118308067
1751453125.60881,0.657080014208948,0.706736680656932,0.966689756063279,7.97561493381225,1153.80785369873
1751453126.7399,0.597606694747969,0.720631475842321,0.937494449346197,7.58939960433249,1154.93894529343
1751453127.30164,0.600768772442064,0.724663136446917,0.942393840291434,7.95181346309765,1155.5006814003
1751453127.86961,0.590266446305519,0.726856269510739,0.937331814268374,7.91096221878009,1156.06864666939
1751453128.4206,0.579599059873959,0.728921713293813,0.932835453947819,7.9023021298667,1156.61964201927
1751453129.24877,0.579111707808755,0.732744095356442,0.938585829093396,6.6512812734013,1157.44780755043
1751453129.81962,0.589835841354664,0.726197239638212,0.9412245544139,7.93838463694644,1158.01865720749
1751453130.9469,0.605329795459201,0.740318691242716,0.97797118044759,8.29601109110872,1159.14593744278
1751453131.52847,0.564278428312899,0.708763300867502,0.92561844992394,7.78070292623073,1159.72751355171
1751453134.5148,0.457307470092781,0.706690061389426,0.848251732944622,7.65341612709463,1162.71383666992
1751453135.59373,0.463585158278042,0.720461386441414,0.865306002988579,7.91413748382144,1163.79276776314
1751453136.43097,0.471189587284081,0.72505695825398,0.873655784615838,7.96374819542101,1164.63000845909
1751453137.61217,0.509086130907728,0.746231238340327,0.927778093029461,7.52443725240309,1165.8112142086
1751453138.02677,0.516149134948314,0.742258859827788,0.918866179387758,7.92264261434299,1166.22580933571
1751453138.85421,0.528567877975599,0.732357300149852,0.935038674296889,8.31803804542408,1167.05325555801
1751453139.36165,0.544887831606864,0.69668954940781,0.910072130522028,7.08950609490795,1167.56068730354
1751453141.03208,0.50014405914359,0.642801978227009,0.841319226235738,7.11281424528374,1169.23111820221
1751453141.90381,0.562132860364599,0.651122426288908,0.876829761358494,7.08235590368453,1170.10284924507
1751453142.46976,0.582386462800706,0.654793689986536,0.892857733023127,8.23996312794096,1170.66879796982
1751453142.762,0.591018393053666,0.666288591511188,0.909257568079572,8.1071131998306,1170.96104288101
1751453143.28811,0.613254039459435,0.681418938435908,0.936591077600497,8.07220215125782,1171.48715162277
1751453144.11795,0.615475999411903,0.704523006217036,0.954436437254431,7.48156680321869,1172.31698989868
1751453144.96681,0.589637601062504,0.684677419143537,0.929297209774818,7.71748265240864,1173.16585540771
1751453145.29429,0.583819635574192,0.677674360133322,0.920762258815821,7.83125424885405,1173.49333286285
1751453145.84209,0.601738299329652,0.689684841387432,0.934723654194309,8.84018155056961,1174.04113197327
1751453146.07837,0.589018018658988,0.692042467892404,0.929150246372944,7.70339075400631,1174.27741193771
1751453146.6507,0.600885249885614,0.701413903731413,0.937761771499058,7.84665251986696,1174.84974479675
1751453146.92157,0.591571830136774,0.711334121002316,0.940983202694296,8.08435675208917,1175.12060832977
1751453147.47952,0.604074662057077,0.697253557302283,0.940542280530406,8.25796804360893,1175.67856359482
1751453147.80882,0.627621994354141,0.685621484339711,0.953697520083272,7.82777853696604,1176.00786399841
1751453148.61202,0.671244995705216,0.633328531526233,0.954191351757067,7.56107262470826,1176.81105828285
1751453149.17365,0.615551352893313,0.618301763066476,0.924751718577017,7.09510201463451,1177.37269544601
1751453149.75406,0.591826705859994,0.587727181067911,0.86765430142656,6.27685061706349,1177.95310163498
1751453151.45548,0.564954078704596,0.574422443104128,0.84028520550778,6.90770132423224,1179.65452122688
1751453152.3152,0.606945708736624,0.583329018869617,0.867498605714663,7.63279904229908,1180.51424336433
1751453152.54944,0.597681425990341,0.589097499005883,0.864897646645741,7.7897914222286,1180.74848604202
1751453153.66335,0.596197322231361,0.622216567406066,0.882445869518419,7.58841351423357,1181.86238861084
1751453153.97912,0.584471357921579,0.617248957997941,0.871812835837956,7.90954923667661,1182.17816615105
1751453154.56099,0.571949628743428,0.614726069219785,0.861665715586493,7.22881950163003,1182.76003623009
1751453155.10177,0.527540365797218,0.63478732135795,0.850911019714756,4.55328843443573,1183.30080699921
1751453157.07163,0.568558024848555,0.701171326636817,0.924235523623683,8.38892074602796,1185.27066659927
1751453157.3535,0.586437931220628,0.715092842413723,0.943625840255546,8.0517796217225,1185.55254483223
1751453157.89291,0.593475597401842,0.737580473432868,0.963613916496663,6.85741486447602,1186.09195280075
1751453158.17262,0.585826210072359,0.729323876661188,0.954508918642257,6.6542857143398,1186.37166428566
1751453158.47319,0.573468111341171,0.717535271548449,0.936095575070337,6.35247737583695,1186.67222905159
1751453158.7332,0.558164392474124,0.71435374720497,0.929016270280884,6.32964531033655,1186.93224382401
1751453159.30472,0.517573914688736,0.691682680936357,0.885497426676713,5.7424119851266,1187.50375699997
1751453159.59461,0.512793195877085,0.677995661461233,0.868750919621344,5.71546869346945,1187.79365634918
1751453160.44156,0.523395984852811,0.664893623080976,0.865229861253194,5.35119110354931,1188.64060473442
1751453160.76748,0.523011744615468,0.658194793987532,0.86129665786165,5.14359012901834,1188.96652126312
1751453160.99885,0.520046192142666,0.649129634635862,0.856978246349127,4.95220359554401,1189.19788885117
1751453161.31317,0.51266905157824,0.638935081075619,0.841202136582586,4.83097152288266,1189.51221251488
1751453162.14311,0.522960190201605,0.625680398583185,0.840955483322403,4.88705516502382,1190.34214949608
1751453162.68659,0.51268676859241,0.637801242118754,0.840986655885039,4.36986197139405,1190.88563513756
1751453163.22898,0.491734007629419,0.636532367204236,0.833209922650286,4.06240974246156,1191.42802453041
1751453164.09686,0.510100890162746,0.668968737708027,0.874214057140139,4.55806697868145,1192.29590201378
1751453164.66212,0.514825009772355,0.672022400431791,0.873534732973609,5.05688291086576,1192.86115932465
1751453165.47805,0.469012722307368,0.652146833173825,0.834608007641923,4.01041238492534,1193.677090168
1751453166.62877,0.462308174778341,0.663243769005208,0.842033365247257,4.23607981891808,1194.8278131485
1751453168.03682,0.491659814790705,0.678869916326813,0.865640874164817,4.13782468156472,1196.23585939407
1751453168.57866,0.483032723869919,0.67373003544509,0.861181208485756,4.00428535231932,1196.77769804001
1751453169.16456,0.49211333874516,0.664637324157745,0.856241633693743,4.06450711088799,1197.36360454559
1751453169.70255,0.498122195531414,0.666277867192937,0.861898829739812,3.73918509540227,1197.90158820152
1751453171.67498,0.490839417775512,0.678997331866188,0.86911890378528,3.08651803524283,1199.87401986122
1751453172.23886,0.493439270953751,0.674400684581536,0.870942264602684,2.72434529041808,1200.43790411949
1751453173.35814,0.491362737433231,0.689653862114237,0.880614391051018,2.3575973588278,1201.55718159676
1751453174.49081,0.500144704304536,0.696384050016906,0.887780765409442,2.1186410436095,1202.68984770775
1751453175.64751,0.480712293827157,0.679905819211442,0.866584714018084,1.60688340377794,1203.84655213356
1751453176.17325,0.482209362664654,0.676488302243624,0.864628935436727,1.51188943150255,1204.37229037285
1751453177.31991,0.485390448632938,0.669303650079524,0.857720104933305,1.32254365718188,1205.51895308495
1751453178.1124,0.477805780273393,0.675056853127434,0.855876967770213,0.86942875336384,1206.31144523621
1751453180.64213,0.462207977511113,0.711663133501401,0.869675366887565,0.24600453282237,1208.84117412567
1751453184.88201,0.425057975682012,1.0200812099471,1.1208109401794,0.92884995099348,1213.08105564117
1751453185.16517,0.409605263178762,1.0234509851722,1.11601318947764,0.915333120485913,1213.36421465874
1751453185.74633,0.399513025030635,1.00551541288046,1.09502492171034,0.771945129939777,1213.94537472725
1751453186.25345,0.39580295683942,0.992924897446742,1.08026879918569,0.816557852913674,1214.45249605179
1751453186.55999,0.381475682803006,1.02667279898355,1.10547906424772,1.65157648870143,1214.75903582573
1751453187.10443,0.404466953344691,1.00677265452885,1.0973430025982,1.07464373863583,1215.3034722805
1751453188.55861,0.378761743808262,0.994275697704787,1.0737855377167,0.721442888636478,1216.75765252113
1751453189.64361,0.376300155965723,0.986564220448578,1.06367836712147,1.8330100097774,1217.84265255928
1751453189.95484,0.371684788268217,0.984992390857281,1.06179998937341,1.35024337074605,1218.15388226509
1751453190.49938,0.346942148234548,0.953443670719324,1.0233937070452,0.450937062248595,1218.69842290878
1751453191.07395,0.339353371189485,0.946609535062167,1.01142393451922,0.617769767323226,1219.27299189568
1751453191.35558,0.330771517796697,0.95055991322695,1.01340309337081,0.620387709918281,1219.55462360382
1751453191.91828,0.335130524155476,0.971572913181855,1.03254739954191,0.887100387355408,1220.1173248291
1751453192.20103,0.331803880864126,0.974810089470662,1.03274402738933,1.31017928499706,1220.40007066727
1751453192.74108,0.307848618234942,0.953417831087699,1.00446281122002,1.05614873315938,1220.94011759758
1751453193.06709,0.302714231414358,0.942017713847934,0.991257812706636,0.942719759013376,1221.26613306999
1751453193.60894,0.274091370257744,0.943913323236266,0.983801306623082,1.20703087340566,1221.80798339844
1751453193.89215,0.277096733736585,0.930582912105335,0.973671065179069,0.800827793997075,1222.09119272232
1751453194.18553,0.273232728480966,0.911154535534028,0.953009532833188,0.737837183289179,1222.38457107544
1751453194.48429,0.254892789660541,0.905007489677534,0.941447215193153,0.761161467936965,1222.68333029747
1751453195.03212,0.248524392428499,0.874199426125137,0.909365892407952,0.40242978773404,1223.23115873337
1751453195.33538,0.248641653980019,0.858980863415177,0.894647020983087,0.508388548593871,1223.53442072868
1751453195.62121,0.26387812941304,0.854942705617291,0.895159664864896,0.90279433414625,1223.82024741173
1751453196.20237,0.280170533126414,0.844570447310839,0.889834419362533,1.30830486172099,1224.40141201019
1751453196.46022,0.290836954654386,0.856287183593621,0.905934651161596,1.48874837225761,1224.65926098824
1751453196.92604,0.322210249781627,0.843637731869674,0.903641683503179,1.22910287236465,1225.12507772446
1751453197.22715,0.330369955264026,0.824753733629142,0.889412378356978,1.33111422468446,1225.42619252205
1751453197.76855,0.333350493877645,0.822481338341866,0.887837002142789,0.582007383946478,1225.96758651733
1751453198.11912,0.322743329590228,0.817099228293969,0.878617380550791,0.318158350766003,1226.31816005707
1751453198.37399,0.320835263035743,0.817920432447793,0.878643961609039,0.268730905056019,1226.57302808762
1751453198.9433,0.320993235276875,0.844159740849003,0.903825941153589,0.933282772589034,1227.1423368454
1751453199.22038,0.326977682442292,0.854529455369958,0.914953755519103,1.13528422625986,1227.41942358017
1751453199.76937,0.385829423478662,0.85678557633576,0.940297911692009,2.51169968938967,1227.96841216087
1751453200.09238,0.413398769995287,0.876045142020823,0.968686636227296,2.58486213185105,1228.29142594337
1751453200.58249,0.454864186751083,0.889496126355406,0.9990749167201,1.63298652755945,1228.78153467178
1751453201.45839,0.397825509974811,0.842916303468513,0.93220766375241,0.909396974149159,1229.65743088722
1751453201.72919,0.410480048168326,0.802508322525077,0.901810282512568,0.534528007695075,1229.92822766304
1751453202.27286,0.366049463854221,0.823967930577926,0.901701184389881,0.435155459859959,1230.47189736366
1751453202.58973,0.362670507240169,0.817633837836062,0.894592276853367,1.48803128913027,1230.78877544403
1751453203.16596,0.386922009948236,0.83629092380928,0.921542910613847,1.86597271549606,1231.36500477791
1751453203.39046,0.398136609623359,0.8458760224321,0.93531958605117,1.27232344015501,1231.58950424194
1751453203.89705,0.389599257030389,0.872106256064445,0.955238479254835,1.5542160585715,1232.09609460831
1751453205.42379,0.412283268335011,0.871451134027535,0.964162459800697,1.51046641137482,1233.62282967567
1751453206.04986,0.40249898533012,0.873107782477852,0.962648099234386,1.09581504370073,1234.24890446663
1751453207.5916,0.378717669731461,0.859824294003436,0.939799927236252,1.5497481651582,1235.7906396389
1751453207.96789,0.402650558953526,0.854425535058008,0.945144340740124,1.64173090350811,1236.16693592072
1751453208.32625,0.431181048427145,0.855580514799142,0.95980633234454,1.81603591019173,1236.5252866745
1751453208.55558,0.443352701157053,0.869015333698403,0.978384497793988,1.88358054686662,1236.75462436676
1751453209.90716,0.448821871796048,0.851517988278496,0.962609546620459,1.93769238598718,1238.10620641708
1751453211.02304,0.446298062188752,0.847609476211664,0.958255607916314,1.98760328707191,1239.22208237648
1751453211.23044,0.445911352223979,0.845547500908408,0.95684547012529,2.14420675463251,1239.42948293686
1751453211.47586,0.440699174201062,0.845204974348816,0.953560692506399,1.95634906558789,1239.67490363121
1751453211.96113,0.44123283964238,0.849751645803969,0.957877810196018,2.17894018208968,1240.16017389297
1751453212.25085,0.441501192873344,0.847742758242863,0.956219042007576,2.26429927877184,1240.44989204407
1751453212.449,0.442134127378261,0.847646228936592,0.956581858753336,2.43763667881982,1240.64803767204
1751453213.35963,0.421669049851224,0.835270097452313,0.93693183624373,2.20256535791917,1241.55867099762
1751453213.77835,0.424168732397493,0.819537729317137,0.927177636746684,2.42007653474758,1241.97739434242
1751453214.06442,0.427723430979662,0.836889658029425,0.942311990380111,2.77546651640073,1242.26346087456
1751453214.66773,0.434471738923345,0.840523500469388,0.948956970923359,2.74304570784573,1242.86677646637
1751453215.08063,0.448887365092626,0.826772067510769,0.945289985509202,2.38619002747987,1243.27967238426
1751453215.44575,0.453622824733943,0.819276878664952,0.940788038002402,2.37582470170374,1243.64479088783
1751453215.66974,0.449783937381793,0.820900961861125,0.937060960363201,2.41370455853432,1243.86877727509
1751453216.03784,0.458346384486975,0.810971475696178,0.933423357590811,2.23342050056233,1244.23688578606
1751453217.39261,0.466829202771696,0.803015799626322,0.931643460626423,2.38921840886026,1245.59165120125
1751453217.78778,0.471675950921871,0.810166424819477,0.94054249522909,2.46381734308187,1245.98682332039
1751453218.19335,0.486120656809958,0.815646860928512,0.951388055057944,2.55755649240186,1246.39239549637
1751453218.57807,0.501077854331187,0.819512391338632,0.963496192602395,2.38037149433696,1246.77710771561
1751453218.83223,0.503680420423164,0.817881177912091,0.965024526918573,2.21037498334252,1247.031270504
1751453219.61149,0.480200892721902,0.806713562697043,0.941788008392567,2.59743600082316,1247.81053423882
1751453220.04509,0.479123681697442,0.793880161723562,0.929818974208674,2.73425052671079,1248.24412846565
1751453221.02346,0.462597660531791,0.787340345869047,0.915665687444089,2.98081298222415,1249.22250175476
1751453221.60381,0.465605179728072,0.779306912615966,0.910608278270475,3.20715083364582,1249.80285000801
1751453221.81458,0.465262047241171,0.777167295864651,0.908413765999033,3.20869835576673,1250.01362013817
1751453222.21793,0.462218935038162,0.778507739476824,0.910292461030257,3.27712323097129,1250.41696763039
1751453222.99816,0.465033525611069,0.773285855393101,0.907154863723494,3.58688404573947,1251.19720578194
1751453223.35777,0.460229670747426,0.77265152776699,0.905153559746853,3.56422845846296,1251.55681300163
1751453224.68697,0.471499042469729,0.741516524149984,0.892028081890935,3.49448454803069,1252.8860065937
1751453225.11496,0.478898117846848,0.743405071955772,0.89042213880205,3.67495497069186,1253.31400609016
1751453225.40158,0.488906775708957,0.729009056357869,0.886753215418465,3.59199957345007,1253.60062384605
1751453225.97664,0.494272257682737,0.733175466247525,0.896332885162602,3.9992377905453,1254.17568182945
1751453226.55345,0.526080512716193,0.731734404099699,0.91066566187135,4.03488197854642,1254.7524869442
1751453227.58659,0.516127443115105,0.720950516442447,0.894714903887864,3.57361994503873,1255.78562903404
1751453228.00063,0.525206755432477,0.709159438573738,0.891493255972574,3.70049110044765,1256.1996743679
1751453228.19907,0.516661680563386,0.698323337379577,0.877021360038338,3.51259005156278,1256.39810967445
1751453228.5725,0.492845712192556,0.678002579748239,0.844494742309609,3.16606831483551,1256.77153730392
1751453228.9755,0.485596840387893,0.65404129512688,0.820036918664837,3.13730009215232,1257.17454433441
1751453229.18456,0.504593004450537,0.651053689217021,0.83028065794302,3.24962860868225,1257.38360023499
1751453229.74117,0.513635316255511,0.665684561867273,0.847341712733367,3.39626805760238,1257.94021558762
1751453230.37899,0.540186527117994,0.676061181809788,0.871393232830089,3.60063930180407,1258.57802772522
1751453230.93341,0.528990056497068,0.676381005012678,0.864049204188635,3.56049338039396,1259.13244867325
1751453233.47117,0.54028492058333,0.673686953607692,0.86870489229388,4.1517283495298,1261.67020869255
1751453233.97515,0.542127728106012,0.673629783299303,0.870337099322005,4.27735795806609,1262.17418932915
1751453234.46306,0.541800563667077,0.671780947274346,0.86696032270696,4.32688375866143,1262.66209697723
1751453235.31585,0.544805885620928,0.67604829240986,0.873003138423636,4.6251172274892,1263.51489472389
1751453235.98724,0.547881286904902,0.677040617135987,0.876068836466242,4.90776345067881,1264.18627929688
1751453237.32534,0.548558082710135,0.679944973967698,0.87864139106372,5.49956674247896,1265.52437973022
1751453237.6746,0.545296813336206,0.677968792047334,0.875240735517392,5.4616630370393,1265.87363815308
1751453239.46343,0.556925041416428,0.671853874123199,0.877228648494371,6.01682051465586,1267.66246986389
1751453240.31722,0.570170989654785,0.671786549065032,0.884807231272502,6.3116852950435,1268.51626038551
1751453241.39499,0.5698399785062,0.681820577515991,0.893719566562862,6.73074040049262,1269.59403133392
1751453244.37862,0.533395743314624,0.648137558840238,0.844695698376549,7.06616214292281,1272.5776655674
1751453246.06016,0.546285823120284,0.656412290576683,0.862197003280284,7.47200931171127,1274.25920200348
1751453246.92574,0.543839222782622,0.651520267908108,0.85587713479249,7.59431322588053,1275.12477993965
1751453247.26724,0.539226472445293,0.646456019928165,0.849028273230617,7.62971505196634,1275.46628189087
1751453247.77497,0.53611926057293,0.639235150297787,0.8418855880784,7.70468649100758,1275.97401547432
1751453248.13355,0.53349626028388,0.638954560667535,0.839813475796912,7.74097482990174,1276.33258771896
1751453248.51532,0.534967186649595,0.640961649502709,0.841760878564365,7.76794963967748,1276.71435976028
1751453249.28397,0.541026859277993,0.642906534598884,0.847521832652396,7.98235206605193,1277.48301529884
1751453249.66313,0.546983489772391,0.641376330788939,0.851129568320461,8.14276620286038,1277.86217355728
1751453250.5436,0.551503058899442,0.637644321156369,0.851646265828975,8.27639089907232,1278.74264431
1751453250.94191,0.547614696178769,0.636953504660532,0.848076567850812,8.36083391286491,1279.14095425606
1751453251.31976,0.543818463214763,0.636471866863255,0.844818595252882,8.37059175759896,1279.51880550385
1751453251.87832,0.559011500172548,0.630852680964475,0.851587536594446,9.05348304585466,1280.07735967636
1751453252.32756,0.561812207051872,0.632527638376948,0.853566059105716,8.75626430972334,1280.52660417557
1751453253.67723,0.555333138841133,0.631060942272469,0.849447943869775,8.7916952163002,1281.8762755394
1751453254.17465,0.561728469923743,0.63157651372594,0.854921666766555,8.40320169033933,1282.37369155884
1751453254.60452,0.570898046586641,0.618288017789821,0.852237996245337,8.97381442204071,1282.80355978012
1751453254.99494,0.573523317276926,0.621596877635941,0.857226256895304,9.52409839903525,1283.1939804554
1751453255.95398,0.581157247427742,0.625839689039847,0.866298327735921,9.10653223390768,1284.15302371979
1751453256.37868,0.579487693004952,0.621877253660821,0.861079060227473,9.37765984719449,1284.57772541046
1751453256.79076,0.579247273233729,0.616847238331795,0.857965174054175,8.6810345320506,1284.9898006916
1751453257.41849,0.583323414671304,0.610837770034367,0.858422504861593,9.14413282618943,1285.61752986908
1751453257.84417,0.582884873948793,0.609595062046296,0.855297593015702,8.96875205738374,1286.04321217537
1751453258.21928,0.585340393026451,0.610315464279135,0.859780691656677,9.09247613888035,1286.41831803322
1751453258.60541,0.58533180980751,0.611660965310493,0.860123063200788,9.25012271638682,1286.80445575714
1751453260.05323,0.582145681755901,0.59796722198372,0.852140640145998,9.29425615341546,1288.25226926804
1751453260.55191,0.577471485742314,0.59107392387623,0.840991210630098,9.19825991584002,1288.7509534359
1751453261.17758,0.577991142156092,0.586323113133567,0.84000997907152,9.19388275088597,1289.37662482262
1751453262.54054,0.57727258645296,0.581791623819871,0.839965646018525,9.2907535704941,1290.73957896233
1751453263.97671,0.582488861584557,0.561061107228439,0.827439290993255,9.32534024461714,1292.17574858665
1751453265.07978,0.575877588242359,0.561810473060391,0.821836488662979,9.33367632147089,1293.27882599831
1751453265.46556,0.578835776161367,0.567614258326864,0.834039240951714,9.36192637245153,1293.6645989418
1751453266.02702,0.584555919742309,0.57404045716757,0.845801745772004,9.51993005927761,1294.22605895996
1751453266.54393,0.58226278341704,0.572169379511867,0.845854710408664,9.51787651696989,1294.74296712875
1751453267.65534,0.570283798173134,0.561287550020025,0.827203937074657,9.43045670620862,1295.85438156128
1751453268.18622,0.568006688679233,0.559861282447595,0.824615436024602,9.37865112738076,1296.38526105881
1751453271.21129,0.53970508995984,0.532570701996485,0.777939316765016,9.36548760327651,1299.41032934189
1751453271.57473,0.533140468457096,0.530424472806833,0.777103891486184,9.25413210540012,1299.77377486229
1751453272.33733,0.541663242555302,0.535925485819763,0.786449435358638,9.49231877356641,1300.53637361527
1751453272.53166,0.529950375928826,0.544094111603055,0.784960693667304,9.39907189355607,1300.73070645332
1751453273.43808,0.558671065080113,0.547242644631747,0.815662107154244,9.62901687226675,1301.63712310791
1751453274.53943,0.578421170406191,0.570228093668333,0.848451694600729,9.81707054779152,1302.73847603798
1751453274.73115,0.579322464055693,0.570838048672154,0.855533034902932,9.88096938457467,1302.93018770218
1751453274.96955,0.581622810987177,0.567059944437955,0.842624679417435,9.82932286541358,1303.16858911514
1751453275.22104,0.583667636519624,0.56450565053886,0.849222511258079,9.86489176233275,1303.42008161545
1751453275.55563,0.584423013573206,0.561636068312011,0.858562868009158,9.90041935900628,1303.75466918945
1751453275.79453,0.581209041691733,0.562539318307009,0.850905430338908,9.96396239998071,1303.99356794357
1751453276.13025,0.576714006624608,0.55979516779162,0.835769699411747,9.89452076049725,1304.32929039001
1751453276.38117,0.570192662466924,0.555087852529414,0.831914863047274,9.87303715412862,1304.58020782471
1751453276.66077,0.577818530941324,0.544943109859335,0.830656819932148,9.72555253549242,1304.85980916023
1751453276.93504,0.576427613244827,0.542267852946318,0.830753894940388,9.63147963337836,1305.13408613205
1751453277.25229,0.577122555341175,0.540654004486608,0.834144373327585,9.63772530934652,1305.45133328438
1751453277.48698,0.575242416251879,0.541630018872438,0.822149265332688,9.59167893557807,1305.68601775169
1751453277.7695,0.580980240884595,0.542347449001379,0.831982278103448,9.59258313718418,1305.96854376793
1751453278.04748,0.587348937124636,0.545812968836792,0.843764602683732,9.67403002070462,1306.24652433395
1751453278.60158,0.589867579342394,0.551845951610567,0.842365544533896,9.77871104478746,1306.8006196022
1751453279.16717,0.601768876160763,0.546935995902235,0.849192726664307,9.77145283149683,1307.36621141434
1751453279.41978,0.601140201969813,0.54511943746079,0.849504385728787,9.6768062067734,1307.61881685257
1751453279.68141,0.60000847881673,0.541517976676927,0.850515336513931,9.55520529548807,1307.88045430183
1751453280.00283,0.594021940693167,0.539360655312723,0.835747867013315,9.61468560294916,1308.20187544823
1751453280.23883,0.595199737967397,0.534688419642895,0.838599773446977,9.67407486909624,1308.43787407875
1751453280.79952,0.606142293492835,0.523469092905352,0.839297890145303,10.6348393599391,1308.9985640049
1751453281.88421,0.611088904270606,0.542541341790192,0.85126550922243,9.66969109506493,1310.08324718475
1751453282.57773,0.624756712182057,0.544095873103481,0.862886917853926,9.68622314260925,1310.77677488327
1751453283.1233,0.63937246934303,0.548727953713079,0.878189436493157,9.59255697516467,1311.32233929634
1751453283.40984,0.647438434415434,0.55199339072972,0.886951927986263,9.91145684240954,1311.60887789726
1751453283.66989,0.636555649288007,0.551055153127884,0.872350006797892,9.90757379667444,1311.86893177032
1751453283.97821,0.61687678447004,0.54933173219401,0.858998233514619,9.83052979877271,1312.17725586891
1751453284.22259,0.614543776552371,0.557061361403754,0.86001157742675,9.4719561992047,1312.42163515091
1751453284.81151,0.605200168268556,0.566713393949988,0.859142131775799,9.92543814271282,1313.01055574417
1751453285.11882,0.603151868674178,0.582021919287698,0.869230297972548,10.0103701784856,1313.31786465645
1751453285.63852,0.607223937411768,0.591075290049381,0.874975216905379,9.60689400403634,1313.83755683899
1751453285.93609,0.590877972713006,0.602979823851161,0.874160583562019,9.4606947490499,1314.13513088226
1751453286.22373,0.575064624300704,0.604294722777647,0.863562713698348,9.27181452937816,1314.42277407646
1751453286.81726,0.576120615161161,0.609302068807434,0.867436223995017,9.97409783688315,1315.01629924774
1751453287.06941,0.578823908942451,0.61077888635157,0.872799570591712,9.47744896779815,1315.26844954491
1751453287.93139,0.570914094505463,0.606352216178066,0.863345792112639,9.99313123382366,1316.13043260574
1751453288.16296,0.563299573103045,0.610991983694773,0.862535367502047,10.7874043535178,1316.36199808121
1751453288.7474,0.563304013626879,0.624434167256169,0.871994078511379,10.2185061736983,1316.94644021988
1751453289.01564,0.56251182470586,0.627223696198522,0.870074304409767,10.0689033016781,1317.21468520165
1751453289.55763,0.568377659224565,0.627515903911232,0.873149752303288,9.97884550353649,1317.75667190552
1751453289.8626,0.578293197528154,0.614361271744055,0.86994991650734,9.8763352413258,1318.06163764
1751453290.13,0.594880690820985,0.616076576201992,0.87792444783166,10.0472269988845,1318.32903933525
1751453290.64675,0.667630251048103,0.608840386763094,0.920755097697733,10.6936608489946,1318.84579539299
1751453291.24979,0.730425515609936,0.627675002723953,0.989621575823303,10.84081123385,1319.44882655144
1751453291.5124,0.71953661571288,0.644749032515686,0.992617403256951,11.0310292875853,1319.71143865585
1751453293.19186,0.666165787838471,0.59432531019081,0.915913953334211,10.3518201122135,1321.39089918137
1751453293.49046,0.644370779807851,0.577422967742857,0.887244783674653,10.152931284274,1321.6895031929
1751453293.78206,0.629694929625002,0.566268601288736,0.869205725877363,9.91162985305488,1321.98110342026
1751453294.05897,0.612662311593504,0.557042182062674,0.850261849606363,9.52166941583813,1322.25801301003
1751453294.35466,0.605148260649517,0.551280120449694,0.839899214540651,9.98650569791385,1322.55369663239
1751453294.87667,0.633026883267767,0.541134422870876,0.856002698750017,9.75021681641218,1323.07570767403
1751453295.20395,0.652785963918632,0.555288244899863,0.879874762925729,9.92335269562854,1323.40299248695
1751453295.47709,0.646315729867639,0.552462412499106,0.873617281031942,9.87854860467641,1323.67612981796
1751453295.74063,0.660822977459595,0.546951708638857,0.881892835060653,9.85382905675964,1323.93966817856
1751453296.07257,0.663698312042369,0.552202725796011,0.888150053783186,9.80582782725304,1324.27161359787
1751453296.30846,0.666932027015914,0.557224438758645,0.894976417243145,9.98751618244611,1324.50750160217
1751453296.56534,0.667362526537468,0.564220609248843,0.898086032706607,9.96558547411585,1324.76437950134
1751453296.87891,0.666104846003827,0.559705808524435,0.894729343318801,10.0518238993956,1325.07795476913
1751453297.15452,0.670619120909673,0.550967140683342,0.896030695839993,10.4042441518832,1325.35356354713
1751453297.4481,0.666529709875788,0.55775218525039,0.896305858722647,10.5069913588054,1325.64713931084
1751453297.74093,0.667670138521774,0.552606706749209,0.893378444981254,10.251220100507,1325.9399728775
1751453298.00445,0.655826975418579,0.551885844715159,0.883046600846221,10.0841579286073,1326.20348858833
1751453298.25029,0.659112820840201,0.543346681731403,0.881123707417522,10.0632220935536,1326.44933199883
1751453298.56327,0.657059347983047,0.535552528140168,0.876080713523419,10.0944551730541,1326.76230931282
1751453298.84104,0.657124862857752,0.526980671686053,0.868196769671539,10.1212042481439,1327.04007720947
1751453299.11922,0.644812533830841,0.537639170141775,0.864066334398358,9.90858522934808,1327.31826400757
1751453299.36534,0.663565164749582,0.543986128493621,0.879018127857578,9.92851700340146,1327.56438612938
1751453299.7114,0.707610169587547,0.545727606864646,0.91027892841781,10.2160935637551,1327.91044354439
1751453300.00709,0.715818614077082,0.539702094848112,0.916677315649434,10.3162057750782,1328.20612716675
1751453300.24911,0.723363019803196,0.549765693385766,0.922081966642153,10.3783790650368,1328.44814729691
1751453300.51046,0.729643590153303,0.555691486947863,0.926657357693689,10.4552160620228,1328.70950341225
1751453300.79699,0.73274875975992,0.555556679431903,0.927190310675511,10.4737304308735,1328.99602723122
1751453301.12345,0.737017382053954,0.556680484736983,0.941955285071042,10.5469237685924,1329.32248854637
1751453301.41023,0.732439447075472,0.550464118523442,0.927874988308203,10.5230879859473,1329.60926866531
1751453301.65271,0.723045283972937,0.547277121322287,0.91095793996676,10.5782285045955,1329.85175490379
1751453301.9329,0.73751511290323,0.538575065111495,0.917071415429431,10.4596289905172,1330.13194513321
1751453302.2011,0.746680237767849,0.531663304825247,0.917863370367252,10.4647482649935,1330.40014076233
1751453302.51766,0.736309467173965,0.536502157820136,0.922116903751658,10.4908275015292,1330.71670389175
1751453303.03822,0.753820473778935,0.534387717960738,0.92494433342108,10.3242083975608,1331.23725986481
1751453303.66583,0.760034295145422,0.546174723398114,0.944602916132541,10.4782975268444,1331.86487102509
1751453304.99929,0.758627025132361,0.545422262502696,0.939456635842094,10.2938529339514,1333.19832968712
1751453305.78419,0.736606144256699,0.552930673887995,0.923833380217917,10.0904060119887,1333.98323631287
1751453306.14458,0.736764796459755,0.564026419767694,0.935246895886726,10.3735855631341,1334.34362506866
1751453306.50362,0.732524777179845,0.574011379512771,0.93572367731107,10.563354924016,1334.7026655674
1751453306.88126,0.71754534574386,0.577659289457917,0.925700153114676,10.6024245341548,1335.08029961586
1751453307.22243,0.666540196903791,0.558500019735321,0.872206335898946,10.550870266809,1335.42147612572
1751453308.43021,0.589663894706553,0.587358718483959,0.840409130373271,9.78136887256436,1336.62925481796
1751453308.74645,0.5700112704615,0.606865958968416,0.840882093362349,9.64206792628021,1336.94549608231
1751453309.97993,0.593119257877215,0.647334012431943,0.889698227410612,10.7114453384115,1338.1789700985
1751453310.58274,0.592542422392052,0.665403952780758,0.904111558436332,10.8293672744624,1338.78178310394
1751453311.12101,0.59958186633766,0.665830584320346,0.909753214279369,10.8140992248493,1339.32005310059
1751453312.89798,0.626078935726897,0.637669069843716,0.902052437511766,10.7861808670749,1341.09702563286
1751453313.54972,0.622685248282997,0.65399636339932,0.912881710837663,10.7562643680041,1341.74875736237
1751453313.9216,0.612998000705113,0.663047577982657,0.914279302697359,10.7323166833092,1342.12064552307
1751453314.75081,0.634454295451077,0.647424845419876,0.91361183021427,10.8043508261556,1342.94985294342
1751453315.81723,0.619187269999149,0.644298058643239,0.900950074455207,10.8445847874413,1344.01626777649
1751453316.22558,0.610555490894347,0.650843172411993,0.898898221035156,10.9507536351894,1344.42462563515
1751453316.56144,0.602315807541353,0.658636912009988,0.899365181573848,10.9738714628739,1344.76048064232
1751453317.60939,0.621646650398395,0.675970487098223,0.927495125918827,11.211477915362,1345.80843353271
1751453317.79046,0.625057435165486,0.673055524599622,0.927083107462859,10.6517249167008,1345.98950242996
1751453318.83327,0.613804016825673,0.656007223385738,0.903276989651755,11.2697350224909,1347.03230786324
1751453319.14323,0.610603897815576,0.656843566209267,0.901949752916951,10.8437512188549,1347.34226942062
1751453319.5611,0.614422537236083,0.665474791818746,0.913750146235892,11.2120262408138,1347.76014518738
1751453320.13199,0.631995842839051,0.674974690067364,0.93018181170223,11.154746107556,1348.33102989197
1751453321.66001,0.662451562347594,0.680318017263567,0.956947183273918,11.0544203311661,1349.85904955864
1751453322.02671,0.659678119093565,0.681902091150981,0.956056714689379,11.0501539370517,1350.22574996948
1751453322.39656,0.659515946730964,0.675838697186843,0.951834614823782,11.0339150582064,1350.59559893608
1751453323.13267,0.660679200863172,0.663689365192459,0.940034565995496,10.9635173547721,1351.33171367645
1751453323.82636,0.659854085291739,0.662785124100592,0.937115175871171,10.7538341360569,1352.02540636063
1751453324.19732,0.657903256612562,0.643838676236525,0.92062197316715,10.9553061418154,1352.39636158943
1751453324.702,0.666834745799195,0.635731912323525,0.92149178419261,10.8396355729329,1352.90103983879
1751453325.00464,0.679915165614692,0.64317215312085,0.938377239973914,10.7311040880913,1353.20367956162
1751453325.33604,0.657978542785117,0.625801677824158,0.908055184883597,10.760983760727,1353.53508496284
1751453329.86535,0.583721167733233,0.637199704192736,0.867405069683948,10.8171215778078,1358.06439638138
1751453330.91239,0.573006694323448,0.643666007620687,0.864908086686301,10.9187816110083,1359.11142706871
1751453332.98951,0.578938439256737,0.663861192671169,0.883836094590817,10.8118462699396,1361.18854784966
1751453333.2977,0.578183247172354,0.666098673470527,0.886204475169065,10.8856672606594,1361.49673771858
1751453333.49219,0.580642759512251,0.666790774892732,0.88830873524,10.7899911643122,1361.69123530388
1751453334.17986,0.579488859016221,0.669600449632268,0.88915275536313,10.7476801140123,1362.3788998127
1751453335.05032,0.580179801074924,0.668528994080844,0.889253305389308,10.7046305649582,1363.24936270714
1751453336.1069,0.581814485622417,0.66469884513197,0.887787925411289,10.5797939721259,1364.30593657494
1751453336.59717,0.582384449311787,0.658035800691394,0.88387299542855,10.5478422579738,1364.79620838165
1751453337.07914,0.582090168976859,0.652775958449555,0.880014246458057,10.4795307423716,1365.27818512917
1751453338.73664,0.584173369757279,0.65154868596865,0.881220137096708,10.3559271314662,1366.93568277359
1751453339.2404,0.587510270277577,0.655025195482564,0.885949087652516,10.3781909591898,1367.43943715096
1751453339.54306,0.590016985239759,0.656097307889076,0.88903027799327,10.4239343206651,1367.74209856987
1751453340.05576,0.589384633373603,0.651960544902082,0.884391262978057,10.3806156984781,1368.2548019886
1751453340.38864,0.58683911054104,0.648118698952415,0.880282294607796,10.337506761743,1368.58768630028
1751453340.57062,0.586309459475029,0.649810531821194,0.88170220514253,10.3262367768277,1368.76965737343
1751453341.56358,0.587492133906826,0.64353486584006,0.87710293624464,10.2694419958264,1369.76262354851
1751453342.06268,0.592623445489914,0.640149805824761,0.877607139003692,10.2439064773964,1370.26171898842
1751453342.40507,0.589218590192942,0.642349273790032,0.877467519740284,10.2630276543764,1370.60410928726
1751453344.40918,0.590767819094189,0.637377020282318,0.874535600545717,10.2111244933289,1372.60822176933
1751453346.06349,0.586325869679317,0.638123428074241,0.872393884407627,10.0587598349269,1374.26252818108
1751453346.23341,0.586606688035375,0.634754479639838,0.870451321466215,10.1293126930681,1374.4324555397
1751453346.89885,0.58943499145941,0.633440356269999,0.870967158437418,10.0907704130155,1375.0978937149
1751453347.23181,0.590762888130554,0.631474627201496,0.871167635639594,10.049703993472,1375.43084931374
1751453348.57549,0.593151855430126,0.634828173092052,0.874989060981707,10.0191994581502,1376.77453136444
1751453348.89666,0.593173742503219,0.634965730438816,0.875216610742434,10.0229633233655,1377.09569859505
1751453349.21136,0.59336061022241,0.635092882194718,0.875556819038087,10.0341854838694,1377.41040563583
1751453350.57337,0.592391973170035,0.639029827563103,0.878303457683833,9.99069755248256,1378.77241635323
1751453350.89936,0.593900990712641,0.637603663789691,0.876584837861593,9.97772863239283,1379.09839701653
1751453351.24433,0.592933830286203,0.637342373577611,0.875296805296198,9.93144890828064,1379.44337391853
1751453351.74257,0.595134611091627,0.636457752278267,0.877947279144138,9.92946495957674,1379.94160962105
1751453352.07998,0.591748110042065,0.636779092912358,0.874570517239113,9.94675152331042,1380.2790210247
1751453352.41655,0.591936423491604,0.637631309001327,0.874915761067519,9.8517369991085,1380.61559438705
1751453354.60378,0.597866163903201,0.642130598387466,0.884725138518023,9.82397734382997,1382.80281925201
1751453354.96861,0.606599712344744,0.639919778521398,0.887640271863932,9.83013267358936,1383.16765642166
1751453355.28909,0.60992365255454,0.636128359096928,0.886101099194811,9.84043157145065,1383.48813509941
1751453355.61304,0.611379987591971,0.633700548085332,0.885049620561036,9.75419243122339,1383.81207895279
1751453356.08488,0.61203115136724,0.63429306847108,0.886237383629808,9.76940528177347,1384.28392004967
1751453358.16307,0.616956903008543,0.637846295628846,0.892766255108731,9.66410068299033,1386.36211490631
1751453358.47962,0.617007285498263,0.634846253076704,0.889486703478601,9.65772574644197,1386.67865920067
1751453359.48122,0.604991043338718,0.619595353777898,0.872176351303103,9.4717428305418,1387.68025994301
1751453359.82398,0.620422118474693,0.629336129900735,0.8873106617843,9.43456436978236,1388.02302265167
1751453360.14966,0.64972628516194,0.635666125940487,0.909466345087772,9.5720128990363,1388.3487007618
1751453361.51634,0.655515899809671,0.630397410618723,0.909614959920078,9.4143341751478,1389.71538519859
1751453362.18297,0.711004945703677,0.61676733852183,0.944256406802981,9.69948626014842,1390.38201236725
1751453362.70143,0.688601211145779,0.597680480082103,0.912111149293423,8.95023343470687,1390.9004752636
1751453363.03634,0.647766530378075,0.598622415005502,0.887963139855966,9.24518633557468,1391.23538208008
1751453364.28865,0.487304733347921,0.61004611358825,0.791086204671725,9.33682981762201,1392.48769378662
1751453365.42197,0.259441121419489,0.70423105972721,0.766014997959591,9.43551688689046,1393.62101316452
1751453365.79321,0.380642935639169,0.670004427550066,0.782872666448776,9.48788673901127,1393.99225497246
1751453366.33865,0.436025473616664,0.698160755025762,0.8254196609008,9.49047251588483,1394.53768754005
1751453367.20969,0.369470966762837,0.764950111238742,0.849878193154887,9.93379491307944,1395.40872788429
1751453367.49139,0.366294891400172,0.7603637835198,0.844159070849254,9.58934324397157,1395.69043207169
1751453368.04705,0.372725817818272,0.761777563041837,0.848841215805163,9.63485547681757,1396.24609375
1751453368.87584,0.315462700108593,0.789407108426542,0.850287072140554,9.34017216318554,1397.07488083839
1751453369.6936,0.310675867208428,0.808427876958754,0.866122592711581,10.1523398900136,1397.8926422596
1751453370.25906,0.302059329161704,0.81613428477192,0.870882442755902,9.9029957983266,1398.45810341835
1751453370.8297,0.30184592905609,0.815670174612188,0.869750001557906,10.0345141459456,1399.02873897553
1751453371.41727,0.312380477360416,0.826499593870034,0.884951448305764,9.87849976184351,1399.61631631851
1751453372.27801,0.341786556569139,0.851553467724365,0.928422709412103,10.1760468082415,1400.47704768181
1751453373.02348,0.331676885184705,0.854743303403563,0.919008388969249,10.245649897201,1401.22251963615
1751453373.85953,0.316626443905689,0.852412827356214,0.922129442126467,9.56865035131779,1402.05856752396
1751453375.58269,0.250002995428761,0.82944733167911,0.868545316265303,9.60460107641487,1403.78172969818
1751453376.12029,0.266877711073658,0.824407274120776,0.871696973296234,9.97768401275474,1404.31932902336
1751453376.37993,0.272217564518225,0.780202922900086,0.834709320973792,10.2218975298556,1404.57896900177
1751453376.97354,0.279452159191083,0.751371985375769,0.814302218548897,9.99590702669989,1405.17258310318
1751453377.52574,0.313101813258477,0.756421605568031,0.841953309104625,9.85952755345379,1405.72477722168
1751453378.07856,0.266903478922752,0.763874409679872,0.81911951842275,9.6805260887952,1406.27760624886
1751453378.67047,0.264474034791458,0.754154101013477,0.816042971276743,9.30433225752823,1406.86951613426
1751453378.93673,0.276895204943209,0.764547561871005,0.83949075067675,9.20733681732293,1407.13577437401
1751453382.18466,0.232116649155332,0.744578200058515,0.837434749599884,9.08876284861531,1410.38370323181
1751453382.4079,0.221198988985543,0.748771026632924,0.840605696039082,8.82936581762471,1410.60694503784
1751453385.64465,0.0893424913415206,0.782901749689324,0.811628306262062,9.737337058891,1413.84369015694
1751453386.05831,0.0663901442023285,0.756505582221017,0.786610553072776,9.56770634421866,1414.25734877586
1751453386.4457,0.0429153235248778,0.755395952526442,0.779602513067754,9.48239307434198,1414.64474177361
1751453386.86132,0.0328370726128631,0.762146621421737,0.789525176489167,9.45013337150842,1415.0603621006
1751453388.26138,0.0697448579616049,0.788767599940184,0.816557369560023,9.58532443371528,1416.4604177475
1751453391.13442,0.10716242112742,0.797624938284471,0.871017889071042,9.10531413563226,1419.33345651627
1751453392.10982,0.0738948107941786,0.764331250422121,0.816572638021114,8.93174307892667,1420.30886268616
1751453392.96494,0.0824643858484784,0.784434185960058,0.829775398170574,8.90459276584421,1421.16398262978
1751453394.60549,0.0321204111333975,0.773733105030172,0.809341497140739,8.96869425565477,1422.80453300476
1751453395.15769,0.0397304386548809,0.72422983711021,0.768036762003739,8.48079047975865,1423.35672950745
1751453396.27349,0.0708984862661635,0.73738540943651,0.78140203593451,8.36182228353507,1424.47252774239
1751453400.08958,0.210058531573479,0.728127704099425,0.798027440348318,9.33091667117627,1428.28861927986
1751453401.42357,0.176798062472172,0.780589178684673,0.843600639683215,8.89863061763706,1429.62260699272
1751453408.93343,0.0608763873200222,0.882200433585727,0.918315505238182,7.9096555497114,1437.13247323036
1751453410.272,0.0380788293116803,0.86725955864407,0.89456066119602,7.90908613331762,1438.47104406357
1751453411.01003,0.0310266637956929,0.834338610889857,0.866016609036171,7.67879412027312,1439.20907258987
1751453413.90036,0.0370257542890835,0.820108893305862,0.845405800241934,7.8659364588252,1442.09940171242
1751453415.53942,0.0239180083668535,0.825684375238832,0.842526694750092,8.09382666112951,1443.73846411705
1751453416.2722,0.0275836361673143,0.803850669807026,0.821855960399189,8.20900263008107,1444.47124361992
1751453417.10834,0.0484152316594697,0.764796326656023,0.784784341037391,7.52853681788199,1445.30738091469
1751453419.5511,0.0636667083360396,0.736722372998015,0.75037480961191,7.28632745197832,1447.75014042854
1751453422.08658,0.00141850954039802,0.76319783201326,0.769055505528788,7.93471342286565,1450.28562617302
1751453422.92687,0.0210152450658536,0.767245231896715,0.772973263819625,7.3875089706134,1451.12590742111
1751453423.79697,0.0183393341962095,0.745876492528904,0.750630762652701,7.32427577251698,1451.99600958824
1751453425.41462,0.00573946061198516,0.742427909534678,0.745082833392996,7.38882813697635,1453.61365962029
1751453426.34917,0.00351291841357781,0.731945316760432,0.734327622921644,7.36841645502657,1454.54821038246
1751453427.17324,0.025382219119372,0.70151770740615,0.704665943532784,7.48222053245565,1455.37228417397
1751453428.03317,0.0311619051904088,0.69808952734599,0.700387288238848,7.46615400448465,1456.2322101593
1751453428.89343,0.0196517402586096,0.704949622594559,0.706592949237987,7.37906287076796,1457.09246993065
1751453429.72348,0.0139106396822788,0.715894454489973,0.716454659250783,7.94058403903748,1457.92251706123
1751453430.54723,0.0103385625754795,0.702949348353871,0.703960175252107,7.58435797357061,1458.74626684189
1751453431.37475,0.0192789391804382,0.696254125062003,0.697079390207758,7.49243730400886,1459.57379436493
1751453433.10142,0.0290328354886005,0.697680508282072,0.698285174748126,7.72398954499355,1461.30045819283
1751453434.23002,0.040043280656481,0.68748878018488,0.688673709942986,7.49824531087894,1462.42906355858
1751453435.02968,0.0418980912503479,0.670396380449807,0.671704979322822,7.5948401912689,1463.22871994972
1751453437.02846,0.0465827108461494,0.628771843446616,0.631464199502391,7.13429825937069,1465.22750210762
1751453439.73844,0.165903454002859,0.677836458993753,0.69831027257803,8.10979930169375,1467.937479496
1751453441.48128,0.146579039908704,0.652370515026665,0.669239928410273,7.20622204498664,1469.68032288551
1751453442.42625,0.14749371471326,0.640526524373657,0.658604350247369,7.00634993583261,1470.62528896332
1751453443.50955,0.163667667503782,0.643586968776829,0.665260562261851,7.04039234169671,1471.7085878849
1751453446.88458,0.198679265974162,0.638984410220013,0.673681119593424,6.97086584402844,1475.08362317085
1751453447.4853,0.196501490287036,0.633675504866635,0.674077150172369,6.84875523210603,1475.6843392849
1751453448.92044,0.214152583301264,0.618429160595698,0.658347866215848,6.75330455532133,1477.11948084831
1751453449.34352,0.210040597656277,0.607512092360241,0.646824187035385,6.43989048443482,1477.54256296158
1751453449.52944,0.218578197678054,0.608430148408459,0.651862099197443,6.58579825133932,1477.72847867012
1751453449.69185,0.20844109362348,0.608191878726142,0.64846980240812,6.4751279330928,1477.89089632034
1751453450.02378,0.211784870273444,0.613000172910695,0.656592910463284,6.58660613104913,1478.22281813622
1751453450.21371,0.213468239169618,0.619602327460689,0.661553845047554,6.82440561641246,1478.41275453568
1751453450.40109,0.208787225444789,0.622887436433467,0.663595364770798,6.69247748979235,1478.60013532639
1751453450.71808,0.218293985586707,0.629019499424289,0.671590646096323,6.9250286908866,1478.9171230793
1751453450.88538,0.216537653305533,0.630574135632188,0.672450262817348,6.82153992614965,1479.084420681
1751453451.7275,0.231468827801002,0.620094757552804,0.667772110299073,6.88904611890098,1479.92654395103
1751453451.91685,0.237217954323147,0.616222927618557,0.662915697623195,6.97494475042232,1480.11589455605
1751453452.26478,0.240822179319598,0.619485749158365,0.66686175578929,6.93093979754646,1480.46381878853
1751453453.23711,0.239505374524867,0.633774291715455,0.68104021220926,6.9081413743924,1481.43615531921
1751453453.42518,0.241171587714317,0.632372787543231,0.679879343626901,7.06844938741761,1481.62422347069
1751453453.80018,0.237414606686118,0.634922439619081,0.681302000855746,7.03392776738111,1481.99921774864
1751453453.99354,0.238378884064104,0.638055519049049,0.684705640276871,6.79290185058195,1482.19257950783
1751453455.15114,0.240245395974451,0.641211729998528,0.689746759531066,6.74760091690975,1483.35018563271
1751453456.65919,0.238054049402446,0.641206835795403,0.687552434314798,6.75365245660017,1484.85823321342
1751453457.43331,0.246062828647802,0.642111987120387,0.691084310022915,6.66872427045426,1485.63235092163
1751453457.6184,0.247214336439515,0.645743823944991,0.695470198042483,6.68174831119023,1485.81743741035
1751453458.35913,0.244681641594199,0.654294588391501,0.701357778767668,6.60695476949928,1486.55817055702
1751453458.90945,0.247130892552856,0.650266870298048,0.698974149305441,6.67145199821363,1487.10849428177
1751453459.32821,0.244552029660002,0.650536433137649,0.698844306082011,6.6830390270628,1487.52725601196
1751453459.69973,0.246203197508199,0.653517810697411,0.702404768427552,6.52634684474157,1487.89877390862
1751453460.06188,0.249263826040395,0.655995010424822,0.705011393789919,6.45792121522902,1488.26091718674
1751453460.81309,0.253325835118021,0.65715087482534,0.707888399881508,6.61147588803755,1489.01213145256
1751453461.56598,0.253304681655859,0.656507035424554,0.706913742393778,6.54059658006799,1489.76501941681
1751453461.91461,0.254763798880374,0.655059428339036,0.70591442052689,6.54212496786616,1490.11364650726
1751453462.8571,0.258553405356349,0.66215513764192,0.71409734375748,6.33586755799703,1491.05614566803
1751453463.59128,0.305912959627411,0.691784555239558,0.759724792428053,7.36828814465058,1491.79032492638
1751453463.98303,0.331007173973514,0.704421446337212,0.781820757435618,7.06124853686411,1492.18206834793
1751453464.60807,0.308549067664396,0.689617021184136,0.759835484808439,6.47936499383757,1492.80711317062
1751453465.67553,0.305860408500022,0.701248001632008,0.770707485057227,6.95603599261375,1493.87456846237
1751453466.0434,0.317318850702518,0.701088447445044,0.773932061259051,7.0737546776995,1494.24243879318
1751453467.05732,0.294904011738588,0.643633371106267,0.71132328780507,6.87322286402238,1495.25635933876
1751453468.26034,0.381389764154869,0.620826779654673,0.730337883519348,7.26127801582751,1496.45938563347
1751453468.43486,0.35448710944782,0.615929170775972,0.712370231258856,6.7501535375384,1496.63389897347
1751453468.83366,0.329836341960069,0.596044157100916,0.687962455058412,7.08359164416151,1497.03270316124
1751453469.19455,0.310155547713386,0.592318389616313,0.673211962914479,6.54569472186897,1497.39358854294
1751453469.55804,0.343407409188733,0.550557173065222,0.65173842881528,6.5127895232038,1497.75707888603
1751453469.92299,0.373429879943039,0.498751536882429,0.625428448726069,6.44103368345363,1498.12203288078
1751453470.41386,0.413980739112848,0.460068873948671,0.621396770690869,6.58075059744613,1498.61289668083
1751453471.44832,0.517975662514738,0.437286497652641,0.682974524495328,6.66290551490867,1499.64736390114
1751453472.14397,0.502427882248668,0.437255624693007,0.671619791944204,6.71521920533504,1500.34300923347
1751453472.6623,0.509060537654573,0.448070920472854,0.682679025500377,6.79855908893305,1500.86134052277
1751453473.55616,0.496023246046222,0.441011411371991,0.668406338458011,6.85661911912885,1501.75520038605
1751453473.9031,0.490687630502438,0.456547576953854,0.675551512922398,6.87296790647632,1502.10214042664
1751453474.43251,0.471251207757956,0.49805613636447,0.689626793289904,6.82933463467027,1502.63155555725
1751453474.80465,0.473913946826265,0.521595380087869,0.708251839018782,6.86517051160796,1503.00369215012
1751453475.16087,0.481890054356294,0.540093027472768,0.726827159802773,6.78097326708164,1503.35991406441
1751453475.53803,0.488960158475258,0.545846420996578,0.736557697713874,6.89150842940889,1503.73706769943
1751453477.16733,0.48172497318633,0.545055727877545,0.734214155581072,6.99826113142022,1505.36637377739
1751453478.59609,0.503962498901013,0.533010407762303,0.743328524270832,6.47273305668807,1506.79512929916
1751453479.34196,0.484733722396322,0.552908310761815,0.757286555038673,5.89323593693278,1507.5410027504
1751453480.13136,0.444636504652608,0.530880808855654,0.702474556415054,6.65210166519946,1508.33039951324
1751453481.68594,0.446217203958084,0.506579876042511,0.683097912406719,6.87314567575887,1509.88497662544
1751453482.10635,0.45109720548314,0.505802265178443,0.685379181835345,6.83088254336782,1510.30538964272
1751453482.5122,0.458013407525724,0.505955410605746,0.691180446098283,6.80368801853733,1510.71123933792
1751453482.89777,0.464146154676295,0.519774025061195,0.708742889340146,7.02223481841031,1511.09681010246
1751453484.1558,0.445946685622451,0.53382108895198,0.703855110932419,6.98470187735407,1512.35484552383
1751453485.24417,0.38097714868275,0.51143306433839,0.646236778701167,5.15654854792772,1513.44321203232
1751453485.59573,0.357241279649103,0.497803279957688,0.622708784648147,5.10715039064849,1513.79477572441
1751453486.12373,0.360929487595986,0.502925243615274,0.626703236020946,5.37240879668244,1514.32277536392
1751453486.62197,0.377803452583232,0.53517502414335,0.661006595832673,5.82416884446851,1514.82100939751
1751453487.5392,0.405966895075063,0.582236177965814,0.71796613029043,6.07114073817469,1515.73823904991
1751453488.09761,0.411347746836252,0.623314371583045,0.754968848407779,6.26759231303207,1516.29665160179
1751453489.60923,0.420997555369275,0.627209785216411,0.766395069037691,5.79982986597146,1517.80826735497
1751453489.99598,0.41281802351354,0.617382836224054,0.753069102878647,5.37634274498375,1518.19501852989
1751453490.53231,0.400068950248288,0.594310732574232,0.727274511127222,5.30311086279961,1518.73134660721
1751453490.88385,0.393475561756151,0.584378077861292,0.715352552573863,5.15035900008898,1519.0828871727
1751453491.44452,0.392788617973997,0.566701660562198,0.699843605992475,4.9859252835262,1519.64355897903
1751453491.92002,0.376557534503086,0.55533806292124,0.682896457423679,4.6731995677582,1520.11906576157
1751453492.33835,0.368098776794793,0.542692592057503,0.669792589819171,4.58199778648961,1520.53738665581
1751453493.33313,0.373230785218419,0.540525595082483,0.669229749407471,4.36590558506198,1521.53216767311
1751453493.7384,0.372262642200266,0.546933735546062,0.674151883911667,4.37943400537828,1521.9374461174
1751453494.948,0.385483927364087,0.55500206933259,0.689622969157713,4.34877374475957,1523.14703822136
1751453495.31733,0.392500961989748,0.556973965447788,0.697733046560933,4.36039721777791,1523.51637172699
1751453495.73335,0.389579761003079,0.557720059443673,0.692135207161137,4.24821616658372,1523.93238854408
1751453496.13074,0.390223630330443,0.551366630903248,0.689781035358519,4.28083340809237,1524.32978320122
1751453496.75874,0.385602983349373,0.542521428525738,0.68007604102715,4.05101976855347,1524.95777773857
1751453497.27363,0.386428339575486,0.539520245129934,0.679143560195109,3.83391191554942,1525.4726703167
1751453497.72091,0.38731864239092,0.540361552738056,0.680065970650412,3.80912243360896,1525.91995000839
1751453498.20372,0.385313278074082,0.545213211295816,0.681668808096421,3.7534311769959,1526.40276145935
1751453499.66787,0.388604247538058,0.550111021110472,0.690496611854933,3.74772855294409,1527.86690950394
1751453500.15293,0.386118483768925,0.552605854568073,0.689032442146163,3.55680877761121,1528.35196828842
1751453500.76627,0.398676654189047,0.553921312726062,0.699767609774364,3.73755369634539,1528.96531462669
1751453501.7942,0.418604518055139,0.560106106735688,0.714742587747198,3.65399136770982,1529.99324131012
1751453502.72044,0.420399018988964,0.565460073089381,0.720473622559328,3.42958844059636,1530.9194829464
1751453503.34353,0.422632506166123,0.573165249581633,0.72977583185997,3.24411954180462,1531.542573452
1751453503.93196,0.419743128783908,0.577261589622747,0.731283171781755,3.48519509029325,1532.13100361824
1751453504.39068,0.420652632821821,0.572680674097012,0.729506471801515,3.4848870354315,1532.58972382545
1751453504.76162,0.420788949512308,0.565288981101886,0.720301311461184,3.46920955660426,1532.96065998077
1751453505.42875,0.419325746722745,0.552627888501488,0.710265016815252,3.45891291190421,1533.627794981
1751453505.83045,0.416404349038298,0.552434989679475,0.70693584196426,3.4016089478028,1534.02948975563
1751453506.91757,0.419336840190231,0.552515424946178,0.710884656470188,3.62173278938586,1535.1166100502
1751453508.00423,0.420707142667518,0.546668161248062,0.706334799783328,3.53858753451678,1536.2032725811
1751453508.61406,0.424092019052449,0.545783374109873,0.705187874874224,3.21165342953399,1536.81309747696
1751453509.01765,0.424971848483368,0.549412405942398,0.71270378040383,3.48523268413963,1537.21669459343
1751453510.15011,0.424787850140903,0.566340199728471,0.727685033561025,3.65753534628668,1538.34915518761
1751453511.19487,0.424144295270074,0.557352934223422,0.718089531609583,3.78401645102787,1539.39391517639
1751453511.8518,0.419370658375449,0.555101754749782,0.716392769903673,3.69628125503187,1540.05084347725
1751453513.04333,0.418000289738313,0.553417971506966,0.713899047394055,3.74897062300105,1541.24237155914
1751453514.04961,0.419735423135996,0.549527769244022,0.715661561347575,3.91018831585487,1542.24865150452
1751453514.53555,0.41789904980791,0.547793252794035,0.709523433857272,3.8855153881504,1542.73459148407
1751453515.21492,0.417904558746535,0.544362428886549,0.712270755317392,4.00455070569219,1543.41395711899
1751453518.20661,0.422318140943658,0.549081624025652,0.719480772712016,4.18607207248549,1546.40565419197
1751453518.37947,0.419203933565137,0.547630351390054,0.723517698466264,4.16996755823226,1546.57851624489
1751453518.53509,0.432469158900729,0.546199374664314,0.729245227071289,4.18488763531351,1546.73413348198
1751453519.21747,0.452674222802971,0.531720426223505,0.733065575452131,4.21572704150638,1547.41651391983
1751453519.70598,0.438011325087246,0.538528965776933,0.729146967083306,4.07258843556753,1547.9050257206
1751453520.21995,0.433889121490949,0.542515237663948,0.72779645026112,4.02713319433821,1548.41899180412
1751453520.88759,0.439766620402303,0.522706004813459,0.711427403896453,3.82983395384258,1549.08662796021
1751453521.37245,0.44125605670311,0.520137118805283,0.716073442144745,4.01779033980193,1549.57149410248
1751453521.71062,0.438725758695817,0.524188448337323,0.722594129926329,4.05357407166012,1549.9096660614
1751453522.72838,0.459046114425241,0.54715806290311,0.746564960587936,3.99856441019617,1550.92741727829
1751453523.06139,0.465975734209612,0.55086612287651,0.755510310238901,4.13718834699848,1551.26043367386
1751453523.39556,0.463015271731812,0.554350359643538,0.751345052199411,4.07334613956572,1551.59460163116
1751453524.10855,0.453326507674195,0.554753584415961,0.750031742633264,4.2097791799431,1552.30758976936
1751453524.96725,0.445151509021096,0.529648856098286,0.725249796035133,4.23209740359718,1553.16629314423
1751453525.3366,0.439356281545619,0.518439883814136,0.710639019005993,4.21780165950528,1553.53564500809
1751453525.85047,0.432631022668124,0.514081900816452,0.702717741019749,4.10153081761199,1554.04951000214
1751453526.20195,0.430584134195399,0.51578184054401,0.702736004008245,4.13769237136282,1554.40098834038
1751453526.40554,0.443092206610846,0.511551028588864,0.713168847412482,4.27006013379589,1554.60458636284
1751453526.60675,0.438732118210027,0.517570743340042,0.711766105409632,3.85934188831982,1554.80579376221
1751453527.13221,0.446749644892616,0.516716898193737,0.716648653096331,4.42582641706476,1555.33124923706
1751453527.48789,0.447681918236247,0.516014471581452,0.717422676143214,4.30397741136471,1555.68692755699
1751453527.90406,0.450015132604286,0.513455101589475,0.714749195097985,4.25058745194261,1556.10309672356
1751453528.26714,0.449365947323919,0.513759095368439,0.719256254312499,4.33539174607259,1556.46617889404
1751453528.63523,0.452536148110667,0.515319899587135,0.727621365809553,4.39974301783227,1556.8342666626
1751453529.00321,0.45315404615614,0.516354310690198,0.727682507080065,4.46613951136841,1557.20225286484
1751453529.19634,0.454550823206494,0.517844757238245,0.733824168175991,4.45463890513218,1557.39538025856
1751453529.40934,0.452611019658229,0.517304391858413,0.731659243496882,4.54972357263301,1557.60837817192
1751453529.76427,0.45425056139055,0.516463296379079,0.729289038056337,4.5279296532503,1557.96331334114
1751453529.93958,0.451743583216971,0.514954214409261,0.726595656762594,4.57294271492633,1558.13862299919
1751453530.30435,0.447031143331297,0.511572195260869,0.721828406537887,4.62904403987522,1558.50339341164
1751453530.50166,0.447365805085652,0.507925033116001,0.726439881802467,4.59768984476763,1558.70070004463
1751453530.94094,0.442564868844823,0.504226290400345,0.71610320261527,4.68996680398961,1559.1399846077
1751453531.32152,0.4447867976867,0.496196020840361,0.711545537961195,4.674656250976,1559.52056026459
1751453531.541,0.447731521393294,0.500626938068447,0.71928143296128,5.16781061449287,1559.74003982544
1751453531.76154,0.451467405349548,0.499652847435726,0.716959640568134,4.88663359638853,1559.96058368683
1751453532.12108,0.442010607393775,0.498916720895982,0.709584170899992,4.79806809819977,1560.3201212883
1751453532.91649,0.411907130514019,0.492173355954457,0.691449091547897,4.75360063021735,1561.11553192139
1751453533.38062,0.406087733619834,0.484450306697447,0.679701867722284,4.88552214136234,1561.57966256142
1751453533.92541,0.404215092407559,0.481214746917946,0.682363331441596,4.97297383032595,1562.12445473671
1751453534.5849,0.406980237207715,0.485176948763104,0.684886633816667,5.13322609120049,1562.7839448452
1751453534.7495,0.406449301919561,0.485772052083068,0.681859431739134,5.14998786607228,1562.94854402542
1751453535.18899,0.412712522014831,0.483920508404546,0.703180798038536,5.2224370701968,1563.38803505898
1751453535.43581,0.4154319986366,0.485724801559407,0.703731151536356,5.15826437808375,1563.63485336304
1751453536.01299,0.415738288199316,0.480163293724842,0.684990242697451,5.19245000894429,1564.21202731133
1751453536.40418,0.418554251785478,0.462762643257539,0.682310988711132,5.13762680496839,1564.60322213173
1751453536.60793,0.421924010967266,0.453342664298055,0.686013136983396,5.12108730666967,1564.80696845055
1751453536.84233,0.41981371880895,0.4569821946008,0.686645367010793,5.10664496817943,1565.04137158394
1751453537.23928,0.417290415328683,0.458152061069871,0.676468887061597,5.09365825673818,1565.43832230568
1751453537.62441,0.423126398682664,0.47037033088141,0.697525890281901,5.15656879412269,1565.82345104218
1751453537.8219,0.425562277658684,0.475512073068171,0.706230032157242,5.21003138673582,1566.02094459534
1751453538.54986,0.422198089194286,0.489210262259395,0.716120564184093,5.35914109921798,1566.74890160561
1751453538.9216,0.427552643623718,0.482809137519622,0.718573201656822,5.33488808111402,1567.12064528465
1751453539.7947,0.415095947341895,0.472788349473165,0.696980380743292,5.27920507599356,1567.99373745918
1751453540.01918,0.415236566038375,0.471777387316533,0.697475891091297,5.19738108097519,1568.21822309494
1751453540.59613,0.418799080365316,0.476046311666677,0.709328138614572,5.28668576529914,1568.79517388344
1751453540.97092,0.4165487081837,0.476227961171979,0.695371948487681,5.36890742723328,1569.16995811462
1751453541.18283,0.416758394128392,0.47508934467575,0.706644068007468,5.49857290479678,1569.38187503815
1751453541.60606,0.429818896918083,0.463303075533959,0.714812737597325,5.36927182768441,1569.80510377884
1751453541.75542,0.430428497122702,0.469813508594009,0.713601607575926,5.31065939075402,1569.95446062088
1751453541.99916,0.426901199387327,0.47108003264346,0.714503465354187,5.37994056993649,1570.1982049942
1751453542.20015,0.424585915122435,0.472284195929533,0.70329084560496,5.40426723449963,1570.39918661118
1751453542.56715,0.423806243283804,0.469936151670253,0.710397286004797,5.36441608754564,1570.76619410515
1751453542.81206,0.427519550286522,0.467908995124489,0.722990601134986,5.44453434648213,1571.01110339165
1751453543.18754,0.425230377474591,0.463208812263167,0.70749793579722,5.4198023461471,1571.38658094406
1751453543.62573,0.419876722791451,0.452401398727181,0.680325219475439,5.34821502482214,1571.8247692585
1751453543.83533,0.417311275345625,0.446132296704407,0.675177252634499,5.37353733515362,1572.0343682766
1751453544.00656,0.416408557949074,0.442485576265709,0.676854745392173,5.38203551817023,1572.20560622215
1751453544.21994,0.417013605196352,0.438272314550512,0.673930541650752,5.43979381559284,1572.41898274422
1751453544.39956,0.419116990120977,0.440027450960447,0.672889188809833,5.44495774884264,1572.59860134125
1751453544.64931,0.417138814046891,0.438720316115628,0.668146183413266,5.52087123862715,1572.84834933281
1751453544.85146,0.417437694984016,0.441856695772285,0.670561638522392,5.52987625849512,1573.05050134659
1751453545.24048,0.416967094432094,0.445299850084118,0.669415024055294,5.57436881044927,1573.43952226639
1751453545.64001,0.418815381687349,0.448452327947299,0.676309543675126,5.61152640692241,1573.83904719353
1751453545.81,0.419979514669317,0.448822867955726,0.68065807572169,5.69901198692872,1574.00904345512
1751453546.29241,0.422507897904644,0.448003987784844,0.679592517816923,5.69519742175185,1574.4914484024
1751453546.47171,0.423443165111052,0.445717934218902,0.676868304243088,5.75109253894035,1574.67074966431
1751453546.84843,0.424456396057954,0.443684685707749,0.677203969093788,5.79873997612885,1575.04746651649
1751453547.26879,0.423094569854662,0.443181618454226,0.677511774743496,5.82323685523558,1575.46782708168
1751453547.46709,0.422261453232337,0.441883488195095,0.669538518015257,5.82572528857125,1575.66613292694
1751453547.66976,0.424868041849848,0.442428738899827,0.675155007514407,5.83873760732389,1575.86880326271
1751453547.89308,0.425828597151547,0.442754215703773,0.676066859114737,5.87707229973088,1576.09212493896
1751453548.11555,0.428933480432157,0.440379534466532,0.679832702154444,5.9597426821113,1576.31458687782
1751453548.52689,0.428499551585181,0.443764761095901,0.678339062759332,5.94641633062342,1576.72593545914
1751453548.94735,0.432192065453263,0.443959204395275,0.682244675439971,6.04395614659308,1577.14639472961
1751453549.14171,0.431870754535412,0.443876332350456,0.680260064157483,6.10633845353158,1577.3407497406
1751453549.29856,0.431721505389987,0.444810765210905,0.678898237893324,6.06852089952246,1577.49759912491
1751453549.6864,0.431686857725377,0.446339062481689,0.67941206976035,6.10803035356141,1577.88543987274
1751453549.96051,0.431741536381589,0.446699223247294,0.677807071526087,6.14387367876423,1578.15955495834
1751453550.39195,0.433340055189981,0.447988218682787,0.677412649090219,6.20104271012725,1578.59099292755
1751453550.783,0.435073112663051,0.44830368426942,0.682305953223108,6.24643971536596,1578.98204421997
1751453551.00983,0.440786655697595,0.456553710373913,0.69675647345989,6.24937284732717,1579.20887112618
1751453551.21842,0.43965310080136,0.464047265945468,0.701622588299249,6.44817762930413,1579.41746091843
1751453551.40117,0.446163232175399,0.469480327513422,0.714030072410742,6.44418450056255,1579.60021448135
1751453551.55894,0.445706177518807,0.476057947134182,0.716955782541805,6.57397982383942,1579.75798487663
1751453551.91769,0.442830628914458,0.481203022365786,0.725183973434498,6.56627796526312,1580.11672925949
1751453552.25931,0.437838166194653,0.484547067920095,0.719845149355621,6.65458466074433,1580.45835113525
1751453552.4151,0.4365885525953,0.483640376648052,0.719004694552712,6.61947003168101,1580.61414003372
1751453552.76513,0.436830380654869,0.476629109023178,0.71839581093763,6.54847366668655,1580.96416854858
1751453552.97869,0.439563785399969,0.469867621424013,0.707313857109022,6.60537814381044,1581.17773151398
1751453553.52172,0.435300907734724,0.464431727068368,0.701074790763004,6.51318573177088,1581.72076439857
1751453553.94972,0.431748926921527,0.462990177349223,0.699698442374943,6.56027264756075,1582.14875936508
1751453554.50789,0.427362993921433,0.461270225898021,0.699557827494848,6.63358768164615,1582.70692825317
1751453554.7261,0.426197845909024,0.459961489502728,0.700725069034883,6.69362584338556,1582.92513656616
1751453554.91897,0.427611819315904,0.462694255749606,0.710731981897421,6.78638564892699,1583.11801147461
1751453555.07088,0.429417410265751,0.461503642160034,0.713881199462338,6.70613398144563,1583.26991796494
1751453555.22068,0.427120842705832,0.463999769233645,0.71161932260921,6.86226288970515,1583.41971826553
1751453555.95176,0.42078743972978,0.46633250297406,0.713533975212711,6.87135966533903,1584.15079760551
1751453556.14778,0.423122636366381,0.464630670804888,0.70853232375997,6.79372573167986,1584.34682273865
1751453556.32435,0.424245522733468,0.462503334811543,0.718999026027793,6.83043129126886,1584.52339529991
1751453556.892,0.416577069231285,0.459891288216281,0.695703466762065,6.8942421376347,1585.09104299545
1751453557.1042,0.413709976361897,0.459640568011535,0.700904441260067,6.82455468918513,1585.30323672295
1751453557.79516,0.409962525364108,0.441907859627703,0.692318775593158,6.82252219286573,1585.99420285225
1751453558.18028,0.401343849138944,0.43461247364906,0.669152237359543,6.6669938792879,1586.37931871414
1751453558.93794,0.401160103603344,0.429392128369265,0.675833094621248,6.654405893371,1587.13697981834
1751453559.10174,0.401114358223185,0.434480663909707,0.680081983260932,6.68459416861483,1587.30077934265
1751453559.50777,0.408553003318514,0.4413066543265,0.677882315502898,6.78417368310871,1587.70681285858
1751453559.89889,0.420329904871233,0.437872979327083,0.687550034696568,6.82980292231903,1588.0979309082
1751453560.24739,0.421845055291623,0.435800878954253,0.690166418891064,6.8772232680954,1588.44643616676
1751453560.4203,0.421312203915307,0.434499181094076,0.690604486237453,6.8544300437642,1588.6193447113
1751453560.95134,0.410172797037574,0.435836260075845,0.68044458128838,6.43759113092385,1589.15037846565
1751453561.13918,0.42131607225611,0.428969857661074,0.688190832514747,6.7973811400397,1589.33822202683
1751453561.32177,0.426903649947184,0.425491426747208,0.694125201115491,6.25560185303843,1589.52081561089
1751453561.83035,0.43380165054585,0.422788742819464,0.688205839785623,6.70586476927039,1590.02939081192
1751453562.51495,0.471574855392633,0.429084975664556,0.710895613389152,7.0381791542596,1590.71399283409
1751453562.90438,0.492832009712459,0.433078993238946,0.72415527605707,7.00451153746829,1591.10342168808
1751453563.09237,0.49515994217911,0.431022761628797,0.729366876356399,7.26203156965432,1591.29141235352
1751453563.64262,0.500145633272228,0.430163062847043,0.727005150955552,6.9213902472155,1591.84166193008
1751453564.22479,0.501278504247974,0.430906903015729,0.726423019589157,6.79283557474729,1592.42382740974
1751453564.44675,0.501515373425654,0.428738991103937,0.728763975376895,7.10410954369322,1592.64579248428
1751453564.64984,0.500882716176054,0.430133374186871,0.726542120155105,6.90939188880102,1592.84887933731
1751453564.98848,0.502276294914758,0.429734155762639,0.729449891768342,6.90825784933146,1593.18751811981
1751453565.37534,0.496315613957671,0.433773149342084,0.72524041882036,6.97167456294195,1593.57438015938
1751453565.55737,0.500401293658257,0.432202631098498,0.7267618075187,6.88588555062868,1593.75640845299
1751453565.74035,0.498754481297402,0.431882625488498,0.726674775255219,6.97481556578044,1593.9393889904
1751453566.08948,0.498296405435013,0.432824604145964,0.723883858768665,6.97088693338684,1594.2885184288
1751453566.47055,0.50032020405966,0.42938750509022,0.719899143314316,6.99001135810434,1594.6695933342
1751453566.8222,0.501748656327482,0.429158655499568,0.71911314345282,6.99098047696406,1595.02124142647
1751453567.00631,0.502439316538095,0.431617408198495,0.727605134422208,6.94145138583575,1595.20535516739
1751453567.35366,0.502205789948837,0.432021114729282,0.719627294868274,6.96378117005899,1595.55269789696
1751453567.55129,0.499411565898629,0.433561736710244,0.715835379631233,7.0056674791344,1595.75033116341
1751453568.22109,0.498000393399976,0.435477959852993,0.726632048303607,7.02358891954147,1596.42012786865
1751453568.62361,0.489327498302118,0.440179748634803,0.723297061071623,6.99572356239545,1596.82265090942
1751453569.11717,0.490220948561928,0.443121003901372,0.721275871768771,7.06365251912965,1597.31621098518
1751453569.3049,0.492565343303631,0.441934260767338,0.723945856976873,7.10183296750266,1597.50393819809
1751453569.67034,0.491375694168644,0.442962359797642,0.725784678774118,7.07534235277153,1597.86938619614
1751453569.8762,0.487187134915432,0.446909825812817,0.729273228076498,7.1268966775052,1598.0752453804
1751453570.03018,0.487678879334981,0.443286981309484,0.727921602570195,7.27404412407707,1598.22922515869
1751453570.41024,0.496624844709838,0.432613704020034,0.727184929108623,7.0342710385743,1598.60927796364
1751453570.5894,0.494579525377738,0.438178540973409,0.727465061892371,7.16761342226715,1598.78843688965
1751453570.94148,0.492648108364693,0.445955900639059,0.729105196626329,7.10487905654509,1599.14052009583
1751453571.66188,0.485643277755843,0.454436031517174,0.727046687960311,7.13949127726071,1599.86091899872
1751453571.85774,0.485051675039053,0.453596691927078,0.732062909945759,7.16712578880646,1600.05678462982
1751453572.41682,0.481030146325898,0.451770301909259,0.723394012171077,7.16922484941422,1600.6158657074
1751453572.76512,0.483039225000951,0.449495257692354,0.730520828181793,7.2026751754064,1600.96415925026
1751453573.09595,0.483722617404807,0.438066816356184,0.72406142771023,7.10740706774765,1601.29499030113
1751453573.56517,0.47762751475921,0.433062376241133,0.713795524865675,7.11730023369286,1601.76421499252
1751453573.88958,0.47660446101009,0.4347406675302,0.713824563083326,7.29024624352176,1602.08861899376
1751453574.64043,0.470875160251831,0.445828891439211,0.715768062139259,7.12631633532286,1602.83947181702
1751453574.96986,0.479722091874088,0.442316488808125,0.71970208654622,7.12253422316276,1603.16890573502
1751453575.15424,0.47997868067731,0.442796865013805,0.72027238246512,7.16337406763476,1603.3532834053
1751453575.71166,0.48807190807534,0.439098018291453,0.725687442263514,7.1522307562921,1603.91069865227
1751453576.09269,0.489868995865606,0.434747949585861,0.72000300946529,7.15029391525773,1604.29173231125
1751453576.45014,0.489442230301922,0.438807328164122,0.720317386440106,7.21372654224049,1604.64917778969
1751453577.52447,0.506235490594292,0.445765188326933,0.740529583829306,7.47439663702594,1605.7235147953
1751453577.8751,0.541914708825937,0.438532781598661,0.76083926720698,8.28778634596723,1606.07414317131
1751453578.04054,0.536933759822899,0.438994690784421,0.757201949446518,7.46699153419768,1606.23958182335
1751453578.39208,0.552614950705614,0.427482072601994,0.761228608535048,7.27608811215708,1606.59111809731
1751453578.71867,0.531707691854123,0.444075854610397,0.756372711986495,7.03587639319211,1606.91771006584
1751453579.06086,0.521477491682666,0.43678792219368,0.745321411184037,7.80388893061156,1607.25990343094
1751453579.55406,0.534891026601116,0.434405789408642,0.752613391969245,7.14417580971239,1607.75309967995
1751453579.75204,0.553717033315067,0.4425898463927,0.770943870137075,5.28443174599117,1607.95108342171
1751453580.58007,0.475610746810882,0.368660912196862,0.670272622553845,6.72967491302776,1608.77910923958
1751453580.92335,0.442838150253041,0.317185325473443,0.618382117823858,6.45626264318263,1609.12239217758
1751453581.58351,0.416940646536898,0.323097674697384,0.60842782127966,7.11079385154639,1609.7825524807
1751453581.91469,0.459788750269739,0.319277805698335,0.638078208454935,7.33496514467155,1610.11373329163
1751453582.25655,0.486459147688934,0.347690440524376,0.67302529693373,7.16175487249593,1610.45558834076
1751453583.25588,0.456097355763666,0.3619009620128,0.649081612851602,7.6678076743104,1611.45492625237
1751453583.74829,0.483297556664009,0.351428255131698,0.65844504669984,7.15102593196382,1611.94733333588
1751453584.10195,0.489541017419623,0.355613879464098,0.667139922429626,7.30305405671575,1612.30099129677
1751453584.43827,0.489669428604944,0.333778775592525,0.663669171417008,7.04738892712638,1612.63730716705
1751453584.76461,0.490590227217016,0.311304565857371,0.652989060411494,6.65734585108244,1612.96365141869
1751453586.25945,0.490561591523905,0.33015403335249,0.667923592223334,7.24239280241792,1614.45848846436
1751453589.06907,0.521739533305853,0.356548983242388,0.699310732079795,7.29876696618655,1617.26810908318
1751453589.58363,0.518994767742748,0.340369326092385,0.686408623737502,7.7595651925224,1617.78267145157
1751453590.4464,0.513726489524169,0.356006799846794,0.702386144033296,7.31980065134605,1618.64544463158
1751453590.82464,0.503303404563971,0.344097154328459,0.675231023458525,7.42590012584332,1619.02368164063
1751453591.42521,0.516662279429795,0.345583330967496,0.694238037411578,7.76884073915249,1619.62424898148
1751453591.78041,0.529853619398367,0.355914361081329,0.716188145893968,7.92542581465382,1619.97944736481
1751453592.13661,0.535310371024211,0.376985273545435,0.721965465222969,7.44414604076464,1620.33564758301
1751453592.56373,0.522021119448965,0.382266413202108,0.719022705921258,7.36604585822835,1620.76277422905
1751453593.13379,0.537215235287845,0.378962495345075,0.724828954816297,7.81256771423231,1621.33282995224
1751453593.57746,0.529441855278035,0.390182684940628,0.721192377575885,7.46888682408257,1621.77649998665
1751453593.94273,0.511857315999863,0.394166658030575,0.708422041443706,7.41746506835502,1622.14177513123
1751453594.29809,0.501008308884512,0.398400979097269,0.70287718990817,7.36177338588867,1622.49713611603
1751453594.78212,0.489673954346217,0.400751896992324,0.697048060802912,7.46871640340981,1622.98116493225
1751453595.18657,0.494186308765335,0.399791980365985,0.703016627610562,7.39180899016655,1623.38561582565
1751453596.21253,0.520409863494201,0.421000375840573,0.738108234011661,7.48800619530058,1624.41157102585
1751453596.76813,0.521382810085951,0.419343951063684,0.727626698648256,7.28056612727905,1624.96716666222
1751453597.12866,0.511070501110797,0.418798300220781,0.728413368399887,7.54445020326465,1625.32769846916
1751453599.64201,0.521972469420622,0.450446131622128,0.746602500290325,7.17276402562182,1627.84105038643
1751453600.15676,0.536379582463818,0.44118263148636,0.759631096061862,7.45290210546216,1628.3558011055
1751453600.50031,0.542425880713583,0.443844430380738,0.767165890631038,7.60708453090924,1628.69935059547
1751453600.99032,0.541981342708524,0.441593958034352,0.768812652162052,7.55204280372277,1629.18936562538
1751453603.32852,0.540834848671086,0.439715645911238,0.764367149274694,7.48051185038246,1631.52756309509
1751453605.90402,0.534690675964724,0.451435486794994,0.756064302066201,7.42434736299991,1634.10306620598
1751453606.51873,0.549764456547684,0.491314140899021,0.801189694100468,7.6329945975919,1634.71777272224
1751453608.42348,0.502978432422119,0.470538070911621,0.756025162407965,7.76151123182574,1636.62252235413
1751453608.94685,0.489637668760886,0.45966795233185,0.735766875997606,7.55779558142644,1637.14588928223
1751453609.4279,0.481396923723253,0.469555949776057,0.742543087557686,7.53370839568672,1637.62693691254
1751453610.60845,0.509550924495773,0.461624385108625,0.756633772314448,7.56528655728771,1638.80749320984
1751453611.54378,0.512689011717646,0.459749685527717,0.752634764939635,7.45566331911546,1639.74282169342
1751453611.8632,0.507333830172744,0.468502325532691,0.755944894967464,7.57724678149012,1640.06224584579
1751453612.41735,0.497403782950251,0.491311025643162,0.763011215224787,7.44469608473379,1640.61639213562
1751453612.95087,0.506603510465374,0.483053434778709,0.764167887179175,7.4918484727564,1641.14991235733
1751453613.44258,0.517678434293483,0.467631434231557,0.757716039895408,7.52946726915434,1641.64162087441
1751453614.93206,0.509428899233279,0.471565915834888,0.759132141603911,7.30182215691489,1643.13109660149
1751453616.48202,0.508401326198444,0.463234258578933,0.766534119321345,7.1831472874161,1644.68106126785
1751453616.95362,0.527628625162265,0.446249963360313,0.757094637830886,7.79026023291086,1645.15265750885
1751453618.05245,0.584645079545777,0.412996926119982,0.774812195240953,6.81712957374911,1646.25149130821
1751453618.56432,0.562186890970423,0.418934669834217,0.765406087356783,7.41747911833589,1646.76336598396
1751453619.71413,0.543671255355457,0.472797938421998,0.788671740201962,7.41335962425512,1647.9131731987
1751453620.22069,0.53673959886324,0.470345188402329,0.784899167049684,7.49789763672392,1648.41972947121
1751453621.23188,0.536848540377656,0.465101571630761,0.780444278768181,7.45716715402495,1649.43091821671
1751453621.74221,0.536803323683938,0.46046360595531,0.77176090660532,7.53231380986535,1649.94125461578
1751453622.43112,0.537472770200814,0.455854644890507,0.77325631868747,7.41349766621919,1650.63016033173
1751453622.90003,0.534466446866035,0.455476968514942,0.771815549921017,7.31152026411198,1651.09906983376
1751453624.0141,0.558258558959965,0.45957732474954,0.779261881587367,7.46178564819267,1652.213139534
1751453624.6802,0.548082534940049,0.456321657623617,0.770770658174097,7.44280243959247,1652.87924480438
1751453625.20726,0.543599756185857,0.459869813986538,0.773566350762857,7.49528234015453,1653.40630459785
1751453625.67185,0.547583106562626,0.446127088827214,0.769613288898832,7.30789747527898,1653.8708922863
1751453626.3765,0.565085830184064,0.415748846673502,0.768362714436938,7.28673562573903,1654.57553744316
1751453626.88873,0.552649192334847,0.428051731116363,0.760862245997312,7.45478412682058,1655.08776974678
1751453627.88209,0.574646451597602,0.425864932538433,0.778265531603282,7.43875449825921,1656.08112978935
1751453629.07032,0.600894266922688,0.429600136559839,0.796254730329957,7.39144529861169,1657.26936507225
1751453630.21574,0.593635601147969,0.408276145424568,0.782225605977773,6.86065025379129,1658.41478157043
1751453631.86276,0.595359633086304,0.400649566985517,0.782319175843739,7.0981317994691,1660.061804533
1751453633.11567,0.595819432775261,0.378755312639471,0.769745653792525,7.10557790617283,1661.31471395493
1751453634.24844,0.618724854666884,0.374955395563295,0.775648094703375,7.02537041246715,1662.44748282433
1751453634.86387,0.606286998904752,0.396209193788413,0.784472081864953,7.03865025863032,1663.06291484833
1751453635.64382,0.607888682996274,0.393729181124421,0.785383718256219,6.95074581110169,1663.84285712242
1751453636.83651,0.606624916168559,0.393376196282852,0.780928018609449,5.87699834683274,1665.03555250168
1751453637.45317,0.601168887545242,0.33365778770142,0.737583179782075,7.22487128868457,1665.65220737457
1751453639.59048,0.573443359231204,0.398002182151827,0.75460899561953,6.0144733121579,1667.78952383995
1751453640.27098,0.516961767153414,0.45618115886267,0.760697320213354,6.50163651244941,1668.47002625465
1751453641.10218,0.527247096136879,0.467799068176375,0.768882402674641,6.90983943225495,1669.30122423172
1751453641.94855,0.522666100540955,0.475192575182113,0.76428903269335,6.67083680196678,1670.14759135246
1751453642.51535,0.53511435736333,0.479291621935812,0.774371541403459,6.97558139755139,1670.71439242363
1751453643.38139,0.535419860626554,0.476568161941474,0.773635913402145,6.55953954706502,1671.58043503761
1751453644.25011,0.53723729727329,0.479552039410486,0.768583577589266,6.82931388280342,1672.44915318489
1751453645.12449,0.556048320052096,0.482778759593965,0.785208092082204,6.81589741595344,1673.32352995873
1751453645.9,0.55673225222725,0.492451879118063,0.786449788028406,6.9112476529472,1674.09904623032
1751453647.37025,0.525347301061149,0.488101240620633,0.766697487311121,6.44096751752771,1675.56928825378
1751453648.18706,0.538862599456593,0.484016052045853,0.774482287030122,6.47558704544323,1676.38609790802
1751453649.01366,0.535602706870616,0.491970528130471,0.777684652118419,6.04034011758992,1677.21270012856
1751453649.54918,0.546876873980425,0.481549739650383,0.778529841367211,7.2429038471035,1677.74821686745
1751453650.42418,0.528650761763482,0.474631567451551,0.75967566723647,6.75547673961192,1678.62322568893
1751453652.15592,0.520290119956808,0.488963304740229,0.768790320915056,6.61931926830493,1680.35496640205
1751453652.98396,0.53645629419324,0.482540516703054,0.776479100301557,6.18607962167637,1681.18300247192
1751453653.868,0.535888312649891,0.484002016544333,0.76892386985151,6.24138296721001,1682.06703829765
1751453655.50716,0.549324649418377,0.518307802888057,0.79941357838945,6.34302352731077,1683.70619940758
1751453656.37799,0.553530800320925,0.533589236548959,0.813003122974757,5.91144383363118,1684.57703566551
1751453658.02601,0.550269379235316,0.538084528088764,0.816427411812017,6.1067896339626,1686.22504711151
1751453658.62061,0.552253537580716,0.533391471687593,0.811693511514314,6.10582856078144,1686.81964659691
1751453660.26641,0.548730020102857,0.549771839043014,0.826656582344503,6.7358824267642,1688.46545600891
1751453661.38069,0.548956176955255,0.56297314607361,0.828521096279932,5.74104078552594,1689.57972836494
1751453662.2126,0.562537423502306,0.570271181866318,0.844835667352754,5.8897342726814,1690.41163897514
1751453663.08422,0.552779638712678,0.568139242184254,0.835656621818285,6.68978222324903,1691.2832596302
1751453664.75066,0.52786354102354,0.5600543653798,0.813914138252269,5.82213064420315,1692.94969725609
1751453665.56069,0.537534548556162,0.560251803571048,0.821947404082517,6.02538348922551,1693.75973510742
1751453666.39622,0.51831235167569,0.570422282536946,0.818584026294027,5.53914697469637,1694.59525704384
1751453667.21364,0.509172451998007,0.559023983992003,0.803722124113967,6.03584412125035,1695.4126765728
1751453668.10399,0.502928873692742,0.548720664934538,0.791653840973731,5.82827592168288,1696.30303454399
1751453670.67759,0.537542462502096,0.543774478972066,0.809197293794814,7.17171684782183,1698.87663030624
1751453671.5272,0.516311367564678,0.549786460253608,0.7985517220677,5.55946648058952,1699.7262430191
1751453672.23561,0.479767361158264,0.56332711992013,0.788851236057695,5.72185229213135,1700.43465328217
1751453673.14584,0.487876866476737,0.592127079739376,0.822448282839797,5.71160562988095,1701.34488296509
1751453673.88167,0.489291709327542,0.585371535690638,0.820212830168449,5.74328652450287,1702.08071041107
1751453674.5252,0.477803799278485,0.580889849514038,0.803647300723619,5.85574629444139,1702.72424221039
1751453675.39752,0.476002346356743,0.582116691464899,0.804367736786014,6.13378488466312,1703.5965628624
1751453676.0857,0.474791820934138,0.587008428409102,0.811798809054469,5.8599601193346,1704.28474617004
1751453676.97335,0.471059317515441,0.582868467335956,0.802970048560791,5.90783046613318,1705.17238736153
1751453678.27586,0.475037002827871,0.577500744831628,0.796399545115791,5.9357030606529,1706.47490239143
1751453679.17393,0.486838710667025,0.581837062212403,0.814598158656764,5.91091246064566,1707.37296867371
1751453680.01665,0.48924351150308,0.580679885842066,0.805934458013772,5.96287567245216,1708.21569538116
1751453680.62179,0.495512413254565,0.575715651227043,0.812916988551604,5.97795483407162,1708.82083106041
1751453681.58372,0.471259436718978,0.57507662422906,0.797928370417686,5.9153322764858,1709.78276443481
1751453682.35581,0.46808440296899,0.575771473744497,0.79502679121265,6.05864903983727,1710.55485415459
1751453683.9509,0.486226374596256,0.590991917967895,0.813219628479345,6.1199259390476,1712.14994525909
1751453684.76169,0.481128734851911,0.595204524225225,0.81585588316198,6.92307783593712,1712.96073150635
1751453685.53067,0.475950856478189,0.590926153566665,0.812357620906324,6.07699159894573,1713.72971487045
1751453687.01557,0.485335012923286,0.5925007908256,0.815674917642759,6.42727784114935,1715.21460795403
1751453687.88262,0.473447243931216,0.596626024229487,0.816131985291013,6.62095837064837,1716.08165884018
1751453688.52335,0.486640224070452,0.592844788663433,0.81429709244687,6.13509240210262,1716.72238922119
1751453689.42542,0.49049966174947,0.595959199022008,0.819776932135289,6.55230137592115,1717.62445664406
1751453690.33686,0.497946303757775,0.596745309937516,0.825665969428974,6.27534314628066,1718.53589987755
1751453691.05722,0.501775729657851,0.606212850413935,0.835472781428087,6.26781851577626,1719.25625967979
1751453691.94774,0.515756907680345,0.608039751393733,0.840221987394562,6.32450218817631,1720.1467795372
1751453692.68365,0.529587377508319,0.614681596595032,0.856381061848001,6.4170189917065,1720.88268899918
1751453693.59724,0.52221430086232,0.588918717377661,0.830362465578154,6.17138897375315,1721.79628443718
1751453694.52251,0.509153874073972,0.599875822945648,0.832688355476532,6.00828990139033,1722.72155094147
1751453695.33497,0.50341916491971,0.589983897960387,0.820364514958023,6.33635929888547,1723.53400826454
1751453696.09928,0.499462044202896,0.590371216461906,0.821072064002137,6.42280527170778,1724.29832386971
1751453696.91291,0.498905749143215,0.592629580321422,0.823745192707773,6.76958347478212,1725.11195611954
1751453697.84739,0.506708585040035,0.591871205342791,0.831965226286532,6.73261902960617,1726.04643416405
1751453698.64548,0.522933967096105,0.592199842857522,0.837284159523643,6.37864654348665,1726.84452319145
1751453699.26962,0.52580327243136,0.605877797975488,0.845863959471595,6.34295467267653,1727.46865940094
1751453700.1142,0.51659673576547,0.617150821361571,0.855120601963045,6.61158483454751,1728.31324529648
1751453702.85919,0.555977268463996,0.627169893430913,0.875770652268653,6.36992094221328,1731.0582344532
1751453703.61401,0.573155099869071,0.62996314272514,0.887663747967807,6.62803042129346,1731.81304693222
1751453706.15278,0.580876787346565,0.632780262912991,0.900312477797432,6.60024680374656,1734.35181760788
1751453707.99587,0.605397383375997,0.635322348690965,0.918825575518287,6.52629870572565,1736.19491314888
1751453708.75698,0.603153573202385,0.635431952994549,0.913836872144533,6.52628034618158,1736.95601963997
1751453709.7617,0.616589429928388,0.631658388168282,0.923058508179549,6.59832840790929,1737.96074581146
1751453710.67813,0.610258181581835,0.631716664720986,0.916612694839164,6.43900048540341,1738.8771739006
1751453711.50739,0.627932877392585,0.634716068868904,0.930515800646777,6.54808704744674,1739.70643234253
1751453712.38063,0.626840012097645,0.635154464982068,0.928939658318919,6.58429289569927,1740.57967281342
1751453713.17176,0.6373562421193,0.640541454867985,0.940423324746973,6.48932475225226,1741.37079739571
1751453714.0113,0.630003847583713,0.645030818651502,0.943841336623989,6.67354667347981,1742.21033859253
1751453714.98277,0.645099582089677,0.651943415967418,0.953195318224525,6.5784007820838,1743.18180680275
1751453715.63102,0.644726578353178,0.64545897217939,0.949766567211935,6.65072191349651,1743.83005785942
1751453716.66106,0.657793735744051,0.633645629309873,0.950773756613453,6.54086439669239,1744.86009860039
1751453717.42107,0.667423113391929,0.61079394104793,0.941247215785224,6.4938379617089,1745.6201069355
1751453718.31939,0.675397369724566,0.610747260800919,0.948460312099874,6.28551014419536,1746.51842832565
1751453719.13622,0.684377765606728,0.613626230689293,0.960464152684462,6.46674430874784,1747.335262537
1751453719.9891,0.697433975236701,0.610936049914758,0.976497297564446,6.58337909214612,1748.18814325333
1751453720.81037,0.675425134729413,0.626475558561421,0.970223103080444,6.76239772545417,1749.00941538811
1751453721.68748,0.675024043628145,0.617184582537214,0.9782075450039,6.7879802034206,1749.88651752472
1751453727.3532,0.733142065449927,0.707279543597954,1.03467207340752,7.01182611730231,1755.55224370956
1751453729.27651,0.778234319324039,0.748131081253648,1.08534590270072,7.01905192487835,1757.47555422783
1751453729.47292,0.781124411374797,0.745541247153471,1.09604065409958,7.13299139189616,1757.6719648838
1751453729.66806,0.779455876153357,0.747337587548663,1.0876286137599,6.8620638462042,1757.86710476875
1751453729.87736,0.774620868039893,0.735510040670654,1.07545830471973,6.99925405548587,1758.07639837265
1751453730.12652,0.772889029897151,0.711709911287964,1.05366980010435,7.70737065542869,1758.32556056976
1751453730.42469,0.7530893910718,0.699419351937699,1.03123605365375,6.86690117289777,1758.62373137474
1751453730.66006,0.747520573064128,0.699753686299408,1.03843501801774,6.51718026358168,1758.8591029644
1751453731.01736,0.711655190216076,0.715415550618425,1.01934152884821,6.4970601272818,1759.21640181541
1751453731.28453,0.716709148552359,0.715335069513932,1.02239577023895,6.70893417614265,1759.48356676102
1751453731.51391,0.7116973364061,0.712946354646429,1.02088362510029,6.6099590056147,1759.7129483223
1751453731.84533,0.70603333447373,0.71324714623633,1.02022963541794,6.76249594487294,1760.04437327385
1751453732.66153,0.691087460048847,0.698458094767341,1.00046603819269,6.53533329174369,1760.86057496071
1751453732.93688,0.691729041288759,0.710850400805021,1.01416239888148,6.67693592641739,1761.13592290878
1751453733.1548,0.693300235576725,0.717582019126097,1.0169060055703,6.88110853836388,1761.35383987427
1751453733.39735,0.699593171968441,0.732308280761306,1.0326698530341,6.83482216026049,1761.59638977051
1751453733.59866,0.700366323135073,0.733866494459565,1.03246963932225,6.59924184726582,1761.79769921303
1751453733.84153,0.708668932151723,0.757018600637305,1.05467808570148,6.97303444317438,1762.04056859016
1751453733.9999,0.71922683996124,0.75354327237425,1.05818149236625,6.87485980330293,1762.19894361496
1751453734.43332,0.738922666997998,0.770665665562308,1.08369710027772,6.90843590484763,1762.63236045837
1751453734.63576,0.747286014612161,0.77745555758576,1.09385735372356,7.10095633551936,1762.83480215073
1751453735.10294,0.739235056619597,0.778601045688847,1.08390564116746,7.20267849360332,1763.30198121071
1751453735.34091,0.752227927791892,0.780304374460352,1.09342818326325,7.2797019564103,1763.53994989395
1751453735.61952,0.760708997710388,0.780505749177152,1.10055902601648,7.14429212074706,1763.81855654717
1751453735.86593,0.776729603116154,0.774238317039867,1.10711701671175,7.08139153305094,1764.06497240067
1751453736.05727,0.777281627271554,0.765098467266262,1.09803214747461,7.28345392009039,1764.25630950928
1751453736.29118,0.778513679460053,0.763014534260201,1.09347172444539,7.15990171854611,1764.49021744728
1751453736.74264,0.760395979695719,0.78330924439126,1.09525973656358,6.98699735222562,1764.9416782856
1751453737.0259,0.765310430248049,0.78943961685936,1.11075850259586,6.9951359469893,1765.22494125366
1751453737.27003,0.768645031228126,0.797460131504737,1.11705439823556,7.06128094190783,1765.46907258034
1751453737.49181,0.746592118946503,0.80679787144996,1.1097609185853,7.15837425813102,1765.69084692001
1751453737.7161,0.751760508790775,0.814328028585564,1.12062760990107,7.16455890639299,1765.91514205933
1751453737.93246,0.745605483983097,0.8224590787144,1.12365301239426,7.21175713505303,1766.13150644302
1751453738.63048,0.766087586878715,0.837218475371787,1.14628597714837,7.48346652122128,1766.82952237129
1751453738.87602,0.777279626420797,0.834054841247544,1.1498028224314,7.44905688165767,1767.07505869865
1751453739.20921,0.773567152419898,0.835758438030358,1.14867837097525,7.28232221985205,1767.40825200081
1751453739.41432,0.768374594929775,0.833121947853731,1.1424970132688,7.10951094339832,1767.61336493492
1751453739.9012,0.767258418665377,0.817929649070135,1.13038267952371,7.07284835350157,1768.10024547577
1751453740.14545,0.762945206633344,0.815118572178819,1.12528871352078,6.96445066998366,1768.34449100494
1751453740.64507,0.755723374652083,0.817171760037108,1.12435424398922,6.95467198882503,1768.84411621094
1751453741.1494,0.760722347483717,0.828851585999698,1.13668935649833,7.05422771500235,1769.34844255447
1751453741.58471,0.766055669954129,0.831124400284414,1.14313414683527,7.05941796273066,1769.78374862671
1751453741.89918,0.768966804631783,0.829908612489226,1.14368482456072,7.1156067392564,1770.09822463989
1751453742.53571,0.777034399368476,0.823326291484378,1.14631860231857,7.21788566138419,1770.73475527763
1751453742.83643,0.774232985013784,0.818612691117263,1.14106054957034,7.15521997206365,1771.03547239304
1751453743.31096,0.772114323326925,0.809578815916809,1.13151810988639,7.15373976184491,1771.51000452042
1751453743.50309,0.76929677993384,0.807123853032806,1.1279635363856,7.13681196496705,1771.70212984085
1751453743.97654,0.772562888756805,0.805520360717073,1.12830793098749,7.06753241642157,1772.17557883263
1751453744.199,0.772771635393136,0.806005936679013,1.13005905573375,7.06679769439933,1772.39803886414
1751453744.46485,0.77751487447789,0.810094793056113,1.13497796887658,7.04032852916252,1772.66389608383
1751453744.92768,0.782007466575297,0.814386435484679,1.14253167854432,7.15874929754099,1773.12672543526
1751453745.15229,0.783021211320056,0.814989043084816,1.14436228797838,7.16663697317806,1773.35132718086
1751453745.87722,0.798600472674585,0.789322922780263,1.13566776411279,7.27287857808341,1774.07626414299
1751453746.15613,0.794044622782992,0.789460187092508,1.1340604465399,7.24116514017227,1774.35517430305
1751453747.10168,0.790224056638972,0.789286689121951,1.13177105507786,7.22905275166159,1775.30072402954
1751453747.32253,0.788139537198662,0.790091218359767,1.13031731839239,7.13589002190174,1775.52157616615
1751453747.79104,0.786733942396826,0.789594818904251,1.13013522519379,7.19654105553829,1775.99008345604
1751453748.02312,0.783565145174884,0.786927802764381,1.12657765474546,7.15844242982594,1776.22216415405
1751453748.48734,0.785975369883464,0.789057417804413,1.1280619809705,7.34233922899504,1776.686378479
1751453748.8534,0.787351929059434,0.790115685928969,1.13086898406892,7.28802851313004,1777.05243945122
1751453749.6157,0.797008917354228,0.789489193122219,1.13661955763258,7.27123009956671,1777.8147380352
1751453750.01421,0.802201133266298,0.77936770221477,1.13586677726681,7.40134900321658,1778.21324920654
1751453750.38905,0.797752933244399,0.7724552844105,1.12501637288506,7.26933600388238,1778.58809304237
1751453750.80018,0.79149256265154,0.775494093416231,1.12275487749569,7.23920185670786,1778.99922466278
1751453751.41433,0.793450039778284,0.77948347127069,1.12692383690266,7.16053190171551,1779.61336970329
1751453751.7968,0.796236359900507,0.784803987860069,1.13427216964887,7.22806191589162,1779.99584555626
1751453752.25627,0.803548034029343,0.788095252458951,1.14256681848524,7.26204179331594,1780.45531272888
1751453752.68785,0.806153561647252,0.776915574518412,1.13370436669924,7.49708664287429,1780.88689041138
1751453753.12666,0.808481282760448,0.771653904475095,1.13174460904572,7.40143557749109,1781.32569956779
1751453754.1839,0.807727529679361,0.778306293683143,1.13572326417166,7.40026487166217,1782.3829433918
1751453754.74241,0.79746242748431,0.774971149766369,1.1248642477629,7.45084975403392,1782.94145393372
1751453755.61309,0.803373366809445,0.776377757456674,1.13003862715464,7.47089523955666,1783.81212854385
1751453756.02385,0.803799251443346,0.779345050797477,1.13183843736404,7.47653752020946,1784.22289085388
1751453756.50954,0.805634723864766,0.782582263015393,1.13659351626541,7.42717821353564,1784.70858049393
1751453756.92074,0.805625308653093,0.787278748945093,1.14046126288816,7.57315056480772,1785.11978554726
1751453757.30073,0.807365418469746,0.787377142415937,1.14182845785832,7.53935948711783,1785.49977040291
1751453757.71522,0.801627329025395,0.78595053300686,1.13685264969107,7.54316504529736,1785.91425704956
1751453758.69146,0.808838010680602,0.784804417668522,1.13953785567728,7.53431712316886,1786.89050006866
1751453759.09607,0.808422698659779,0.789451227433721,1.14237304572386,7.56895677607597,1787.29510879517
1751453760.14695,0.80814318235828,0.788344632450873,1.14296871206992,7.65924216081921,1788.34599423409
1751453760.61137,0.808920563156438,0.792465573439992,1.14573875597507,7.62533363039062,1788.81040716171
1751453761.07539,0.808551307268381,0.793657444517237,1.14620533476828,7.69151670568197,1789.27443623543
1751453761.51382,0.805836672179348,0.796584754731979,1.14550184276742,7.61708280605887,1789.71286296844
1751453762.42516,0.813032163553694,0.793833198567525,1.15001477731769,7.71514052348257,1790.62420248985
1751453762.82285,0.816530322127314,0.791475602145021,1.15105196928128,7.72758472302038,1791.02188968658
1751453764.2932,0.815475085360577,0.78966108074779,1.14880416444982,7.76979925466267,1792.49224185944
1751453764.94178,0.812056432563426,0.796892681856767,1.15177554183477,7.83693525142889,1793.14082121849
1751453765.94093,0.820182220987076,0.789988194062438,1.1517013383339,7.91697667721125,1794.13997101784
1751453771.69029,0.816218082088685,0.787824346574683,1.14724975134683,8.0238880505297,1799.88932800293
1751453773.23362,0.831125764554793,0.786316566000362,1.15717184517895,8.12995049025991,1801.43266320229
1751453773.7029,0.836650032862284,0.772834998993164,1.15065123758537,8.27445243845263,1801.90194249153
1751453774.2322,0.829128202372349,0.776625984843264,1.1486624702058,8.14179838017006,1802.43124079704
1751453774.81378,0.835646594316772,0.784330647595895,1.16021546305779,8.10798430139777,1803.01282215118
1751453778.01032,0.834850706731017,0.788949701782603,1.16484360075272,8.23651970929693,1806.2093603611
1751453779.00398,0.839291499345296,0.784247078635065,1.16319466957322,8.22633057967014,1807.20301651955
1751453780.20438,0.845503564588387,0.788323725826752,1.16888746143991,8.24859871766053,1808.40342235565
1751453781.2006,0.851716116123771,0.792013484752775,1.17936925278371,8.33020791435487,1809.39963650703
1751453782.98808,0.946371903241439,0.808777710619155,1.24637079428993,8.69048444598035,1811.18711781502
1751453783.67432,0.967087751912507,0.804834873021037,1.25892135945731,8.5960855315592,1811.87336158752
1751453784.06301,0.93910801914673,0.812921487149195,1.2426784095156,8.61920878778878,1812.26205420494
1751453786.49311,0.92868516404586,0.759760030676368,1.20006726906827,8.53131324751071,1814.69215011597
1751453789.71562,0.870283433059032,0.807437303052874,1.18974251446944,8.38846259317654,1817.91465711594
1751453790.31831,0.875114798828187,0.833919870001535,1.21166274664678,8.98879575494446,1818.51734924316
1751453792.14807,0.892534665989941,0.846142974264169,1.23354884442348,8.642841383207,1820.34711313248
1751453793.09684,0.892877224119488,0.855630779482478,1.24064224785119,8.73483628824647,1821.29588341713
1751453793.55434,0.904197402356075,0.851137628064812,1.24493434046058,8.73726743988713,1821.75338196754
1751453794.14044,0.910305184689935,0.845390487974829,1.24641188772282,8.86879034935298,1822.33948588371
1751453795.32208,0.911269836932097,0.836362500662446,1.24013456429902,8.70765846644741,1823.5211212635
1751453797.16867,0.912951486154649,0.840265541038721,1.24481400348543,8.82118879809987,1825.36770939827
1751453797.95871,0.908984451284675,0.834915915496715,1.23802996364021,8.82221933652352,1826.15774822235
1751453798.60608,0.910872976630489,0.819905958503131,1.22959854273622,8.8079175771341,1826.80512332916
1751453798.97396,0.909222409238182,0.81690431975755,1.22708346101898,8.748093321705,1827.17300105095
1751453800.13462,0.914709413422777,0.818796251482817,1.23298798653351,8.89361239083596,1828.33366298676
1751453800.57515,0.914139569983673,0.81814437099365,1.23166333527487,8.84517059917757,1828.77419638634
1751453801.56868,0.911091336715042,0.815219000630623,1.22737000560197,8.84626871051478,1829.76771903038
1751453801.94917,0.91147017653478,0.813898380179782,1.2269184719522,8.87861340395519,1830.14820885658
1751453802.78863,0.908530092742122,0.818508088733924,1.22900616223665,8.95314508132382,1830.9876742363
1751453803.46759,0.906493390507465,0.814622585789695,1.22395975782,8.99774096864154,1831.66663098335
1751453803.98343,0.904049334382373,0.814569540139116,1.22336478584966,9.03667101104466,1832.18247437477
1751453804.22204,0.90708590913813,0.810853980769696,1.22284642244304,9.09156566969923,1832.42107987404
1751453805.13109,0.898889141201527,0.804754915429961,1.21191397546774,9.11087572777641,1833.33013319969
1751453805.80654,0.896903354486193,0.800012900996919,1.20705227087509,9.22355306661434,1834.0055782795
1751453806.28526,0.896801067045342,0.804985885887666,1.20962062146421,9.03628305230467,1834.48430490494
1751453806.53381,0.897837575630727,0.807353344830492,1.21254893685201,9.07018672640338,1834.73285412788
1751453807.03189,0.903352019938952,0.807561604925474,1.21757315305218,9.19860240940225,1835.23093533516
1751453807.43383,0.904003247712422,0.806668725632437,1.21644574828426,9.16273801886654,1835.63286757469
1751453808.11988,0.90231929377825,0.803867905051955,1.21306731637289,9.15470397190219,1836.31892132759
1751453808.69005,0.90107704398008,0.799656971320651,1.21012583814539,9.18530130380722,1836.88909363747
1751453809.55662,0.901744077751537,0.80086032515412,1.21093292063105,9.31087187528837,1837.75566506386
1751453809.81034,0.899660545164179,0.801856316586846,1.2095392498814,9.36963035212889,1838.00938248634
1751453810.24478,0.902997077561687,0.803681703422782,1.21308267069157,9.26736082763793,1838.44381785393
1751453810.77065,0.903612449387567,0.802852140748659,1.2140713943999,9.2332827015053,1838.96969151497
1751453811.70611,0.939954545168707,0.823413308546868,1.25126936406992,9.69508483846671,1839.90515565872
1751453811.96837,0.951405000294584,0.824980517528875,1.26310977819747,9.81730236379578,1840.16741609573
1751453812.45515,0.967130264531483,0.823222680046315,1.27005779660984,9.95588245146404,1840.65419530869
1751453813.92676,0.945831132881606,0.811423367777623,1.24730658368507,9.40062485081885,1842.12579989433
1751453815.04824,0.879654698919491,0.768405843993705,1.17938577049314,8.02052602806086,1843.24727797508
1751453816.68278,0.791796004693218,0.695668129196635,1.06153327234565,9.18281768077614,1844.88182234764
1751453817.98408,0.663488877167797,0.522205444712651,0.859946557082249,9.26096515028229,1846.18312621117
1751453819.42332,0.589380363770337,0.77768315499884,0.975816171371512,9.49770994615241,1847.62235689163
1751453819.96017,0.582520949234674,0.781550822471834,0.974935576712697,9.57309133867275,1848.15921068192
1751453820.47377,0.602673512340909,0.79779561961617,0.999849735661182,9.61632900861828,1848.67281031609
1751453821.59198,0.643787972615118,0.817639954182208,1.04192543966398,9.74767385448095,1849.79102611542
1751453822.16097,0.668619062933504,0.827169864175826,1.06583965681128,9.77843522739289,1850.36001491547
1751453822.68529,0.668690260108344,0.828941057459519,1.07063041105684,9.87136227236307,1850.8843319416
1751453823.26369,0.679819792296879,0.810306191552973,1.06009114646911,9.75265683127242,1851.46273255348
1751453823.81976,0.671951687950637,0.823116101269405,1.07726977409415,9.3949926002388,1852.01880121231
1751453824.38408,0.685908579028482,0.805739341673699,1.0658119143123,9.48689856142499,1852.58312487602
1751453825.51439,0.66966489787037,0.806349255950825,1.06217962317248,9.59372440028224,1853.71342992783
1751453827.25026,0.670979361115622,0.839985819627959,1.07970460967613,10.0482810834113,1855.44930624962
1751453827.51687,0.667319447679809,0.850114366470685,1.08471932727856,9.92791901525027,1855.71591496468
1751453828.6036,0.653731125687519,0.838246264578704,1.06684828028187,9.23773679245139,1856.80264377594
1751453828.89936,0.654031083173639,0.851087620179537,1.07777143474275,9.41460734935822,1857.09839844704
1751453829.19463,0.668203868466211,0.85358592100417,1.08829786038633,9.68905832438265,1857.39366912842
1751453829.76189,0.682909412340079,0.863024753869613,1.10344453527195,9.8393018837475,1857.96093511581
1751453830.31141,0.683013033517003,0.864903358582002,1.10530838856168,9.89991598015567,1858.51045250893
1751453830.61371,0.685400750908466,0.860375217788017,1.10273539372379,9.89654726489666,1858.81274700165
1751453831.17047,0.684814135820953,0.853194468030698,1.09579035603071,9.4057103159784,1859.36951184273
1751453832.03249,0.67859475393677,0.844298078953088,1.08592051440958,9.33194787604532,1860.23153281212
1751453832.32402,0.679487072200524,0.845206702274963,1.08803657146085,9.25466159267814,1860.52306342125
1751453832.86017,0.675468014355849,0.845737493858219,1.08529653700554,9.29585910241674,1861.05921626091
1751453833.96052,0.682164721302604,0.855213903225354,1.0965016759095,9.35889805922248,1862.15956616402
1751453834.28086,0.686328476707747,0.853521203006636,1.09723474660468,9.3584133353311,1862.47990441322
1751453834.5487,0.684554290654052,0.854012840858204,1.09670233374382,9.35767813455881,1862.74774241447
1751453836.26006,0.704365853732113,0.849266813904352,1.10865211936282,9.31270769011003,1864.45910143852
1751453837.37901,0.708610383790179,0.854370691082804,1.11507962395535,9.24923395571264,1865.57804751396
1751453837.9674,0.712081020518434,0.859585019446977,1.12089891058196,9.2444510720909,1866.16643738747
1751453838.51996,0.726038700087607,0.847626136760243,1.12307595657232,9.49586325636344,1866.71900224686
1751453839.06278,0.708468122514355,0.853136835185893,1.11536215105795,9.34237516376001,1867.26182103157
1751453839.65371,0.671066670006785,0.863818743259612,1.10625996086474,8.69937215925194,1867.85275125504
1751453840.48063,0.632461847008539,0.889270436999098,1.09793503816872,8.88274067814136,1868.67967033386
1751453841.36586,0.66786058964295,0.894246179205756,1.12608760272134,8.8517536012041,1869.56490540504
1751453841.62122,0.68357141671642,0.896840875526789,1.136192757797,9.05349038887914,1869.82025766373
1751453842.19513,0.675617948927208,0.90996895540735,1.14334734515099,9.28466738741371,1870.39416861534
1751453842.45823,0.682935938305966,0.924526144136447,1.15900957532694,9.14583223920809,1870.65726971626
1751453843.35063,0.653270423342034,0.928967997335564,1.14115986160895,9.40298735966516,1871.54967260361
1751453843.59512,0.666695876602634,0.929395392978074,1.14894443915242,9.45659353933803,1871.79416441917
1751453844.71797,0.655906847136808,0.923231223205216,1.13876185365235,9.3194424307618,1872.9170126915
1751453845.00936,0.656923213571123,0.919261656585646,1.13519948313304,9.26004165471124,1873.20839905739
1751453845.53921,0.66408151487916,0.916528096827526,1.1369786938639,9.08850462353293,1873.7382516861
1751453845.8621,0.661007572129273,0.918937991334584,1.13777521723653,9.23401203145923,1874.06114530563
1751453846.1303,0.662507486094585,0.921357659437483,1.14006613981927,9.26082907654967,1874.32934165001
1751453846.68524,0.662354801874127,0.921431946576563,1.13906832652614,9.21496266659956,1874.88428235054
1751453847.26131,0.65959026105361,0.91114827406007,1.12954870201605,9.15990676213445,1875.46035003662
1751453847.54972,0.665666855315911,0.904216498936905,1.12843954077952,8.96960586936967,1875.74876236916
1751453848.38398,0.676603051635138,0.903210136092735,1.1364364462158,8.88026964566393,1876.58302044868
1751453848.98864,0.690257580973146,0.894743905847017,1.14779203146005,8.93542548380597,1877.18768191338
1751453849.52313,0.68245382687109,0.865481566693288,1.12982868893739,9.08735737536478,1877.72216653824
1751453850.38808,0.661423000900172,0.887465843171583,1.13122817312037,8.16814174875369,1878.58712291718
1751453851.80442,0.623466472721754,0.854400384659588,1.07391035633316,8.81865177964141,1880.00346183777
1751453852.05286,0.604001720368075,0.848083514491381,1.05930642133762,8.51727913987821,1880.25190472603
1751453853.17005,0.538748220623547,0.834668289879507,1.00980417639718,8.71784615026956,1881.36908769608
1751453853.46367,0.553595642191993,0.841795243918314,1.02257860264507,8.59646688951083,1881.66271448135
1751453854.04303,0.543749496694781,0.842336863060151,1.02169317209354,8.75468356664771,1882.24207592011
1751453854.57787,0.534205751653545,0.847162862863829,1.01851013084821,8.35242454609449,1882.77690696716
1751453855.1658,0.503341668451149,0.872609571525479,1.02615979586833,8.31510258770517,1883.36484384537
1751453856.04797,0.583110489457577,0.977276434253453,1.14886983441077,9.06145074336584,1884.24701523781
1751453857.11486,0.614404291164237,1.01751848027943,1.19824849881726,8.89704790531361,1885.31389808655
1751453857.70363,0.610747459585844,0.982208296192942,1.17058577429502,9.22545224222128,1885.90267062187
1751453859.94972,0.693118001851258,1.04002473211013,1.25668722942966,9.83320225694787,1888.14875650406
1751453860.48973,0.712471660784698,1.03777903893579,1.26437682589729,8.56225659057256,1888.68877220154
1751453862.77451,0.728494184827723,0.994009279495846,1.23861950730676,8.25032895401619,1890.97355413437
1751453863.33274,0.741815866318285,0.976761118450345,1.23299547018239,8.37046391970729,1891.53177762032
1751453863.88209,0.739764353517665,0.976978141434665,1.23049370908166,7.96022299635066,1892.08113598824
1751453864.72404,0.749105582107644,0.96421898346298,1.22560946731504,7.99340087241349,1892.92308545113
1751453865.9035,0.743783410527735,0.955818144021601,1.21491665227294,7.49983303155629,1894.10253763199
1751453866.44416,0.744547711233413,0.95502000857804,1.21444814684219,8.13881464337646,1894.6432056427
1751453867.29218,0.767850649633084,0.972577681752446,1.24220544474875,9.40613560396654,1895.49121665955
1751453867.83429,0.77768659412748,0.967851260519049,1.24468081837906,8.06661543948014,1896.03333592415
1751453869.54404,0.724000778362266,0.949267960314576,1.19765502622618,7.54781191767966,1897.74307703972
1751453871.45772,0.753894842564141,0.948592712579774,1.21545204317169,7.80257513341703,1899.65676259995
1751453871.98661,0.722588484317383,1.00033987352305,1.23639671527746,7.89180682967345,1900.18565177917
1751453873.38872,0.741987738682083,0.988676066864819,1.2368034170866,6.95500344053604,1901.58776021004
1751453873.92001,0.755265484692803,0.994597184118466,1.24886059983574,7.5286521691768,1902.11905217171
1751453874.54769,0.782419283848293,0.985335442991618,1.25881585553073,8.39215139962403,1902.74672651291
1751453875.91299,0.75314833386557,0.987182900588974,1.24258062030895,8.00868454576298,1904.11203575134
1751453876.96905,0.76419145110459,0.972391120806658,1.23786170263429,7.39457895122158,1905.16808843613
1751453877.79097,0.758490573536113,0.994325956523956,1.25062855434961,7.60405195809827,1905.9900097847
1751453878.35238,0.781588592298724,0.977188843381972,1.25142093275463,7.81680491030212,1906.55141711235
1751453879.1882,0.793276943247259,0.989305032978691,1.26821208322052,7.79734528277769,1907.38724017143
1751453879.7503,0.796209024090773,0.982709436072318,1.26495331050015,7.84493498789897,1907.94933843613
1751453880.33521,0.810586434218566,0.955577169525317,1.25319255159419,7.66542912680773,1908.53425192833
1751453880.92196,0.791835385059051,0.944755684130416,1.23278039515062,7.73581198799823,1909.12099766731
1751453881.72321,0.796482716743377,0.922884935886833,1.21928800453256,7.44901410933399,1909.92224812508
1751453882.27686,0.806107187342504,0.910777781877758,1.21688164650266,7.38016893419556,1910.47589993477
1751453883.13066,0.796409034015645,0.921611528738371,1.21854839776642,7.61517988834692,1911.3297059536
1751453883.71113,0.803701809469257,0.923638377265731,1.22483459620401,7.72765890472623,1911.91017174721
1751453884.50845,0.79976423642715,0.929953578042857,1.22711368672371,7.79477413551313,1912.70749115944
1751453886.50591,0.806742423865841,0.924991922561266,1.22788865145796,7.5154845296803,1914.7049472332
1751453888.76521,0.833739285316168,0.957519785284825,1.2697058989967,7.82105383312707,1916.96425509453
1751453890.16047,0.808314394740568,0.928191785769108,1.23100442091109,7.5873827017993,1918.35951638222
1751453890.95605,0.835352821265031,0.940831595043684,1.25817324363641,7.90507273686054,1919.15509557724
1751453891.56745,0.845906606913811,0.949519349068713,1.27167803711645,7.96535229803241,1919.76649045944
1751453892.40824,0.861249013049198,0.95411550497835,1.28539715140254,8.04783609146405,1920.60728502274
1751453892.89344,0.869757537677033,0.951272550193481,1.28902104652032,8.41904648591379,1921.09247970581
1751453893.85771,0.875248528978836,0.928001766696132,1.27574459588209,8.08074292744713,1922.05675148964
1751453894.4591,0.856134336443653,0.917498211292059,1.25529679539458,7.92137592044493,1922.65813684464
1751453895.21594,0.851255381964245,0.904405798488114,1.24222165976121,7.98160320245025,1923.4149825573
1751453895.7762,0.870100799868847,0.91602348515816,1.26622523992443,8.10427802898812,1923.97524333
1751453896.52798,0.894314385921616,0.905563897949465,1.27409933105653,8.21118481475188,1924.72702550888
1751453896.95471,0.903293513572957,0.874013818730047,1.2587721612597,8.23648837460976,1925.15375161171
1751453898.30568,0.868643637901014,0.837565993472598,1.21321652889835,8.00325712840716,1926.50472593308
1751453899.78426,0.892745257316618,0.867888534729081,1.25011103447957,8.29657615297178,1927.98330330849
1751453900.3886,0.881083634411898,0.87859974865594,1.24784567032289,8.04876527487821,1928.58763790131
1751453901.13672,0.898972366849645,0.846844365543261,1.24037057172019,8.08312987314279,1929.33576321602
1751453901.72031,0.873800900739499,0.851014693784443,1.2231266734942,8.47138063309985,1929.91934728622
1751453903.65315,0.944956211714119,0.835693692748398,1.26776538063521,8.29477382776475,1931.85218691826
1751453905.27319,0.968819962301519,0.846184721891799,1.2903927724418,8.40152960413131,1933.47223186493
1751453906.56384,0.969492441380732,0.863379404523965,1.30152062566795,8.52156562465138,1934.76288127899
1751453907.39832,0.983026485957846,0.840519887811647,1.30004222614721,8.36049696544143,1935.59736132622
1751453908.10921,0.965586140162313,0.845440054295933,1.29044106471043,9.02958141496855,1936.30824828148
1751453908.66217,0.96330149169345,0.854610354550218,1.2988180733422,8.48369519327001,1936.86121058464
1751453911.09462,1.01822265323701,0.867636195405118,1.3505182167634,8.57775322086406,1939.29365754128
1751453912.20066,1.00486832394543,0.847093338246556,1.32789017041812,8.72881937067373,1940.39970493317
1751453912.62441,0.995821555319694,0.849492966774612,1.32139749192655,8.67282898905771,1940.82345128059
1751453912.7959,0.993154605177959,0.849841407445278,1.3188372301892,8.69209443573639,1940.9949388504
1751453913.04909,0.997444818239345,0.844498530694596,1.32295164752342,8.95429786846248,1941.24813580513
1751453913.89222,1.01117796018173,0.837254571318179,1.32381472867154,8.77299792321056,1942.09126448631
1751453914.90267,1.02130063351909,0.831948215126878,1.33067384690442,8.86993521188268,1943.10171341896
1751453916.70027,1.01224605761448,0.837070786488563,1.32588636733466,8.92556953455971,1944.89930820465
1751453917.24576,1.03404416801468,0.812819862217941,1.32985177775338,8.96623701848322,1945.44480323792
1751453918.2859,1.04116520702367,0.765090018957998,1.30873731523745,8.97554772326977,1946.48494529724
1751453918.61573,1.03702119367256,0.769773281139826,1.30747035871532,8.92082582735502,1946.81476807594
1751453918.80236,1.03076144091283,0.777562877020072,1.30786130694694,8.8972848795367,1947.00140213966
1751453919.18636,1.01960552619913,0.792458682113031,1.30270760000628,8.86127442534465,1947.38540506363
1751453919.56322,1.04727884915613,0.771140046965139,1.31758648673385,8.94203496453477,1947.76226210594
1751453919.96079,1.03423251934467,0.773688041365246,1.3079696945375,8.96205790955264,1948.15983605385
1751453920.85702,1.07456524917696,0.777686711653582,1.34953944020786,9.34250368986921,1949.05605745316
1751453922.38714,1.08095092297556,0.767722385793579,1.34844795649922,9.1476603629283,1950.58618378639
1751453923.01329,1.09000944804057,0.762965003390855,1.3492707140324,9.05133594140585,1951.21233320236
1751453923.94285,1.10141002363801,0.742099715992701,1.3477510189992,8.97179362892172,1952.14189195633
1751453924.36427,1.13787245031828,0.716421361929157,1.36627046222148,9.17336021723217,1952.56331515312
1751453924.7527,1.15276344484419,0.710503376616398,1.38155220311592,8.81420187336214,1952.95173931122
1751453926.46156,1.14359815441074,0.734065996287708,1.38197139345323,8.65738118368046,1954.66059780121
1751453927.79849,1.1574888592456,0.668210849487018,1.35733181532299,8.84606924717657,1955.99753594399
1751453930.29427,1.20633292142706,0.670454047947584,1.40054633161881,9.49839690344359,1958.49331140518
1751453930.60238,1.21108185752629,0.661304536885604,1.40387088947125,9.46483977789323,1958.80141878128
1751453931.4712,1.20923563507446,0.658114677071961,1.40050556096993,9.57174451198598,1959.67024040222
1751453932.46641,1.22223261383674,0.674574503787837,1.42961985379605,9.61211332457739,1960.66545510292
1751453933.02277,1.21680999759517,0.705662119263416,1.43549752013434,9.99910514949071,1961.22181510925
1751453933.564,1.23945570529843,0.689898486348334,1.44369285079793,9.79832743805452,1961.76304411888
1751453934.37343,1.24178558235745,0.692752468757639,1.44785560249084,9.58561527682134,1962.57247114182
1751453934.64875,1.24789312120345,0.699101694059901,1.45740513901309,9.40639355889685,1962.84779143333
1751453934.90394,1.251884960727,0.708830052252366,1.45968102173202,9.56391620058455,1963.10298418999
1751453935.21436,1.25578229940067,0.700571157154649,1.46205891068499,9.70288112536628,1963.41340041161
1751453935.68596,1.25865512346302,0.684871044210561,1.4567782911357,9.75614957857309,1963.88499736786
1751453936.1989,1.22648643837175,0.697270955541951,1.43720566082927,9.06430722675341,1964.39793729782
1751453936.56717,1.22870711587561,0.69660747629462,1.43883163377882,10.1135239615757,1964.76620793343
1751453936.74418,1.24078790069725,0.689878393026455,1.44603706384907,9.62855924076526,1964.94322419167
1751453938.7215,1.26973034378121,0.67087197090389,1.45291047472006,9.856637262903,1966.92053771019
1751453938.94429,1.30136047085637,0.672810433405185,1.48436412061089,10.0179303100601,1967.14332890511
1751453939.17234,1.31523324173353,0.673429286364111,1.49168320619764,10.2292871493167,1967.37137842178
1751453939.62567,1.3211037630518,0.676995646367619,1.4925820138751,10.2698168930997,1967.82471609116
1751453939.96723,1.31438859816668,0.673203736914119,1.48782950873599,10.2600836835271,1968.16627311707
1751453940.2831,1.29989442855112,0.67102999642317,1.48582457148194,9.95071031547867,1968.48214268684
1751453940.66623,1.29427375553168,0.660565909604988,1.46804810979742,9.94339426383053,1968.86527132988
1751453941.08734,1.32288947508123,0.663333336352111,1.49236136936013,9.8989988459221,1969.2863817215
1751453941.42759,1.32577096399634,0.685158563292948,1.50600343946181,10.0752196250642,1969.62663340569
1751453941.9709,1.33466718854946,0.692677161735497,1.50780803934709,10.4688266615591,1970.16994333267
1751453942.52523,1.33491902489532,0.705539080715561,1.51544947906065,10.1646890960255,1970.7242705822
1751453942.86217,1.36293574704586,0.69560851320596,1.54475076791986,9.92162052496194,1971.0612077713
1751453943.19824,1.34040241845148,0.721728993275032,1.53427654053645,10.0911834229677,1971.39727950096
1751453943.55136,1.34991368536031,0.72742619467042,1.54533439258179,10.2326921207249,1971.75040078163
1751453945.76288,1.30437178537027,0.727480287639937,1.50677689796152,10.0888353414997,1973.96192646027
1751453946.10664,1.30795616947084,0.730315056557857,1.51350466206873,10.1351601894322,1974.30568552017
1751453946.4382,1.31551857957451,0.720691992374393,1.51554630382402,10.1909340475649,1974.63724160194
1751453947.32097,1.37281568051777,0.732622528470129,1.56356605369944,10.4354265104094,1975.52000904083
1751453947.6608,1.38770234530959,0.739454429229653,1.58307041754023,10.5417101051141,1975.85984373093
1751453947.98048,1.38000826377818,0.73359021394969,1.56921523937955,10.4865014869831,1976.17952251434
1751453949.86939,1.33226153320136,0.713163764564655,1.51623079428047,10.0153138706649,1978.06843566895
1751453950.21003,1.32981117958441,0.72785620766134,1.52582742385722,9.9046965656389,1978.40907621384
1751453951.22855,1.3331824003167,0.734126160048021,1.5314518152875,10.4895587880695,1979.42759561539
1751453951.92098,1.33474881140658,0.717264258630762,1.52555636404929,10.5150508894802,1980.12002110481
1751453952.2803,1.33595099928815,0.710334803179126,1.52228679286149,10.3648848612764,1980.47933864594
1751453953.07421,1.32394299025242,0.695213850968897,1.50489984138885,10.2195779835407,1981.2732527256
1751453953.93591,1.31568792833115,0.713648647602925,1.50873426954645,10.1991108763917,1982.1349542141
1751453954.37173,1.3248613817763,0.704916644092734,1.51161007608243,10.2917576027229,1982.57077503204
1751453954.7328,1.33143683297327,0.692669467168302,1.51065031787224,10.366249967585,1982.93184041977
1751453955.53953,1.32690419986123,0.69994989066238,1.51191891605951,10.3827860476457,1983.73857069016
1751453955.99675,1.33110856614146,0.707790971109217,1.51788788853978,10.3506965136059,1984.19579219818
1751453956.40415,1.33191988670647,0.709573290925204,1.52106648799502,10.3681748962657,1984.60319447517
1751453956.85037,1.33273212173584,0.705090392170791,1.51643045474795,10.2675620190008,1985.04940843582
1751453957.27504,1.3429407111386,0.702669886116011,1.52376457289351,10.3004358623362,1985.47408366203
1751453957.85037,1.3439792619814,0.710937092808512,1.52673119880843,10.0698950322494,1986.0494120121
1751453958.29244,1.34752885049336,0.701248834086912,1.52357929119821,10.5991153953144,1986.49147939682
1751453959.58692,1.32228317237359,0.707351037401478,1.5070096704196,10.3445325581075,1987.78596448898
1751453959.99314,1.32808861719214,0.716791356745111,1.51680607438432,10.3944917138714,1988.19217658043
1751453960.46327,1.32784906831069,0.724862987473064,1.52092073891258,10.0001794727083,1988.6623082161
1751453960.88203,1.34021165325336,0.718777138240108,1.52899582232154,10.4144902669866,1989.08106851578
1751453961.29399,1.33860580354117,0.720346946259515,1.52946870748186,10.1769447628747,1989.49303126335
1751453961.8083,1.34058833764249,0.722416817884222,1.53021736491192,10.4453919516359,1990.00734353066
1751453962.37148,1.34450426825546,0.73296562241758,1.53826903307083,10.3831067775462,1990.57051944733
1751453964.21902,1.39387021772026,0.745131482438866,1.58435991209609,10.3390948096202,1992.41805648804
1751453964.66065,1.40201642751642,0.738409451694492,1.5859366672655,10.4006515643626,1992.85969138145
1751453965.99114,1.39292433003456,0.744951756042867,1.58315699694041,10.6757459275108,1994.19018626213
1751453966.33883,1.39015509883539,0.748774352112849,1.58356790260451,10.8246945863081,1994.53787541389
1751453966.6978,1.38610359348219,0.753150718866507,1.58154531451875,10.5390575991506,1994.89684128761
1751453967.06991,1.39469496124009,0.758398347735729,1.59066597282525,10.3900715620845,1995.26895189285
1751453967.27478,1.39627327643443,0.753153299240921,1.59028243927315,10.2421955612246,1995.47382616997
1751453968.002,1.40710232361384,0.734314240804082,1.59270824239584,10.0522193154989,1996.2010383606
1751453968.98557,1.40908558932921,0.734007175971714,1.59459184200196,10.5207845222939,1997.18461608887
1751453969.32861,1.40547062317492,0.734956737095067,1.59211990312848,10.6147989249527,1997.52764844894
1751453969.73626,1.40122088675083,0.740289759558519,1.59171980655598,10.4951331255767,1997.93530416489
1751453970.06667,1.40030247760025,0.741370564852609,1.59144755554754,10.5911977150635,1998.2657096386
1751453970.42344,1.3994964693608,0.737969525795246,1.59026389939974,10.6284235779453,1998.62248396873
1751453970.58778,1.40118926854471,0.733938449759065,1.58889590048906,10.5060821009096,1998.78681755066
1751453970.97373,1.40148571967538,0.72431795106469,1.58348579747769,10.5005333230729,1999.17276930809
1751453971.19196,1.39931732750532,0.722202535872817,1.58036222933315,10.5818596062276,1999.39099693298
1751453971.56246,1.41444282829764,0.721081394119626,1.59385054262963,11.5536447454431,1999.76149988174
1751453971.93067,1.45072201108354,0.736155613692013,1.63216464173198,10.8882388268988,2000.12971329689
1751453972.68564,1.48835024154366,0.732713496381272,1.66617257297316,10.686367787988,2000.8846821785
1751453972.8743,1.50021357007837,0.731118871343823,1.67649630864827,10.5293100592258,2001.07333946228
1751453973.65424,1.5123486510928,0.703124342513552,1.6737364815541,10.6743227074576,2001.85327792168
1751453974.05842,1.54437038697943,0.704230468050218,1.70375707744823,10.8178460793783,2002.25746631622
1751453974.32878,1.56550965965108,0.706374669358405,1.72364558755498,10.9242749513522,2002.52781677246
1751453974.689,1.59306941444617,0.699848480692041,1.74572717619487,11.6902423047226,2002.88804578781
1751453974.92475,1.60796131433348,0.694111926086068,1.75618313369384,11.6681566736704,2003.12379479408
1751453975.37813,1.61140250744986,0.705104664833482,1.76486279666965,10.5317210121729,2003.57716965675
1751453976.03743,1.5653376224536,0.677118037018797,1.7105328822368,10.9603166986056,2004.23646831512
1751453976.22258,1.55997873979029,0.666545742009132,1.6999961853369,10.9938916814058,2004.42162108421
1751453976.41463,1.55479686680122,0.673453177207278,1.69995903079224,10.6711254542406,2004.61366939545
1751453976.61515,1.53881007224246,0.676499623645574,1.68642257434967,10.3198044870264,2004.81418895721
1751453976.92112,1.51144451970676,0.654282097998212,1.6512417060668,10.6990600209319,2005.12015962601
1751453977.15088,1.48741371676934,0.646702220333047,1.62604969627791,10.6855646393668,2005.34992527962
1751453977.3432,1.48916786795945,0.647126256286716,1.62854317798567,10.0312994575909,2005.54223966599
1751453977.87811,1.46497807863364,0.652199116360921,1.60847709951291,9.69687195088758,2006.07715010643
1751453978.18809,1.44995400150681,0.652406821014006,1.59575311423326,9.51334874373894,2006.38713049889
1751453978.42779,1.46311824629989,0.653241744779867,1.60728825081835,9.76920766149804,2006.62683200836
1751453978.63426,1.47420022017386,0.652953194183453,1.61752429435824,9.87327769325217,2006.83329772949
1751453979.02704,1.49294595069185,0.645088589540073,1.63191012744857,10.2921543395283,2007.22607827187
1751453979.25129,1.49712008835379,0.650047069704781,1.63818063553545,10.3363901913482,2007.45032691956
1751453979.66568,1.49553238922683,0.655582263678697,1.63982984653916,10.4610720415365,2007.86472463608
1751453980.0802,1.49588319079286,0.66016784980617,1.64228976322291,10.6149015206761,2008.27924418449
1751453980.36574,1.47515591380337,0.65321251050638,1.62047776871049,10.5368082332495,2008.5647854805
1751453980.5298,1.48291677406279,0.662496300656573,1.63059149881804,10.5538528121432,2008.72883820534
1751453980.73057,1.46717582840034,0.66202587244172,1.61601184237588,10.4203162392542,2008.92961645126
1751453980.98575,1.4356441369302,0.67252091634048,1.59177812055034,9.92085397526041,2009.18478727341
1751453981.40995,1.42848914708065,0.682548338487685,1.58842499981921,10.2512976421715,2009.60899400711
1751453981.69549,1.43255401749402,0.687564804219112,1.59396490668906,10.4894528085372,2009.89453554153
1751453981.92363,1.44764698803896,0.693058602082362,1.60965833725005,10.9610183068791,2010.12267279625
1751453982.15619,1.45337994317178,0.696610655040121,1.61752335129546,10.9384751792488,2010.35523200035
1751453982.60339,1.4680828261191,0.714165009951473,1.63792227535217,10.2805694684016,2010.80243253708
1751453982.80776,1.44866262424543,0.724455297075099,1.62531935336279,9.69891872027501,2011.00680136681
1751453983.01287,1.46197245156877,0.727634678565424,1.63798083414489,10.6209090762491,2011.2119114399
1751453983.53348,1.43339575941809,0.727369477030656,1.61338320372904,11.1953629419004,2011.73251914978
1751453983.96998,1.44982188462207,0.744948566018155,1.63452673927484,10.520929216672,2012.16902518272
1751453984.35168,1.46173441710513,0.751799683792441,1.64771701587899,10.6649047037398,2012.55072331429
1751453984.79228,1.4610371905653,0.762863533006751,1.6523979478545,10.4617142097829,2012.9913213253
1751453986.38126,1.54134021881647,0.818503591802759,1.7460988580426,10.7204062251591,2014.58029961586
1751453987.18147,1.55181080143103,0.8239993076099,1.75839736876881,10.7080645108668,2015.3805141449
1751453988.36351,1.57868933056308,0.825072584459866,1.78157553100608,10.3284650232898,2016.5625474453
1751453993.02527,1.39116581521957,0.82897140491075,1.62090663434747,10.5074952914044,2021.22430706024
1751453993.86335,1.41266951960978,0.821404359474771,1.63463725398844,10.4836731574121,2022.06239438057
1751453994.39051,1.40668384546498,0.832604278993718,1.63492539965559,10.3149980727189,2022.58954811096
1751453994.79091,1.41433113014828,0.846232288935419,1.64873977607456,10.2169526841802,2022.98995161057
1751453995.32375,1.38368268245252,0.857038976468299,1.62808745622911,10.4639556201307,2023.52279305458
1751453995.81388,1.3877613658047,0.863161288784623,1.6348957955153,10.2695538014141,2024.01292538643
1751453996.2328,1.39849530302228,0.872527611173684,1.64901988416368,10.2019343503792,2024.4318459034
1751453997.15968,1.42435384287893,0.881796391496945,1.67525924783218,10.225199741591,2025.3587231636
1751453998.08296,1.45247088406639,0.869111749756367,1.69299562282001,10.1256362928833,2026.28199744225
1751453998.35228,1.43372086329424,0.867068745013861,1.67719842349711,10.076036174741,2026.55131983757
1751453999.48593,1.43409763569007,0.900628899766752,1.69346304811193,10.2614305921088,2027.68497467041
1751453999.70532,1.43059255092275,0.911062385078498,1.6960683951351,10.3534645198912,2027.90435934067
1751454000.78562,1.40717878958459,0.917227663927529,1.67996046787702,10.0581740995806,2028.98466062546
1751454001.9231,1.37494989481976,0.93687467741001,1.66386134805697,9.92639776606782,2030.12213659287
1751454002.19295,1.37166532660983,0.934983542220879,1.66007105976546,9.96013878231148,2030.39198732376
1751454002.72454,1.37785143917623,0.935594423665461,1.66555881339739,9.98441431534279,2030.92358350754
1751454002.99858,1.37616178173273,0.939145295323674,1.66608258256186,9.96381020937158,2031.19762468338
1751454003.30095,1.37177251984452,0.94222463890805,1.66419567066739,10.0558268475041,2031.49999499321
1751454003.82236,1.36197662650929,0.945966625128471,1.65835660362832,10.1894648299298,2032.02140188217
1751454004.41973,1.3527957751826,0.940008067039005,1.64744995753523,10.2149625624585,2032.61876654625
1751454004.61992,1.35370408759864,0.9446188555854,1.6509281342267,10.046355855884,2032.81895923615
1751454005.18863,1.43285161442434,0.978394306763366,1.73597746855801,10.4160265572309,2033.38767266274
1751454005.4395,1.4474697380149,0.981742115636497,1.74912284104726,10.4435210949159,2033.63854551315
1751454005.68727,1.45720462836817,0.968452738084787,1.75055307977725,10.5795729160122,2033.88630843163
1751454006.51644,1.42029069411043,0.935462759427477,1.70340052658631,10.1180205559435,2034.71548485756
1751454007.07726,1.40314624668532,0.93332592626876,1.68610456559596,10.0947612720919,2035.27630352974
1751454007.38558,1.39073502159451,0.943629685830614,1.68277135448613,10.0332933771142,2035.58462309837
1751454007.85488,1.39779531852191,0.952913542243532,1.69258061963534,9.95949905373839,2036.05391931534
1751454008.17094,1.40671209336924,0.952828176685542,1.69962022821668,9.95108026459418,2036.36998510361
1751454008.43804,1.40115094892502,0.959569306988407,1.69862768383493,10.0070304918815,2036.63708209991
1751454008.71076,1.40279807809933,0.959310948130018,1.69976315857621,10.069362573074,2036.90980482101
1751454008.98399,1.40289180158655,0.956470082193181,1.69815517191145,10.0170531323763,2037.18303346634
1751454009.55167,1.39868361488047,0.955334635966993,1.69390832926834,10.057858207652,2037.75071454048
1751454009.83003,1.40033396694529,0.951226771116322,1.69427892216421,9.97083191733685,2038.02907133102
1751454010.13965,1.44830918848588,0.946764512393716,1.73322553273201,10.0353380085374,2038.33869075775
1751454010.37826,1.45083637257636,0.944656220895323,1.73348289288222,10.0691083535416,2038.57730603218
1751454011.00628,1.43018499806728,0.938103370801086,1.71416196915266,9.93447625690363,2039.20531964302
1751454011.55542,1.41490352262967,0.941235294110958,1.70152524759913,9.98284005190295,2039.75446033478
1751454011.82179,1.40308989778178,0.951168557766336,1.69529542052783,10.0279114366715,2040.0208272934
1751454012.36591,1.40300521178276,0.96251548965796,1.70243384330054,10.1113962445179,2040.56494736671
1751454013.2457,1.38005732509291,0.915177647053903,1.65753145629082,9.87876357450865,2041.4447453022
1751454014.05685,1.34355955597488,0.914865007389836,1.62922646340174,9.37684494562918,2042.25589632988
1751454014.3415,1.32702506031677,0.919265866913877,1.61644926421771,9.48048249539839,2042.54054069519
1751454014.90274,1.29633537867777,0.912030687334204,1.59372855214514,8.97211985356565,2043.10178542137
1751454015.18577,1.28738971389651,0.917489966938702,1.58961871044701,9.0669981083327,2043.38481450081
1751454015.72102,1.29891452332082,0.889173976560899,1.58211541439454,10.0169460365732,2043.92006587982
1751454016.20005,1.28506931360129,0.886345471466149,1.57818537404794,10.1505014928428,2044.39909005165
1751454016.53144,1.2979448857313,0.89055119826639,1.59684638082016,10.1609117935511,2044.73047852516
1751454017.35696,1.36126813725928,0.889836876799568,1.65148753735248,10.6337913991156,2045.55600571632
1751454018.35287,1.26218303219751,0.871029253390217,1.54055825864438,9.08991373412814,2046.5519080162
1751454018.56959,1.25373401639954,0.88128951647864,1.5404002054959,9.24694252978198,2046.7686355114
1751454019.17737,1.27182058980097,0.88152793354414,1.55130457544436,10.1829774549771,2047.37640738487
1751454019.41934,1.27066622291833,0.864769907382101,1.54121720883603,10.0434680893612,2047.61837768555
1751454019.73183,1.27193490165904,0.876467042352304,1.54852575107396,9.95647400190367,2047.93087148666
1751454020.01129,1.27250515472457,0.872931178053432,1.54663228646899,9.54639144577613,2048.21033072472
1751454020.53456,1.26359572906877,0.867288358073378,1.53559074978981,10.016816510851,2048.73360037804
1751454020.81511,1.2610830746298,0.863482074997384,1.53175543725927,9.66579375684133,2049.01415348053
1751454021.68727,1.24083479627003,0.847884045300837,1.5049393395656,9.91356439714146,2049.88630771637
1751454022.50827,1.22392629419639,0.827630098145261,1.47914533159831,9.99798745626936,2050.70730829239
1751454022.82304,1.22468356712145,0.817510056637907,1.47485559274526,9.75299036945675,2051.02208518982
1751454023.355,1.21013707791823,0.797245212891819,1.45245302577875,9.71931714049838,2051.55404615402
1751454025.03026,1.11267554966862,0.707992511586724,1.32714274253508,9.24300746619791,2053.22930312157
1751454025.92937,1.10511434364948,0.728709110757118,1.32785842089623,9.39294640083709,2054.12840986252
1751454026.75826,1.14184681096086,0.701173485453833,1.34462658186068,9.39626122599224,2054.95729970932
1751454027.34948,1.13155845224183,0.711487264839465,1.34149493196694,8.79956160748601,2055.54852604866
1751454027.87767,1.15098733287563,0.739698341469574,1.37596054072964,9.10776407951683,2056.07670903206
1751454028.20775,1.1635974121026,0.751893685387977,1.39229487776773,9.51457561438777,2056.40678954124
1751454028.74624,1.16965194194149,0.776293910093409,1.41391395637716,9.12057605233139,2056.94528508186
1751454029.85547,1.22048881157105,0.81803312705488,1.49134800967721,9.3551970028127,2058.05451631546
1751454030.432,1.24304574799735,0.827597002074848,1.52277168187911,9.37798931039714,2058.63104200363
1751454031.55067,1.16371175013281,0.752125092522015,1.4102296265962,8.23356486530096,2059.74971556664
1751454033.81924,1.06195861847343,0.757555841627399,1.32036750953747,9.12504286206059,2062.01828622818
1751454034.3827,1.0560220979386,0.777650860559796,1.3284281811568,8.71888715276221,2062.5817399025
1751454034.93749,1.05265910923988,0.798336448895206,1.33462755064914,9.09400350226904,2063.13653206825
1751454036.39929,1.07263858449759,0.80468058648829,1.35840285337204,9.03058091707272,2064.59833049774
1751454038.44184,1.07080119999624,0.833817261671282,1.37590273360327,8.80875775811985,2066.64087748528
1751454039.85516,1.0689625673995,0.837787059779814,1.37519300024007,8.18514053035199,2068.0541973114
1751454044.15433,1.0618675222524,0.831951583016264,1.38158590988938,6.62501501898392,2072.35336732864
1751454050.01368,0.903096541038129,0.793706496828171,1.22460407328187,6.83313775949946,2078.21272492409
1751454051.50852,0.819512926730546,0.679603312166929,1.0993870317785,6.96579526606404,2079.70756053925
1751454053.21294,0.753387848097296,0.684166310885706,1.06426007462149,6.96764114306465,2081.41197991371
1751454053.95864,0.725889045474069,0.696805545482114,1.05433080379121,7.28818749909331,2082.15767979622
1751454055.21426,0.745897098296426,0.716856281606902,1.08141102001896,7.95667625935125,2083.41329813004
1751454055.60937,0.746591199282457,0.738503409907036,1.10273936666711,7.17334122321905,2083.80841183662
1751454058.92964,0.691548915378503,0.800251657698366,1.10318035744202,8.19795419935149,2087.12867879868
1751454059.48084,0.702787025542505,0.804761653495134,1.11119187275873,7.69458207963112,2087.67988061905
1751454061.55341,0.755890226520311,0.840560534556772,1.16166176034193,7.70725448269813,2089.75244736671
1751454062.0846,0.746806247872549,0.821116894895632,1.14123298955846,7.64254029441605,2090.28363847733
1751454063.86905,0.696476319094557,0.798285465114341,1.09574652813612,7.18519653388356,2092.06808686256
1751454069.43392,0.658776222555041,0.922800434139685,1.17062924522459,7.7765108421414,2097.63296580315
1751454070.0933,0.659799876690343,0.952953070101393,1.18862960460122,7.63113633142631,2098.29233670235
1751454071.30547,0.630209619164447,0.948954202999726,1.17007865485764,7.92627070048954,2099.50450849533
1751454072.58509,0.600264948604815,0.907285912410392,1.12067364379494,7.92853225561179,2100.78413248062
1751454078.86773,0.612484852846781,0.911201756992567,1.11933323618891,7.8445556997889,2107.06677341461
1751454085.32907,0.667154285532188,0.918294083607934,1.14519731534285,7.55626387826679,2113.52811169624
1751454085.87423,0.679148127457594,0.951888985619756,1.17631955251561,6.6030036621417,2114.0732717514
1751454086.27532,0.665085041722684,0.920248748843913,1.1411535956808,7.37970902781205,2114.47435760498
1751454089.75493,0.769799645460964,0.916550368927902,1.19832124418298,7.04409798747824,2117.95396924019
1751454091.08504,0.671657654668761,0.951936682646471,1.16742820720079,7.839677185056,2119.28408122063
1751454091.63138,0.642902738328248,0.992165536492629,1.18387576192374,7.6127756577248,2119.83042192459
1751454092.161,0.644040864454988,0.988451822230664,1.18316419132694,9.78679504972561,2120.36004090309
1751454092.70941,0.672963455871819,0.997260349157065,1.20695688471168,7.33390273892588,2120.90844988823
1751454092.99702,0.673606551608514,1.01568965671857,1.22323452869584,5.33767536211418,2121.1960580349
1751454093.5518,0.610118651675728,0.989490343892105,1.16600004266938,6.2376775031922,2121.75084352493
1751454093.90807,0.575430720309623,0.927344298376498,1.09483417877793,7.05669886629028,2122.10711622238
1751454096.67469,0.637439067497,0.922601942325022,1.12467951162445,7.7269888238879,2124.87373209
1751454097.25304,0.617114960404075,0.893854772166222,1.08920527861328,7.89798234318851,2125.45208287239
1751454097.5557,0.617934744683605,0.902536580415041,1.09672175040479,7.8519528695599,2125.75473833084
1751454098.07696,0.617327741220378,0.915571113399388,1.10545608866718,7.72024820917624,2126.27599978447
1751454098.63522,0.614894030581821,0.918438887317147,1.10666328972237,7.55093777579415,2126.83425879478
1751454098.92037,0.609335362480394,0.917401042538018,1.10246003924565,7.83048370058975,2127.11941027641
1751454099.50338,0.620776379211012,0.908244347035021,1.10086021909872,7.53971941993048,2127.7024204731
1751454099.76235,0.61805818166154,0.907355003758579,1.09816310467571,7.17326387810537,2127.96139025688
1751454102.61142,0.70355343533835,0.893677966293566,1.1375768190216,8.48906361104942,2130.81046271324
1751454103.14576,0.759977440309415,0.899103157878065,1.17735338133459,8.85146403654508,2131.3448009491
1751454103.63841,0.759437565974854,0.895831173005054,1.17452478530516,7.68108867291275,2131.83745622635
1751454104.98745,0.69963774865375,0.870038182369541,1.11771690638306,8.04003447900664,2133.18649506569
1751454105.32311,0.724592924935561,0.890675751697144,1.14885866271584,8.01451856185945,2133.52214980125
1751454105.7401,0.723956237510941,0.865627990157018,1.12975592374843,7.59002863034011,2133.93914484978
1751454107.02431,0.694775085991937,0.867137240524257,1.11473640376866,7.27212153025455,2135.22335648537
1751454108.02891,0.687667211001754,0.887932873440736,1.12437704573434,7.53587564183649,2136.22795081139
1751454108.74311,0.721556249503248,0.904490673960133,1.16050527694769,7.65096976089523,2136.94215369225
1751454108.98493,0.718434828166934,0.89496421024591,1.14796131726598,7.6728040671458,2137.1839723587
1751454109.35995,0.72082126557382,0.888371418737997,1.1445991374282,6.92091295301615,2137.55898880959
1751454110.78806,0.732659676991874,0.870477090043779,1.13821345900631,7.45626045111244,2138.98709726334
1751454111.28213,0.738113353863666,0.880403189027017,1.14958529655938,7.62625998535833,2139.4811668396
1751454112.0238,0.741970489898367,0.893903119236446,1.16311833162476,7.85161169005349,2140.22284436226
1751454112.99513,0.753127732734702,0.900768322361242,1.17511148276942,8.00224679875886,2141.19416713715
1751454114.55629,0.746733706377611,0.883936551366865,1.15832161866431,7.57560552041428,2142.75533556938
1751454114.75631,0.75156110119626,0.869433417679214,1.15070489876075,7.33599619340929,2142.95535326004
1751454115.83079,0.752552824039368,0.88356399803717,1.161962372377,8.0773113761781,2144.02982783318
1751454116.37591,0.783655115591829,0.864010204040727,1.16991732193055,8.83146196645107,2144.57495284081
1751454117.16341,0.835566915841089,0.851179662831344,1.19546688351581,7.63236722222422,2145.36244726181
1751454118.2383,0.742644652434218,0.852542574583886,1.13241892050641,6.94522432562821,2146.4373459816
1751454118.77326,0.747697424298438,0.845256382359808,1.13259568598787,7.26947760405974,2146.97230267525
1751454119.06042,0.738195701391995,0.846558897023488,1.1258296401031,9.47492576246863,2147.25945854187
1751454120.96346,0.778998569949653,0.882740705180772,1.18166722922684,8.01944856942357,2149.16250133514
1751454121.49324,0.791449835506027,0.85902423734357,1.17395299874638,7.22221000277076,2149.69228506088
1751454121.89049,0.769259800903103,0.851344699153168,1.15185940888905,7.87595942508293,2150.08953237534
1751454122.69575,0.750678866614273,0.851323709364177,1.14201966775921,7.93398054739577,2150.89479613304
1751454125.29815,0.744135064070659,0.855441228191829,1.14506772962296,7.8761929880728,2153.49719166756
1751454126.83801,0.760316256256192,0.838290743963495,1.14275880357684,8.13175034147838,2155.03705620766
1751454127.21574,0.75425067602575,0.83042902707715,1.13157482770056,8.23460626289259,2155.41478157043
1751454127.66129,0.767044389856983,0.811637677084028,1.12669324563587,7.61810833373263,2155.86033391953
1751454128.85374,0.755815619825512,0.79242548542814,1.10977382052824,7.63901872378249,2157.05277872086
1751454129.87198,0.744257709099786,0.841857034566834,1.14036727190715,8.19224247065534,2158.07102560997
1751454130.43015,0.771140137429517,0.872472774585381,1.18659658292351,8.26837573971005,2158.62919306755
1751454130.94882,0.811117152769421,0.880327601695222,1.20800142613475,7.9626546685128,2159.14785671234
1751454131.21298,0.819118879026689,0.871121455922604,1.211666914205,7.84899454226939,2159.41202306747
1751454131.88887,0.780695450179113,0.864463675317505,1.17868360587024,7.39855385089703,2160.0879137516
1751454132.49326,0.767676742301709,0.834932814733831,1.14583269888412,7.48543753358987,2160.69230484962
1751454132.73686,0.772806096066038,0.829211139108441,1.14605209495747,7.6629391490622,2160.93590545654
1751454133.1216,0.77259456996818,0.837070685694295,1.15281984593684,7.70154504175837,2161.32064390183
1751454133.82819,0.799395706915488,0.835054894161097,1.17506997798714,7.91037425222875,2162.02722883225
1751454134.32537,0.766711360836095,0.842606982010064,1.16355919685995,7.89402171221725,2162.52441644669
1751454134.65929,0.747506507678918,0.841317019748775,1.14436664472566,7.85353039788742,2162.85833239555
1751454135.16127,0.778581522969623,0.870624039394118,1.20086399571246,7.77477599938243,2163.36030983925
1751454136.99219,0.749650270634974,0.855864240131171,1.15994993147408,7.84413091232988,2165.19122767448
1751454137.31506,0.758277523662405,0.853177193841494,1.17097394907913,7.64681406078475,2165.5141017437
1751454138.14051,0.732570495394684,0.82808692102527,1.13791518706301,7.5623567770444,2166.33954977989
1751454139.15927,0.743380410212738,0.840739097048332,1.15850143271105,7.9167993170835,2167.35831356049
1751454142.32162,0.738753680090765,0.82551976784464,1.13471652678662,7.54541618922655,2170.52065801621
1751454143.49231,0.748251925461009,0.832291547046765,1.14663726113259,7.71327579668977,2171.69135355949
1751454144.48584,0.748052670566323,0.837326575520847,1.14955475840723,7.75677353379379,2172.68488311768
1751454145.64591,0.761344886183105,0.826283284483965,1.15376178546577,7.82833227876441,2173.84494662285
1751454147.95321,0.774622681273665,0.824681765376929,1.17026926249813,7.84190341412697,2176.15224814415
1751454148.25368,0.776106612933969,0.826694555157919,1.16382756822263,7.96585722484977,2176.45271897316
1751454148.93454,0.780203835286068,0.816933705698779,1.16721821744533,7.98027244919112,2177.13357663155
1751454149.43845,0.773551937943889,0.817494105572293,1.15631056244341,7.8981217897375,2177.63748788834
1751454149.92551,0.769077197481096,0.816056106953617,1.15239602203985,7.7540295228551,2178.12455296516
1751454150.59691,0.771709359522955,0.817334820841567,1.15665076258515,8.01262489160905,2178.79595565796
1751454150.76281,0.772378052745184,0.817414114487197,1.15702654209803,7.85248658917904,2178.96185564995
1751454151.42905,0.774627189311627,0.815485005939728,1.15700908533243,7.83046141759265,2179.62809491158
1751454151.79247,0.774690987953894,0.815142812980267,1.15743280945799,7.71476606170601,2179.99151062965
1751454152.30719,0.782570126595233,0.811732521909153,1.16436855680548,8.10740286262224,2180.50622844696
1751454152.81199,0.791019191957333,0.814334737917204,1.16352324901072,7.84896624297389,2181.01102972031
1751454153.12299,0.783308391771175,0.810166333991124,1.15977469137989,7.95095733730146,2181.322026968
1751454153.62048,0.781907199764926,0.803487305325932,1.15432865670917,7.89448837659893,2181.81951737404
1751454153.95191,0.780157574626757,0.80402231489937,1.15527481958394,7.90244452306084,2182.15095114708
1751454154.94664,0.790314943475732,0.807887595603027,1.16775428601715,8.32724368709924,2183.14567661285
1751454155.13393,0.798832193578548,0.806685056492579,1.17345753739006,8.17922865463373,2183.33296847343
1751454156.18173,0.805405318570218,0.813982536868286,1.18695119036488,8.21972608717298,2184.38076734543
1751454157.3575,0.805460503476417,0.829611705217169,1.19248468795319,8.17895521023757,2185.55653834343
1751454157.8688,0.820242502591599,0.816955571009705,1.19785054266193,8.05079367650217,2186.06784558296
1751454158.22134,0.81764231936183,0.820109448849697,1.19373099512716,8.08772307911125,2186.42037820816
1751454158.61235,0.809826276139787,0.820556395175985,1.18722435350883,8.11533470720811,2186.81138777733
1751454158.81833,0.786568976589777,0.829982213028579,1.17996016057812,7.72948853235179,2187.01737308502
1751454159.34081,0.745247590641134,0.813912454880289,1.14152497596731,7.36780288148904,2187.53985309601
1751454159.96666,0.695735877632071,0.829482834547137,1.12179932595783,7.60556382865299,2188.16570186615
1751454160.28789,0.705631430015123,0.835907340855888,1.14120514482193,7.63452194419783,2188.48693418503
1751454160.562,0.716034439772737,0.834036320434654,1.14577009555968,7.77627281872633,2188.76104235649
1751454160.89579,0.726108573331681,0.837434223972876,1.15828197259772,8.58063722682525,2189.09483242035
1751454161.37919,0.764943385419487,0.843561940595337,1.18554093814059,7.87002347620943,2189.57823204994
1751454162.77914,0.818520414440288,0.832247920306579,1.20811882789073,8.64844807423698,2190.97817993164
1751454163.37081,0.797901442007766,0.826648114353445,1.18905322849701,8.64010175874408,2191.56984877586
1751454164.17675,0.774852965154666,0.812397458802314,1.16516465439677,7.4508328717507,2192.37579035759
1751454169.00798,0.846338876602248,0.857727319331191,1.22249214263103,8.32610003701999,2197.20702314377
1751454169.2933,0.863341259378835,0.863785660984668,1.23977979754283,8.61495807082786,2197.49234318733
1751454169.59459,0.875987869806963,0.869652763652198,1.24805336344566,8.72585498708081,2197.79363489151
1751454170.17135,0.863028709066404,0.86995569579281,1.24451195788913,8.67769001540881,2198.37038731575
1751454170.38906,0.856232069151903,0.871406100371504,1.23146845101628,8.70425440955848,2198.58809757233
1751454170.97238,0.887214844102767,0.862610640117904,1.25483992835363,8.24188421330711,2199.17142105103
1751454171.24741,0.892389996588519,0.861485701367088,1.25032354597169,8.22440520271432,2199.44645476341
1751454171.7545,0.876614568608176,0.833439022627188,1.21729070878293,8.17638951790718,2199.95353794098
1751454173.20479,0.828267965493847,0.824256515748682,1.18296567389017,8.43530872832825,2201.4038310051
1751454174.07664,0.767989646203215,0.789228829731707,1.11548199318689,7.84525623439543,2202.27567744255
1751454175.82832,0.696446015781862,0.814875444288505,1.09425415000476,7.91112569362403,2204.02736592293
1751454177.58386,0.720512403165126,0.833382098033495,1.13121290884555,8.15546618943499,2205.78290390968
1751454178.02644,0.69265549837831,0.868899024851364,1.14006243406237,9.41032875385638,2206.225481987
1751454178.8611,0.714615465872977,0.847872534488262,1.13812668482574,7.95507465257844,2207.06014442444
1751454179.40575,0.695969744845972,0.850542472356672,1.13292242308924,7.76580529951138,2207.60479426384
1751454180.02244,0.675109736023088,0.843223441769501,1.1097812527302,7.88510946576793,2208.22148084641
1751454180.79563,0.661927993197062,0.818438497897613,1.08292386551786,7.94219961415808,2208.9946680069
1751454182.05078,0.664247762772696,0.829201301621666,1.0952645994496,8.0327261200205,2210.2498216629
1751454182.58091,0.670187134915316,0.825860582461031,1.09218771738963,8.0932466015147,2210.7799475193
1751454183.97314,0.712804344338501,0.837965478549028,1.12568585966839,8.1289254868336,2212.1721765995
1751454184.55573,0.696554151689568,0.850950074036825,1.12738146003134,9.09696184776616,2212.75476980209
1751454185.38217,0.792451993664634,0.804379066662633,1.15081672999735,8.60579217379385,2213.58121037483
1751454185.9313,0.762239997498946,0.826604602777648,1.14952956046044,7.87965441220827,2214.13033866882
1751454186.79817,0.767876178692624,0.840969614444424,1.16083152122575,8.15702666609106,2214.997215271
1751454187.38032,0.815381915719051,0.839634635463494,1.19543370237465,8.9404485225532,2215.5793607235
1751454188.19402,0.768672558549129,0.829891897878117,1.15420787240433,7.3701991065912,2216.39305734634
1751454190.43487,0.725118422036242,0.835511786230514,1.13621177585437,7.98868633801376,2218.63391065598
1751454191.01114,0.698540913542885,0.831543421917258,1.1111649376826,8.39437920008042,2219.21018075943
1751454191.86491,0.679722079856439,0.834713245186159,1.10464862258711,8.12643931070243,2220.06395220757
1751454192.74176,0.708186318797946,0.795667075117883,1.08855824213869,8.21456648775638,2220.94079947472
1751454193.26789,0.701451711963427,0.780944364932014,1.07004174556405,7.92980868425422,2221.46693396568
1751454194.08225,0.665536832815164,0.805146482756432,1.0726242876658,8.25789131056959,2222.28129434586
1751454194.88639,0.688321049951853,0.788910886302262,1.07558383835068,8.07895499181654,2223.08543109894
1751454195.66357,0.669550498075679,0.808801342973259,1.07332981518896,8.25043730827313,2223.86260819435
1751454196.33878,0.668611341415593,0.813911180773865,1.07624677780253,8.21403650091381,2224.5378177166
1751454198.57769,0.650519337960794,0.835212271616289,1.08140068659024,8.25285054755099,2226.77673435211
1751454199.27374,0.651711943708001,0.836628637192021,1.08447877102205,8.28264778855678,2227.47277712822
1751454199.93381,0.655852175415508,0.837690650847629,1.0883132189724,8.40012778757258,2228.13284850121
1751454200.62758,0.639442843626122,0.840084880547287,1.07999093032442,8.29256269189565,2228.82661819458
1751454201.26744,0.627208797628753,0.836223174743914,1.07038355286257,8.23201305342076,2229.46647691727
1751454202.16816,0.640881396859293,0.825690811374149,1.06940488130818,8.23333935040748,2230.36719679832
1751454202.90991,0.630327537241429,0.817563558019633,1.05478867062728,8.09870058496543,2231.10895490646
1751454204.38011,0.609124126977048,0.818638968833738,1.04254608663742,7.94411443933259,2232.57914805412
1751454205.1362,0.623453294231395,0.817197266468518,1.05447891571911,8.25755817500078,2233.33523869514
1751454205.86277,0.634822615553865,0.815277052227311,1.05902738231707,8.2556379284371,2234.06180667877
1751454206.49242,0.638881595675291,0.813320761148085,1.05643218451998,8.27066903633708,2234.6914601326
1751454207.25732,0.623055239189625,0.80674591551848,1.04356747963973,8.28845445630749,2235.45636558533
1751454207.92952,0.629328032173826,0.812209285651243,1.04808118301268,8.24641485465537,2236.12856245041
1751454208.88752,0.625499840061116,0.819864186610775,1.05444129663833,8.32111584948235,2237.08656382561
1751454209.49979,0.626256713955188,0.81941592065124,1.05525469743006,8.75268576620818,2237.69883155823
1751454210.4034,0.602909696575815,0.798377557827053,1.0230403523122,8.36441791683542,2238.60243725777
1751454211.12805,0.58497236009773,0.791295548421849,1.00762378666541,7.98875688150627,2239.32709169388
1751454211.90323,0.585779945326618,0.795707209275636,1.0142502434139,8.21176633122893,2240.10226941109
1751454212.55043,0.580809683459003,0.801630372104403,1.02158898979154,8.22788540711046,2240.74947404861
1751454213.38293,0.589656381644835,0.801977309547867,1.01909380927606,8.45965645129678,2241.58197498322
1751454214.82963,0.594077172045521,0.796397826253042,1.01765713070106,8.23152848489031,2243.02867245674
1751454215.57822,0.586497589302212,0.803604952067708,1.02012132015112,8.31060558704753,2243.77725839615
1751454216.299,0.583100923639265,0.799766776821188,1.01191103115271,8.28101151211004,2244.49804639816
1751454217.27074,0.586255455432819,0.803828161659941,1.01832183556574,8.42398242451112,2245.46978163719
1751454218.02113,0.589324066526531,0.809596313883648,1.02555184015579,8.23100838024785,2246.22016835213
1751454219.47811,0.598907072869785,0.800677813865367,1.02533274042283,8.29276751759722,2247.67714691162
1751454220.4034,0.601427422788293,0.798264446745236,1.02292882487558,8.16087661207829,2248.60244345665
1751454221.13105,0.5910897916807,0.807009393276591,1.025232472262,8.19384553336221,2249.33008909225
1751454222.65682,0.595841690051965,0.795646225026133,1.01842259807816,8.11873841050316,2250.85586047173
1751454225.82956,0.567991171495673,0.795922133877241,1.00524827535143,8.34620526041834,2254.0285987854
1751454226.79898,0.570510589376192,0.790506665000275,1.00292405717834,8.17868301479095,2254.99801659584
1751454227.53437,0.567481525813718,0.808185756622371,1.01169031439327,8.22425949406467,2255.73341464996
1751454229.95257,0.583335492951222,0.795039085923528,1.01334555794219,8.12535520376215,2258.15160870552
1751454230.64606,0.584607036459958,0.799638577878197,1.02083519512345,8.14538733645495,2258.8451051712
1751454231.42726,0.592028883922577,0.792785560011882,1.01240885469295,8.15559497811178,2259.62630414963
1751454232.36896,0.585939297548326,0.790291647085589,1.00596882950327,8.07017181666586,2260.56799769402
1751454233.0831,0.592175146518698,0.793857693327971,1.01696307329942,8.15510789278946,2261.28213763237
1751454234.06782,0.595804258326641,0.796044659635967,1.0183792693089,8.17837226919457,2262.26686477661
1751454235.02123,0.591989951157514,0.804393674221285,1.02422966177648,8.22713113840171,2263.22027349472
1751454238.18138,0.58708798805109,0.798958711125326,1.01716118249571,8.2555999462958,2266.38042545319
1751454239.74201,0.594755414984202,0.798695385867285,1.01793482227832,8.15791587375165,2267.94105052948
1751454240.74772,0.59920194162997,0.794102167092566,1.01426672745553,8.17699310763527,2268.94676184654
1751454241.44527,0.594738300197274,0.793784338767334,1.0165012546275,8.12335827426118,2269.64431405067
1751454242.44045,0.603695313305888,0.790903284275667,1.01946613357383,8.18322435065996,2270.63948655129
1751454244.08022,0.613423539889766,0.782690548008075,1.01845039808735,8.24432116325464,2272.2792570591
1751454245.01094,0.608272419181668,0.788355916513512,1.02313421565524,8.18423329107468,2273.20998549461
1751454245.74676,0.602848928254071,0.778396904757201,1.0128662236806,8.19016856456051,2273.94580316544
1751454247.44521,0.61115187057448,0.782291957975126,1.01838361811868,8.12982491314614,2275.64424705505
1751454248.42457,0.610041808090209,0.784273013293154,1.02028632188721,8.2184899875271,2276.62361073494
1751454253.63256,0.599238520195902,0.784810868763997,1.0139534190544,8.16662829243778,2281.83160328865
1751454254.54777,0.603689914081259,0.77921908175144,1.01072965377326,8.18200655245193,2282.74681639671
1751454255.22397,0.599039229170563,0.765742892774942,0.996584898833394,8.10915010830317,2283.42300868034
1751454256.37103,0.601356825148624,0.765490496219144,0.99518974615236,7.98736576391234,2284.57007551193
1751454257.0666,0.608655790489374,0.778955008148723,1.01625048503601,8.10665880028363,2285.2656390667
1751454258.03248,0.615026491914791,0.774984822152978,1.01458588173823,8.11811840424567,2286.23152303696
1751454259.05414,0.611290899340961,0.765790265065372,0.998935822140226,8.08268571836883,2287.25317716599
1751454259.8231,0.607695227770925,0.775386266061811,1.00972238106277,7.9267120250735,2288.02213692665
1751454266.19204,0.614830486741318,0.779523764025344,1.01941271243447,8.0791653140062,2294.39107966423
1751454267.81207,0.611863513160765,0.76643001214494,1.00325682173389,7.95629396491246,2296.01110696793
1751454268.74433,0.613669897573235,0.781844549042227,1.01907392384069,7.96012854693417,2296.94337248802
1751454269.64751,0.616643418969475,0.778780037627744,1.01659094274505,8.26656052135986,2297.8465526104
1751454274.33024,0.635551538319584,0.771522534138875,1.02129251292926,7.89388913428874,2302.5292801857
1751454276.11806,0.73104175242028,0.807693721864339,1.10676541450845,8.19777439825356,2304.31710267067
1751454276.91391,0.747523249231467,0.813859036670876,1.11357366373967,8.30302106401251,2305.11294722557
1751454277.83534,0.755293423395872,0.823876161324921,1.12248202956171,8.22621543230625,2306.03438568115
1751454279.81693,0.754144980397584,0.812062150147517,1.11679899128421,7.6657212860134,2308.01597189903
1751454281.61592,0.765152436379097,0.81962040826093,1.12134124045726,6.97327533864274,2309.81496214867
1751454282.52659,0.781994157761989,0.823892571595101,1.13982320415067,7.41890817064901,2310.72563362122
1751454285.39014,0.74206543846192,0.82345834294988,1.11063447581238,7.71752997678849,2313.58918499947
1751454286.22387,0.730562864085119,0.84834624177176,1.12533383741361,7.58663672553213,2314.42291116715
1751454287.22638,0.716992323304521,0.864573681993386,1.1300540340316,7.58353190414098,2315.4254193306
1751454288.08736,0.733895960655016,0.847969745821646,1.12370370950538,7.51065441084364,2316.28640556335
1751454289.09863,0.780051429095911,0.838913821782163,1.14577941576025,7.64420002513884,2317.29767370224
1751454289.98739,0.74839216529121,0.825256674901247,1.11440002392356,7.34982280744155,2318.18642926216
1751454293.54174,0.757452897227399,0.880478099706349,1.16236009056975,7.11385098882656,2321.74077677727
1751454293.70124,0.76123577773921,0.869763446720623,1.15584144847127,7.41878453129626,2321.90027976036
1751454294.03286,0.760782403514763,0.852624764182075,1.14390812319277,7.22810129257722,2322.23190546036
1751454294.66442,0.794132525115503,0.876616861553354,1.1836241217328,7.16644992393395,2322.86345672607
1751454295.33905,0.834246854772885,0.864568026092982,1.20598438055356,7.47796759764939,2323.53809142113
1751454295.68272,0.840555724247187,0.879863754271047,1.22394937261998,6.85209106885642,2323.8817653656
1751454296.02203,0.83969550855888,0.911012435802454,1.23896451702174,6.86298296264986,2324.22107410431
1751454296.35743,0.820743103563561,0.920774988301223,1.23424334926488,6.99893349823995,2324.55647063255
1751454296.53203,0.812768437122339,0.92692446316766,1.23522504593173,6.92206295831563,2324.7310667038
1751454296.85919,0.82103669098725,0.928155394500268,1.24065857420618,7.06272251059497,2325.05823278427
1751454297.67337,0.844888092314705,0.950585729674469,1.27622571304865,7.19313339825494,2325.87241172791
1751454297.85745,0.852553369839284,0.952573397917057,1.29117317296537,7.28714212542488,2326.05649232864
1751454299.02319,0.83286616566536,0.909461245642476,1.24219094198359,7.41530502474197,2327.22222971916
1751454299.19649,0.840039806084265,0.917135386541604,1.25119755602276,6.88840272416294,2327.39553594589
1751454299.51546,0.824822011047306,0.908448302432424,1.23454770214639,6.76735792693956,2327.7144985199
1751454300.36538,0.814865348108065,0.957875273072472,1.25927305190228,6.85767770957166,2328.56441760063
1751454301.06266,0.849179840585936,0.996613810685666,1.31006087077704,7.59986172751436,2329.26170134544
1751454301.39932,0.841168315694473,1.00347217065668,1.31027021639645,7.23674231627251,2329.5983645916
1751454302.08636,0.826403692447587,0.98719912669182,1.28816117326853,7.31783455348389,2330.28539705277
1751454302.43251,0.801968492549874,0.948821784990519,1.24280604147822,6.93592617343124,2330.63155531883
1751454304.84684,0.761334006856101,0.939136882899698,1.21004617145891,6.7225073761252,2333.04587650299
1751454305.02853,0.750566191321354,0.928654685855609,1.1953488285624,6.68306072387807,2333.22756791115
1751454306.23548,0.733375923118625,0.914397848682325,1.17305977714178,6.7025567311987,2334.43452215195
1751454306.63501,0.739430607440639,0.896400452359537,1.16232623458748,6.66295486730757,2334.83404660225
1751454306.91788,0.723775779943825,0.89323073008173,1.15053148704535,6.63584088282286,2335.1169257164
1751454307.48295,0.723848001123164,0.914705817346175,1.16789809568163,6.4537265387059,2335.6819896698
1751454308.03074,0.759746158192914,0.938486497842648,1.20931085642518,6.71205769157208,2336.22977972031
1751454308.30235,0.777829779197263,0.942691640344133,1.22408098096978,6.7514454626682,2336.50139164925
1751454308.89431,0.789370680080154,0.947805785563534,1.23645256780886,6.5451435636238,2337.09334850311
1751454309.45325,0.777515452340996,0.964841555112113,1.24198040968927,6.20444154952899,2337.65228700638
1751454310.00701,0.794314681320846,0.993624455153302,1.27610570244737,6.27903024780475,2338.20605421066
1751454310.88566,0.783778988092239,1.00930028716466,1.27935528264692,7.09747669344511,2339.0847029686
1751454311.41453,0.787613137354314,1.00115750402128,1.27944017372125,6.33681034289012,2339.61356925964
1751454311.98622,0.828705704866656,1.00932400918452,1.30943275138624,6.20193350345272,2340.18525934219
1751454312.55436,0.819947447103854,1.04137837664985,1.32919202313907,6.27100067891934,2340.75340628624
1751454313.14645,0.792749629164613,1.0692786949308,1.33224240974308,6.44591576902205,2341.34548902512
1751454313.40919,0.777805243206506,1.057607495437,1.31339435042145,6.0678298776895,2341.60823321342
1751454313.96539,0.775736008088394,1.04096415382517,1.29899035320029,7.81590071025785,2342.16443443298
1751454314.7377,0.826493320063886,1.02026497646845,1.31366746179243,6.15215684288176,2342.93674445152
1751454315.89648,0.800191930192335,0.968521091353093,1.25730777323705,6.27040971682999,2344.09551692009
1751454316.46156,0.784952624833659,0.938052158611376,1.2232454476958,6.07748336720851,2344.66060423851
1751454317.42857,0.780329238837242,0.950600788529321,1.2298692173295,5.83108622332724,2345.62760710716
1751454318.12059,0.779195292104741,0.97965683467299,1.25201982230789,5.90443064038852,2346.31963443756
1751454318.64447,0.775548735722065,0.977007079774027,1.24740738399702,6.1004579885456,2346.84351634979
1751454319.31592,0.781984788544194,0.965640542679803,1.24256828676117,5.65760716123361,2347.51496195793
1751454321.15434,0.796510801500275,0.957386623178816,1.24587416659098,6.32728994830957,2349.35337853432
1751454323.49819,0.653015721331985,0.912820733698204,1.12315975575483,6.12303351064808,2351.69722914696
1751454324.85357,0.644267729244053,0.934782082721817,1.13625379974268,6.02015389147133,2353.0526072979
1751454325.577,0.682567724125687,0.932234490732021,1.15708253773553,6.23692991726891,2353.77604269981
1751454326.75544,0.696699875487337,0.979893014857768,1.20483436160497,6.24799850093788,2354.95448255539
1751454331.6427,0.692820382475536,0.969289830215594,1.19468397369933,6.07473868883819,2359.84174323082
1751454332.32554,0.698123806744899,1.00202507167972,1.22312100759804,5.87892105217954,2360.5245821476
1751454332.99149,0.701340627062491,1.0066922381551,1.23271012730158,6.10026451612991,2361.19053435326
1751454333.80501,0.70522840697938,1.01432582350786,1.24032147126306,6.24317891183653,2362.00404667854
1751454339.66276,0.619853419783738,0.984814403223037,1.1678227969893,5.70661246853667,2367.86180138588
1751454340.29212,0.627950778632204,1.01235694922347,1.20237116276403,6.7762426020133,2368.49116206169
1751454342.524,0.631981333765081,0.965280628719812,1.15961368022286,5.68008929751272,2370.72303843498
1751454344.87289,0.645913378959661,0.984041260879882,1.18599564254942,5.99907632452147,2373.07193112373
1751454346.06016,0.66193823166631,0.985743779287641,1.1945368170845,5.92085449358664,2374.25919961929
1751454348.54468,0.653838505807893,0.96947232578261,1.18161861584651,6.09308440097323,2376.74371767044
1751454348.87034,0.687622499092359,0.949946334579469,1.18852739753136,5.9192362081729,2377.06938624382
1751454349.88274,0.683408663281268,0.956977502405724,1.18860461444296,5.8916212726255,2378.08177828789
1751454350.71749,0.705328612836282,0.975137818397559,1.21372227546004,5.9165809995842,2378.91652679443
1751454351.05107,0.723150374465776,0.982606188861766,1.2351107413759,6.07609893839669,2379.25010895729
1751454351.38708,0.714535974128255,0.990860092883618,1.24246999502035,6.18008538158552,2379.58611917496
1751454355.05621,0.659957728910248,0.913359314091244,1.14745087132784,6.0658313440571,2383.25525331497
1751454357.04182,0.65535930064157,0.919207850810622,1.14556432456322,6.11867087994952,2385.24086117744
1751454357.54414,0.654769802617535,0.922292333252401,1.15518509512547,6.11782869362628,2385.7431781292
1751454358.37735,0.661487501310777,0.915259557282925,1.14668265831766,6.23303943373753,2386.57639336586
1751454358.8864,0.65563552151041,0.901747262227768,1.1361377586527,6.11122244625753,2387.08544135094
1751454359.21289,0.646912812043015,0.889371257507459,1.12569710796376,6.02150509587558,2387.41193056107
1751454359.54277,0.635815967205246,0.895987114718033,1.1179750974305,6.08010078918458,2387.74181580544
1751454360.03816,0.634854317099955,0.900731400768564,1.12753690273628,6.02826757801089,2388.23719835281
1751454360.38865,0.634422564362912,0.890934984836199,1.11844635883889,5.93237136460145,2388.58769369125
1751454361.35403,0.6462511644397,0.858492457989986,1.0986348897985,5.99098806806774,2389.55306744576
1751454365.05023,0.667547326292342,0.870009849526516,1.12590958974016,6.18691891410559,2393.2492723465
1751454365.52739,0.66509719079516,0.871529225119984,1.1317093675697,6.19319434545298,2393.72643470764
1751454366.35625,0.679441756356636,0.866939245856943,1.13009595252307,6.20492293896051,2394.55529284477
1751454366.69539,0.681771227403058,0.86887664232564,1.13635127814796,6.24316604420792,2394.89443302155
1751454367.0282,0.678830416883892,0.870352980424888,1.1276244208708,6.27853375978943,2395.22724080086
1751454367.19728,0.677453797407732,0.869833471262546,1.1277587065243,6.27417017474175,2395.3963201046
1751454367.86338,0.680683468687494,0.86643787907558,1.13775171740444,6.28408946346993,2396.06242370605
1751454368.38754,0.672095825512407,0.861719615727149,1.11814778502628,6.26043679594397,2396.58658099175
1751454369.55817,0.680551160621299,0.853685914710476,1.11479086161018,6.30420017819379,2397.7572157383
1751454370.37806,0.685696442444135,0.843170487872111,1.12252510410769,6.30208420202554,2398.57710504532
1751454370.70188,0.682760365718099,0.844858731349503,1.11665663024605,6.28165238543216,2398.90092253685
1751454371.20031,0.682860285748297,0.852121364403226,1.12593868226273,6.35487187325934,2399.39935278893
1751454371.54385,0.682454153554982,0.850801589160691,1.1268603715565,6.36049272173809,2399.74289250374
1751454372.37864,0.670824971692315,0.84858411573684,1.1182114406456,6.38514968207953,2400.57768535614
1751454372.70949,0.668350347036899,0.846510385240081,1.12092000112187,6.40459124861338,2400.90853500366
1751454373.05591,0.668172290376572,0.841433685353762,1.12513484051105,6.3884432798863,2401.25495648384
1751454373.53303,0.653740216722396,0.838796642994253,1.10388682570669,6.42941435950023,2401.73207211494
1751454375.20924,0.669738899098326,0.827412852857608,1.10830549482147,6.4376831955238,2403.40828490257
1751454375.69725,0.664289768689989,0.827066313733841,1.09580332052406,6.46309569434167,2403.89629006386
1751454375.88714,0.661978109390496,0.830609109311382,1.09962965774492,6.42626969998813,2404.08617711067
1751454376.07983,0.661597912733406,0.829379696834349,1.10158417853111,6.4089500456689,2404.2788734436
1751454378.33747,0.642519274148235,0.818810855532723,1.07642673110734,6.32183437926194,2406.53651404381
1751454378.51881,0.637509181373374,0.811475687897561,1.06895980289377,6.30614302509247,2406.71784996986
1751454379.16198,0.633778743245401,0.795105548856714,1.05386951811762,7.65809903510049,2407.36101770401
1751454382.86368,0.830550338510392,0.855249622534023,1.20647591341731,6.73706989234042,2411.06272387505
1751454383.02661,0.865686892530062,0.859577181678653,1.22976533350363,6.53785165224162,2411.22565531731
1751454383.24573,0.872455165454718,0.867505645172689,1.25171308872881,6.46057903704789,2411.44477033615
1751454383.57037,0.877477952414631,0.860833091348921,1.24480000682277,7.3099077216656,2411.76941466332
1751454384.29848,0.79113708107536,0.878697935415143,1.19587632072939,6.80999037744286,2412.4975194931
1751454384.5443,0.796055956877039,0.893599315689178,1.21803946545916,6.69260936434792,2412.74334406853
1751454384.84562,0.802981819651623,0.893921941002281,1.21619193157127,6.97220626232812,2413.04466176033
1751454385.10032,0.810289210810221,0.915973324494896,1.23256122919614,6.10858099674146,2413.29936075211
1751454385.4097,0.820038262187305,0.907289686753488,1.23339967732979,6.17027903998109,2413.608741045
1751454385.70084,0.818188913686375,0.903182059775744,1.23445369926137,6.90321566309318,2413.89988231659
1751454386.27555,0.812247381389865,0.902790444651706,1.22740329465656,6.37944616981204,2414.47459149361
1751454386.51424,0.795016286541356,0.902642129905321,1.21525275612312,6.16356522334282,2414.71328520775
1751454386.83157,0.776317963165132,0.903960610177684,1.20562517770668,6.69821460409088,2415.03060770035
1751454387.36556,0.774044370304285,0.893431523434461,1.204224676075,6.37915310508372,2415.56460094452
1751454387.65578,0.786946723808019,0.885721210252435,1.20496882551609,6.4219823433233,2415.85482335091
1751454387.94913,0.82389764239505,0.889145634934998,1.22854092466983,6.52278405803245,2416.14816737175
1751454388.2176,0.844037860846968,0.895416945292234,1.24726145058825,6.80782622700458,2416.41664361954
1751454388.78096,0.864195437604613,0.897031267700137,1.25705182381066,6.88599503257887,2416.98000383377
1751454389.07292,0.864764325278511,0.889986305273401,1.25276121824135,6.81882288307092,2417.27196645737
1751454389.34888,0.873592655313772,0.888690009030423,1.25478871153698,6.9340751289256,2417.54792547226
1751454389.66165,0.889098782412306,0.883003800066715,1.26533573193296,6.85471347776362,2417.86069107056
1751454389.88642,0.874445099739127,0.883189988854074,1.25203321192754,6.75941900823933,2418.08546566963
1751454390.23559,0.865614444375884,0.88470634852021,1.24686727861707,6.66538935112379,2418.43463230133
1751454390.47517,0.85349791506446,0.894367676220732,1.24900951829525,7.17154092103338,2418.67420887947
1751454390.76544,0.853561677055459,0.886439915647422,1.24887133649946,7.01752383217906,2418.96448278427
1751454391.01581,0.833842608589883,0.882824019336002,1.23163649905042,6.98143175628799,2419.21485280991
1751454391.29001,0.846957730950255,0.893914089601073,1.2448136759624,6.85512937360087,2419.48904848099
1751454391.85785,0.850393399423806,0.901077255340586,1.25633068522672,6.42651783478528,2420.05689620972
1751454392.14257,0.846295781494721,0.902457390614099,1.25501195895246,6.30702463021651,2420.341609478
1751454392.4548,0.840975699801967,0.90232275930206,1.2519135215681,6.36490650420073,2420.65384626389
1751454392.9946,0.842351082262009,0.890957373656235,1.24470066157591,6.21161772452828,2421.19363856316
1751454393.29882,0.819208900754583,0.893004167079693,1.23089850669895,6.44905550733548,2421.49785900116
1751454393.58163,0.808905401543776,0.891581386848513,1.22339136324655,6.38098522946654,2421.78066849709
1751454393.85493,0.815964360460672,0.893826363449123,1.22856257631896,6.62442189578278,2422.05397057533
1751454394.13941,0.813337261782528,0.889512331265317,1.22496392570007,6.76641500860358,2422.33844804764
1751454394.70171,0.820544105334072,0.86671835518831,1.21028549028186,6.77839295776993,2422.90075278282
1751454394.96968,0.823619341132818,0.864877323330881,1.21021504217955,6.81264666493726,2423.16872429848
1751454395.53505,0.818823343204477,0.868737017013373,1.20973848703947,6.61063851286465,2423.7340900898
1751454395.80022,0.81734783356988,0.875995528984853,1.2171330315426,6.40290510891548,2423.99926066399
1751454396.16756,0.807249094938036,0.881199843059133,1.21425074294335,6.56794853478137,2424.36660170555
1751454396.67714,0.80429197902683,0.888560705366972,1.21870215922827,6.65044919416421,2424.87617659569
1751454396.92873,0.808305405956185,0.88876516807835,1.22120680085666,6.55588850406789,2425.12777614594
1751454397.21696,0.810434903647778,0.882253759534546,1.21655390915133,6.65974985868097,2425.41600441933
1751454397.79021,0.811867246864999,0.863962943913732,1.20507960488462,6.58972395595402,2425.98924827576
1751454398.06035,0.809250364410473,0.859039847979608,1.19895154607291,6.62745263070432,2426.25938773155
1751454398.65971,0.811076453648048,0.857747508603444,1.20016798820265,6.3708375984589,2426.85874867439
1751454398.88819,0.813055056802855,0.858664467055859,1.20295714791477,6.32023041919367,2427.08723449707
1751454399.45248,0.810674774665874,0.864212293240853,1.20562003735267,6.41305551787078,2427.65151762962
1751454399.77752,0.811260228021309,0.864199340945205,1.20606919623414,6.42878747311783,2427.97655940056
1751454400.36156,0.817868583858247,0.87220132455316,1.21597606968241,6.48924879192325,2428.56060552597
1751454400.61263,0.817237647652906,0.870953745471,1.21423767604259,6.41249266662666,2428.81166934967
1751454401.18128,0.820957605623663,0.867826312928997,1.21717738528454,6.50535160042387,2429.38032317162
1751454401.42087,0.824344150345135,0.862743843783665,1.21499264425463,6.5181677044563,2429.61990714073
1751454401.9902,0.825201193357832,0.863424033441689,1.21127713515966,6.35356892615209,2430.18924403191
1751454402.30476,0.827730395115113,0.873103167081083,1.21944612400313,6.3233148211515,2430.50380635262
1751454402.84119,0.8078523947309,0.884341128230087,1.21897141061084,6.4186140319566,2431.04022932053
1751454403.15453,0.805656434937609,0.890987826250547,1.22231041958752,6.53999132611846,2431.35357427597
1751454403.71912,0.803674349059728,0.890921480474793,1.21892267193706,6.4441006551299,2431.91816234589
1751454403.96498,0.80452796726244,0.887292873385665,1.21652727068493,6.51760713541014,2432.16402316093
1751454404.52948,0.810963521918782,0.87679416322459,1.21327813036469,6.25650285489365,2432.72852087021
1751454405.11911,0.796958352637351,0.884871688986995,1.20912929568444,6.22412470435454,2433.31815171242
1751454405.39962,0.804327199289773,0.885929363853962,1.21495187711261,6.31156726320775,2433.59865832329
1751454405.96781,0.801138510156214,0.893164287161122,1.22032742353346,6.24403707663006,2434.1668484211
1751454406.54608,0.795476544335991,0.894538346348577,1.21800689426226,6.37223227619379,2434.74512434006
1751454407.07144,0.795984448700689,0.892574262438187,1.21310964095031,6.32942899420798,2435.27048587799
1751454407.38957,0.799865215651945,0.891420262506136,1.21498080638048,6.30110370587177,2435.5886092186
1751454407.90398,0.800934365228523,0.889372956567473,1.21695561964222,6.29133576380101,2436.10301733017
1751454408.50207,0.803528813962322,0.892641366600341,1.22078345507941,6.2723960838659,2436.70111250877
1751454409.02645,0.807814032364727,0.885484729601537,1.21896337185183,6.28371126546814,2437.22549080849
1751454409.32681,0.80400161413835,0.886569193221266,1.21755860703212,6.28180112706579,2437.5258512497
1751454409.94009,0.809303057886056,0.891366195942855,1.22265111152665,6.20987960069974,2438.13912796974
1751454410.45474,0.813204336491563,0.892127819469011,1.22722322080332,6.18615905156888,2438.65378427506
1751454411.00106,0.821231747632802,0.897848685251574,1.23376369441479,6.25567414486932,2439.20010042191
1751454411.31324,0.824280116506329,0.897135919700867,1.23271145740579,6.25233096754294,2439.51228404045
1751454412.43397,0.824158931893178,0.899120978429,1.23914488722576,6.24833019410043,2440.63301062584
1751454413.00616,0.830445440344779,0.909528750028201,1.24970793282061,6.12840801663373,2441.20519924164
1751454413.26005,0.83446113717489,0.909811103372773,1.25409731754354,6.06970209349489,2441.45909523964
1751454414.41162,0.837563427045415,0.900191930319009,1.24637827038976,6.21182325621849,2442.61066460609
1751454414.9492,0.839127287770867,0.901609037888523,1.24857232231018,6.13091555500822,2443.14824223518
1751454415.49389,0.834463030204511,0.90976829171125,1.25214573146581,6.10614943836504,2443.69293427467
1751454416.07204,0.832956500958258,0.916391058221983,1.25302386945965,5.92794239659738,2444.27108597755
1751454416.63147,0.869509450602028,0.928459279773468,1.28221637557213,5.79011459115364,2444.83050942421
1751454417.19339,0.88131017041727,0.931274780517814,1.2911867123648,5.98912535108844,2445.39243149757
1751454418.18477,0.900162081487346,0.933646361110025,1.3044318742425,5.57669421106168,2446.38381457329
1751454419.4734,0.909248472279794,0.954340785488455,1.32701879627303,5.36251180152483,2447.67243814468
1751454420.79022,0.940645924504977,0.959654387141668,1.34712417673191,4.79708606810729,2448.98925685883
1751454422.03127,0.923531733282174,0.959422584381114,1.33854530566452,5.23042028098524,2450.23030877113
1751454422.55795,0.922035040629435,0.956457061797992,1.33434385992571,5.80421957131516,2450.75699520111
1751454423.90355,0.897801546575482,0.965141018089117,1.31991645522689,5.43324223891394,2452.10259366035
1751454424.251,0.956972717961552,0.975558111431813,1.3669703574127,5.64828830227669,2452.45004320145
1751454424.75321,0.978346099768674,0.976804566434224,1.38376716620858,5.45331008959418,2452.95225095749
1751454425.58441,0.965102881819422,0.949940727982451,1.35429463592468,5.36557625412286,2453.78345036507
1751454426.22923,0.941517036900424,0.945319629934193,1.33690636588694,5.15313016230773,2454.42827606201
1751454426.92752,0.936762554693546,0.963395802617268,1.34643672319559,4.85679816530863,2455.12656450272
1751454427.25947,0.938858281397694,0.958799510797346,1.34328774291746,4.72063995248205,2455.4585108757
1751454428.23149,0.942903460970405,0.959696874665991,1.34889366717728,3.90941234533603,2456.43053603172
1751454430.73428,0.944340332283891,0.983094242033339,1.36609372156027,4.29048396281372,2458.93332409859
1751454431.90616,0.928847225248419,0.966141903532371,1.34245628979487,4.35812626899523,2460.1052031517
1751454433.56986,0.944952792077632,0.974109051090637,1.36030331990912,4.45375397022575,2461.76889967918
1751454434.05927,0.93541878205996,0.981543409353154,1.35888857630773,4.04353766433665,2462.25831484795
1751454435.40881,0.952066902197584,0.989681163714548,1.37611021463362,3.7860137575879,2463.60784745216
1751454435.74276,0.958510589059506,0.988818281455904,1.37959040206164,3.43904933248189,2463.94179725647
1751454436.73094,0.949560160677267,1.00089095126867,1.3836873566134,3.04453892208773,2464.92997789383
1751454437.0586,0.952979354429312,1.0052319166018,1.38935517697393,2.84116537124903,2465.25764083862
1751454437.89643,0.947336297086796,1.01680016587828,1.39331515126342,2.61455253213376,2466.0954682827
1751454438.74085,0.94983019671748,1.02334223414518,1.40032925636838,2.39054809559177,2466.93988704681
1751454439.89757,0.957038112280997,1.01343620806706,1.3960936301055,1.89872670296393,2468.09660935402
1751454441.07637,0.95805770232827,1.03027673125229,1.41001111951707,1.56448215436422,2469.27541232109
1751454442.08265,0.974671754755681,1.02529488811958,1.41707117017949,1.26072878931983,2470.28169417381
1751454443.57818,0.970139889085973,0.999666721767055,1.39517404529917,0.828345633050296,2471.77722525597
1751454446.23594,0.978822253651313,1.00373587849664,1.40418218438216,0.443402533677816,2474.43498635292
1751454446.60144,0.981929808509162,1.00366617759308,1.40555717883384,0.518971015686529,2474.80048322678
1751454447.32277,1.00253408469063,1.0356164050382,1.44218700183637,0.569422006833315,2475.52181625366
1751454447.7017,1.02399600081033,1.0541754120708,1.46967196435628,0.40157758608103,2475.9007370472
1751454448.23682,1.01815366443692,1.05880830407035,1.47017736072482,0.769006448104282,2476.43586158752
1751454448.61446,1.02942236942439,1.0625293590303,1.47947667354528,0.564166982385876,2476.81350374222
1751454449.00813,1.01628835585445,1.06737622835857,1.47524374440859,0.367272935446771,2477.20717215538
1751454449.21001,0.999785663997758,1.07530551793021,1.47405534052897,0.424808724520424,2477.4090487957
1751454449.79333,1.01566733109205,1.06313362874424,1.47046706281908,0.537726425141559,2477.99237465858
1751454450.0845,1.00861233422884,1.06227434440997,1.46760781604819,0.301554074844565,2478.2835392952
1751454450.60574,0.988262313620187,1.03408180975467,1.43212521204412,0.540077069340141,2478.80477952957
1751454451.43713,0.896392175958537,1.00938046471001,1.35102315107734,0.374662166532153,2479.63616967201
1751454451.74325,0.891473957911217,0.986603148609556,1.330868489854,0.494324538311914,2479.94229078293
1751454452.25181,0.875770519673081,0.955292328088604,1.29600924977968,0.703579234578985,2480.4508562088
1751454452.60192,0.886020620408262,0.949240646198994,1.29850046363393,0.92970360742334,2480.80095887184
1751454453.39214,0.907579471901006,0.961988641573909,1.32275144519875,0.964823305463681,2481.59117817879
1751454454.53471,0.927021714100596,0.967456294300572,1.34586768113926,0.577259617547912,2482.7337501049
1751454454.81656,0.946923415541171,0.965659922848415,1.35348580328628,0.351230404651153,2483.01560330391
1751454455.98161,0.963915824599112,0.962599454831205,1.36622426872929,0.376089311399886,2484.1806511879
1751454456.77938,0.950006516775646,0.94887106133712,1.35735844551853,0.248602691308207,2484.97842383385
1751454457.38705,0.955981553365408,0.935458464940838,1.34419101453542,0.786883507433714,2485.58608675003
1751454459.38706,0.895899166547294,0.970027221955111,1.32436754819674,0.429043637898974,2487.58609890938
1751454459.88093,0.890229416351456,0.97044036097079,1.31948384851076,0.383540887168406,2488.07996988297
1751454460.47742,0.882092644194201,0.971936369582395,1.31552081169094,0.364031107961347,2488.67646241188
1751454460.72953,0.885533249158452,0.972631200320727,1.31795751233195,0.399570793902979,2488.928576231
1751454461.29175,0.875504912588758,0.983066990840244,1.31838791933107,0.458395758545981,2489.49079418182
1751454461.90289,0.880111103735204,0.997815558629227,1.332875333756,0.397886864018811,2490.10192728043
1751454462.43798,0.893241006040863,0.99982135403848,1.34359805820554,0.46933533432412,2490.63701987267
1751454462.99445,0.938678780676963,0.999772764281503,1.37946156246605,0.209003809104526,2491.19348692894
1751454463.57646,0.948867789820475,0.903824556707874,1.31465068638049,0.781458785023137,2491.77550506592
1751454463.83896,0.930066581383403,0.897042308827839,1.29848670527317,0.679324430490246,2492.03800630569
1751454465.28017,0.884953669840233,0.940519896757204,1.29890930837114,0.515526071298799,2493.47920823097
1751454465.85467,0.898605115382795,0.898625820821046,1.27614796303653,1.26748638952045,2494.05370664597
1751454467.26655,0.942031143128467,0.941644772603588,1.34002979641452,0.408760485020742,2495.46559023857
1751454468.12259,0.967174371412592,0.918986262283599,1.35157612600681,0.512178849657467,2496.32162666321
1751454469.16987,0.99061718348567,0.950115349486804,1.41426294674983,0.245212250847532,2497.36891222
1751454469.91203,1.03438517224853,0.939085190400366,1.41646148255994,1.15276298789116,2498.11107301712
1751454470.47146,1.00051926935421,0.960297724384895,1.43210412464073,0.31272375324416,2498.67050409317
1751454471.03196,0.947134538487939,0.962966466432719,1.36913423550631,0.0172798925320921,2499.2309987545
1751454471.59766,0.867378246581288,0.907931816261087,1.27831628484151,1.52967062636671,2499.79669833183
1751454473.8423,0.92285459085382,0.955599335201435,1.34770410744547,0.376896814897974,2502.04134106636
1751454474.63534,0.895408380736843,0.962447267081051,1.33104925749115,0.683717221203162,2502.83437871933
1751454475.3869,0.89546920781105,0.969677640624674,1.3406099770415,0.541001874397355,2503.58594107628
1751454477.5632,0.958688336692628,0.994276695126403,1.42726527764967,1.03668129044813,2505.76224112511
1751454477.76713,0.943670578066023,0.948421972153313,1.3929790952189,1.03441506361237,2505.96617031097
1751454479.45744,0.902757938669319,1.01388862309605,1.39919532284399,1.15397897209702,2507.6564810276
1751454480.61391,0.838023719146809,1.02425752309348,1.35818293193492,0.642854354494484,2508.81294989586
1751454481.48111,0.81781454616974,0.996808549427777,1.32284358614401,0.59649832230452,2509.68015575409
1751454481.99487,0.761320738573778,0.985336281795668,1.28108003053659,0.60540019494199,2510.19391012192
1751454485.83943,0.742995571303931,1.0913552011048,1.34480670423621,1.12050957185844,2514.03846693039
1751454486.35139,0.75986125329699,1.10338261797528,1.36276707210336,0.994364956834451,2514.55043363571
1751454486.7304,0.767892838952793,1.1231687896432,1.38193137909011,1.23836541054966,2514.92944216728
1751454487.68362,0.754105503869643,1.10215016907256,1.35532971249327,1.2919176151952,2515.88265800476
1751454489.69545,0.726502865118596,1.12299760539254,1.35561782494118,0.825147320040893,2517.89448738098
1751454490.38895,0.712693104003835,1.08405740744189,1.31503198636755,0.707502021240828,2518.58799147606
1751454490.96103,0.705384952342076,1.06395313277976,1.2930551558128,1.27141904193757,2519.16007232666
1751454491.50371,0.720347124949071,1.06145105208678,1.2995770554477,1.60966609195572,2519.70275235176
1751454492.3294,0.718174672998983,1.07147628924574,1.30298012278159,0.947459604863788,2520.52844238281
1751454492.93499,0.716289875655905,1.07066812758651,1.29820463314304,1.30397942286362,2521.13402748108
1751454493.50717,0.703301744831737,1.0899225991307,1.30281359394576,1.50285189462871,2521.70621490479
1751454494.0646,0.675352650729871,1.08873132181558,1.29097980393583,0.610124745654405,2522.26364374161
1751454495.60607,0.698569811705393,1.16500768386273,1.36660133032776,0.787126004607554,2523.80510926247
1751454496.18527,0.683969398255316,1.1701470103795,1.36522522646672,0.967222547793362,2524.38431453705
1751454499.00347,0.622629207476683,1.11359480472001,1.28427285983828,0.99366553475392,2527.20250844955
1751454499.5976,0.600225033826295,1.15010546884417,1.30256161444684,0.784718684453014,2527.79663705826
1751454503.2424,0.495396895483486,1.14328388000487,1.24908871363651,0.535324079068998,2531.44143724442
1751454506.36547,0.574968888261828,1.13949488629927,1.27862099513466,1.34701218084412,2534.56451177597
1751454507.17407,0.645902943827188,1.15844240037905,1.32771860359932,1.70044827718157,2535.37310814858
1751454508.64537,0.590354502390134,1.1687130882293,1.3097720573351,1.06667952641006,2536.84440898895
1751454510.00692,0.527342593090665,1.15975628284213,1.27476766974856,0.561827175782452,2538.20596170425
1751454510.90828,0.515048440313363,1.16512294046038,1.27392277845506,1.35845464141389,2539.10732007027
1751454511.71044,0.57606900145533,1.17198078060967,1.30602693552279,1.28677380302168,2539.90947771072
1751454512.57592,0.572763722129709,1.18223967386864,1.31370702651275,1.37826738085278,2540.77496623993
1751454515.14535,0.561662929762694,1.24019572817603,1.3614770766553,1.39839311994085,2543.34439134598
1751454515.69518,0.576896097857082,1.23395679951628,1.36342791839023,0.91595732983628,2543.8942220211
1751454518.81174,0.482318284844167,1.22064948151044,1.31259905231724,1.45831636006051,2547.01077795029
1751454519.94223,0.449205113521137,1.1981754655439,1.28027931494205,1.50331166233185,2548.14127516747
1751454521.36501,0.431721626630525,1.22149114635986,1.29613353142268,1.45896842184388,2549.56405472755
1751454521.91005,0.486309472893259,1.20817271310826,1.30321749785068,1.71436022971738,2550.10908913612
1751454522.48043,0.458363786193937,1.19909637236893,1.28410357809337,1.51350799001192,2550.67947363853
1751454522.74913,0.463519944702027,1.20732164516128,1.29427193634375,1.39020442264672,2550.94816756248
1751454523.02555,0.476212891193239,1.20277066898744,1.29547980957782,1.32014981157506,2551.22459053993
1751454523.57982,0.459422040322815,1.2033581937516,1.29144123290266,1.41575171646529,2551.77886104584
1751454524.46159,0.440715613733854,1.20021383991611,1.28124778234059,1.63663505642999,2552.66063570976
1751454525.62353,0.44134360511958,1.19852060284509,1.27942967527806,1.64654851596771,2553.82257270813
1751454526.12535,0.43145844817165,1.20733160338841,1.28501611024064,1.33760198858152,2554.32438898087
1751454526.72731,0.426424953258935,1.20388399012713,1.28036603244143,1.41533143958862,2554.92634677887
1751454527.26886,0.396397436987966,1.20544647739331,1.27617767108933,1.07553145909038,2555.46790552139
1751454527.833,0.410316985294648,1.18997282256333,1.26218846057431,1.33604948221115,2556.03203821182
1751454528.45701,0.435114835751077,1.17886140309818,1.26214372708778,1.47826419975851,2556.65605092049
1751454529.25427,0.437516042953371,1.15137086289518,1.23574550111451,1.67154609050129,2557.45330786705
1751454529.58051,0.425437214028229,1.15956703831189,1.24033866997825,1.62623189336922,2557.77954888344
1751454530.39723,0.482700576495398,1.17190293283121,1.27116926681363,1.8942120905938,2558.59626913071
1751454531.00282,0.484257158083624,1.17004802611105,1.2710817112573,1.59214936127266,2559.20186567307
1751454531.81146,0.470441578872088,1.19435383695936,1.28880022917761,1.77183611547537,2560.01050615311
1751454533.50878,0.432291665247946,1.14558963746739,1.23099910814427,1.93009058060463,2561.70782589912
1751454534.3774,0.401038287460479,1.16051868395225,1.2347243158425,1.6087661722942,2562.57643771172
1751454534.93497,0.417505214810233,1.16822356556524,1.24620599637672,1.51287037861089,2563.13401007652
1751454535.19811,0.442094496864774,1.19279554180812,1.27886377075108,1.62085042815582,2563.3971529007
1751454535.75125,0.462217358094366,1.19227220307974,1.28978515343524,1.94071787519334,2563.95029115677
1751454537.18825,0.487699041873218,1.17751397249781,1.28481945447653,2.02329922072428,2565.38729214668
1751454537.72955,0.45715062951734,1.18188002686017,1.27346001255767,1.96414586267147,2565.92859125137
1751454538.33031,0.453515977164357,1.17907363027147,1.27105895600867,2.03914372041013,2566.52935314178
1751454539.14411,0.452607823902405,1.22153590930524,1.30965088122908,2.09770284671764,2567.34315133095
1751454540.035,0.412448104063668,1.22766851783555,1.30133367575538,1.94404643699036,2568.23404312134
1751454540.58481,0.466801388771732,1.16659148787173,1.26435882583345,2.12460826397186,2568.78385090828
1751454541.70005,0.453993779440239,1.18656378554098,1.27934874592202,1.91210974112415,2569.8990881443
1751454542.27551,0.44256419690382,1.20903285649293,1.30131436549646,1.96694230090094,2570.47455382347
1751454542.79903,0.434145828847471,1.21672663947608,1.30069502105601,2.21840523815041,2570.99806880951
1751454544.79926,0.462844363781883,1.18658421107186,1.28555662692485,2.1616553289898,2572.99829769135
1751454545.11675,0.4686938708653,1.19290842710089,1.28712402737979,1.95702706673776,2573.3157889843
1751454545.65099,0.482566300873987,1.16863912706674,1.2722061039894,2.20883805138453,2573.85002875328
1751454546.01221,0.485287729689132,1.15264396607743,1.25656501201758,1.9299811634366,2574.21125459671
1751454547.36653,0.505699609055885,1.18205260798491,1.29106932725079,2.18426566229604,2575.56556797028
1751454549.05452,0.516755329256381,1.18171005505414,1.29441046899442,2.47395803818037,2577.25356149673
1751454551.05147,0.522573933409197,1.11969532023526,1.24136136260518,2.48917505072015,2579.25050806999
1751454551.58638,0.522568138431932,1.12939916585822,1.25091296028215,2.48050449149429,2579.78541779518
1751454552.71461,0.559776406725661,1.13631086612772,1.27212496564717,3.50281136612433,2580.91364955902
1751454553.27083,0.563072196390796,1.15111355208071,1.28649471045768,2.94404582322605,2581.46987223625
1751454553.52431,0.55417961360629,1.16776986652516,1.29590883740156,2.65674204256345,2581.72334718704
1751454554.38287,0.571816043251181,1.18939043286355,1.32328983306629,2.90329831219919,2582.58191537857
1751454554.95327,0.56560974685488,1.18630021989493,1.31927796806694,2.09546415068812,2583.152312994
1751454555.55056,0.551330955258568,1.18099137234592,1.30878708623792,2.79115141524875,2583.74960589409
1751454556.88844,0.531926552553406,1.14480719473421,1.26826625372541,2.54234061933971,2585.08748364449
1751454557.43073,0.528925322226569,1.1062216391108,1.23158003815679,2.66010771198425,2585.62976717949
1751454558.00597,0.509324635547833,1.09160633187011,1.20932391275099,2.28004537699892,2586.2050113678
1751454559.12546,0.502726799687826,1.0301034696103,1.15160530202286,2.12834716638752,2587.32449769974
1751454559.68969,0.539695636261811,1.03516072402379,1.17130767851772,3.11054529560069,2587.88873338699
1751454560.27623,0.572730243418651,1.05507255161694,1.20405028698659,3.33307198902311,2588.47527241707
1751454560.79875,0.588304468159108,1.05343644811265,1.20888521668464,3.59889237328611,2588.99779510498
1751454562.19391,0.585336241742233,1.0823577917326,1.23058032594758,4.19130268201015,2590.39295268059
1751454563.16411,0.554091411659477,1.13634082157694,1.26437143205173,2.60279066415412,2591.36314892769
1751454564.39437,0.494735827689643,1.09577151673007,1.20270564536657,3.02296286430418,2592.59341526032
1751454564.88868,0.496350157408301,1.07077472028206,1.18073906105769,3.41615203242187,2593.08772492409
1751454565.72661,0.482207565195985,1.04452969096805,1.15125390414978,3.26154183312259,2593.92565512657
1751454567.66724,0.467516870856313,1.0798286834562,1.18040982486912,3.26354171095733,2595.86628198624
1751454568.19923,0.459337123569693,1.1027404274729,1.19795635064356,3.18509669094877,2596.39826893806
1751454568.71222,0.4623489866444,1.09957223409418,1.19498606745587,3.51031197956145,2596.91126227379
1751454568.99733,0.474719254890119,1.0893166737085,1.19033671836903,3.15040526927197,2597.19637584686
1751454570.16007,0.508818928917529,1.05383469203313,1.17287698755564,3.00107960481431,2598.35910987854
1751454572.08222,0.587472176043915,1.07840126269952,1.22899375601476,2.95564567303125,2600.28125715256
1751454572.68883,0.558776895293608,1.08558252715681,1.22121306391989,3.41321063663961,2600.8878762722
1751454573.20997,0.560865093679745,1.09279230206111,1.22833535530645,3.69535074614515,2601.40900969505
1751454574.04945,0.544325990984401,1.08163920867157,1.21097052964074,3.66237547245731,2602.2484960556
1751454574.63525,0.542102974579796,1.08447178489126,1.2129008301394,3.52038750792624,2602.83428907394
1751454575.15201,0.528512156271825,1.08029005029644,1.20265575227099,3.66346536968116,2603.35105538368
1751454575.88343,0.467265918597242,1.11152898250418,1.20578010959791,3.41937338688073,2604.08246803284
1751454577.4556,0.440113968495218,1.14859706505751,1.23092047746014,3.78170315647775,2605.65464425087
1751454578.03432,0.434623073526859,1.12355259767497,1.20493492815039,4.31313247960644,2606.23336601257
1751454579.29505,0.432793510551978,1.09635083719991,1.1788667219676,3.81166725365481,2607.49409341812
1751454579.82795,0.454353927801268,1.0987601337107,1.19022676921466,4.1942717030735,2608.02699017525
1751454580.33589,0.438756045002894,1.09593428427763,1.18126621969784,3.43609204584938,2608.53492832184
1751454581.05868,0.432997899137716,1.10679732262354,1.18942938392214,3.41879534274193,2609.25771713257
1751454581.614,0.430946455583291,1.08899819501774,1.17119426819832,3.75695729695962,2609.81303882599
1751454582.16968,0.466968501926849,1.09185155405809,1.18780305436722,4.55796700734102,2610.36872029305
1751454584.71313,0.553771269976201,1.12325922254611,1.25281887162909,4.89598904885037,2612.91216993332
1751454585.55314,0.53796904665982,1.10934836936977,1.23323897065765,4.93701460900984,2613.75217819214
1751454586.11094,0.54469075715972,1.10925155445435,1.2359519254885,5.29270144568559,2614.30998253822
1751454586.68578,0.543695081560914,1.11547197057507,1.2411032380555,5.23915308388141,2614.88481903076
1751454595.0958,0.480511027619745,1.20166885422518,1.29572743553512,5.72243938855386,2623.29484033585
1751454596.49245,0.460032341748912,1.21382545407795,1.29867525454783,5.55163106543875,2624.6914961338
1751454597.13465,0.473983316629267,1.20759591227151,1.29876110772819,5.25689300466223,2625.33368706703
1751454598.48041,0.520751584114279,1.21385377267649,1.32180451897017,5.84109679128093,2626.67945623398
1751454599.31547,0.504143374086217,1.22605444418745,1.32650131477499,6.0426985443515,2627.51451444626
1751454602.15167,0.481181129998133,1.21685467909384,1.31038351298292,6.27701931443252,2630.35071229935
1751454602.41556,0.482671550486326,1.21782525213236,1.31329786238839,6.41532693547538,2630.61459708214
1751454603.26013,0.461949034215074,1.23131801150358,1.31711076867037,6.30264775890497,2631.45917510986
1751454603.78252,0.467341151363402,1.22156035593858,1.30976581929918,6.27465014797285,2631.98155999184
1751454604.62973,0.46727068889582,1.22324142752698,1.31564499015144,6.24361546477288,2632.82877492905
1751454604.93023,0.465910407726486,1.22351341849743,1.31397585584176,6.33909553570269,2633.12927508354
1751454605.76423,0.468285241976298,1.22354112712605,1.3192859880735,6.28088670036677,2633.9632730484
1751454606.08742,0.448159808043718,1.25316821265275,1.33316397355397,6.32335728872516,2634.2864613533
1751454606.88847,0.430654052103335,1.25601038928891,1.33368369505252,6.61933481973294,2635.08750772476
1751454607.49418,0.433538638156321,1.24530594267841,1.32595433125608,6.45008233062225,2635.69322276115
1751454608.08085,0.45454184991948,1.22112053426282,1.31442597257356,6.45817430684007,2636.27989029884
1751454608.60852,0.465056312565434,1.22307940927081,1.31261353196283,6.61338162551854,2636.80755734444
1751454609.13796,0.402367624549999,1.25003321765744,1.32465600005936,6.5158364732312,2637.33700633049
1751454610.57954,0.382547416282371,1.27341323177653,1.33310842914727,6.69028978905121,2638.77858018875
1751454611.4013,0.365076194845351,1.26228355156654,1.31752613184658,6.63836641870734,2639.6003446579
1751454611.66308,0.359439902804061,1.26351960225521,1.31732954832772,6.68699300823503,2639.86212110519
1751454612.03448,0.36304139704072,1.25740593613662,1.31283353703262,6.67419464058332,2640.23352217674
1751454612.21953,0.362324138772314,1.26107461998095,1.31505696777349,6.67270391615829,2640.41856837273
1751454612.81284,0.345885143068543,1.21548992152706,1.26590591106237,7.61546729818231,2641.01188611984
1751454613.68784,0.315936599962125,1.13708346464921,1.18534203984801,6.36206653724131,2641.8868765831
1751454614.21605,0.315365934189057,1.14096216678814,1.18799150821264,6.21941174353046,2642.41509580612
1751454614.85877,0.309076025991648,1.18102337253812,1.22485362005735,6.16308205287291,2643.05780696869
1751454615.3218,0.331857104176099,1.19671156949999,1.24760043588365,6.5115397840662,2643.52083992958
1751454615.92532,0.404188766076661,1.19577900944179,1.27124797328521,6.68839800528501,2644.12436175346
1751454616.49314,0.411941480963263,1.16406018478742,1.25175032338791,6.95722702497958,2644.69217801094
1751454616.74926,0.407439192047228,1.16827225949287,1.25655981711596,6.7674424711947,2644.94830608368
1751454617.03504,0.38237185087951,1.15774430291588,1.24577536013435,6.62582041352408,2645.2340862751
1751454617.58003,0.359546660110185,1.10995600631385,1.18931997794887,6.695234265934,2645.77906823158
1751454618.4152,0.401099696990004,1.10940868391422,1.20162291184774,5.88036132905168,2646.6142449379
1751454619.04144,0.367063481084588,1.16217933949831,1.23381289149268,6.65568270305777,2647.24048495293
1751454620.39693,0.408578643649365,1.22050209961239,1.3158002237895,7.11169323112831,2648.59597277641
1751454620.85719,0.389794606200955,1.22316447109247,1.3133607911693,6.93035278870762,2649.05622649193
1751454621.39531,0.405598944920165,1.24246084543061,1.33658394205891,6.82688498926158,2649.59435629845
1751454621.95771,0.422278994931919,1.28141751585746,1.39960765575116,6.59505143851154,2650.1567492485
1751454623.90022,0.244819396397061,1.13725753080833,1.21605011386413,7.19066711121846,2652.09926390648
1751454625.23648,0.175851642034393,1.2693639945941,1.30735194099128,6.86645738758433,2653.43552207947
1751454626.56584,0.214690914474323,1.32338176875356,1.35860680174947,7.4949337523719,2654.76488351822
1751454628.00691,0.175404550993811,1.32215706204414,1.35760038879732,7.1604976735819,2656.20595097542
1751454628.52963,0.15928025241457,1.33632034645996,1.3680755568579,7.26140524148407,2656.72867465019
1751454630.55762,0.160797076199572,1.38179542218386,1.41244078819911,7.49082049702735,2658.75666570663
1751454631.38118,0.147681575759879,1.373813350156,1.40461318520536,7.42786747348954,2659.5802192688
1751454634.10055,0.164271502812245,1.40312868868414,1.4357232328711,7.61959804732825,2662.29958701134
1751454634.93545,0.170080756546767,1.40040917820892,1.43367093165,7.53567449597854,2663.13449311256
1751454635.51064,0.168631391039568,1.39636300556917,1.42890741304655,7.4819661317426,2663.70968270302
1751454636.33216,0.175990156090544,1.39147635162163,1.42432384593996,7.45241779916426,2664.53120064735
1751454636.83955,0.179902361564554,1.39552747402921,1.43149487850303,7.79508662391205,2665.03859353066
1751454637.98964,0.171316881885613,1.40363505881813,1.43476382145476,7.49244287724399,2666.18868422508
1751454638.49843,0.17934413180414,1.41150947999884,1.44709826253283,7.39212495151273,2666.69747376442
1751454639.63166,0.175864642675935,1.40191648205774,1.43530676214818,7.45235443408173,2667.83069825172
1751454642.64185,0.217697309057142,1.48454016590362,1.51489195742727,7.37540911267341,2670.84089207649
1751454643.80246,0.258513847579343,1.53919459734656,1.57117140229918,8.29318826729557,2672.00150132179
1751454644.35055,0.257818483411662,1.55060700471716,1.5806651081266,7.79958322501554,2672.54959464073
1751454645.51195,0.281507816168343,1.65270863387773,1.68425614779249,7.4919684874679,2673.71099376678
1751454649.15121,0.389997876617386,1.73648648772002,1.7827708264231,7.83710170767515,2677.35025334358
1751454649.7383,0.394806656952929,1.74581051316431,1.79176494463079,7.56481841590924,2677.9373421669
1751454651.12335,0.318335719311722,1.74942819302484,1.78033990921322,7.52802527768797,2679.32239198685
1751454652.21919,0.311442020796953,1.74906231985276,1.77797318149133,7.42136607508155,2680.41823148727
1751454653.12445,0.31643324498689,1.74235963018333,1.77196691188401,7.39848378057998,2681.32349133492
1751454657.74363,0.358883874101213,1.76327645822446,1.80031260169369,7.77040930895112,2685.9426753521
1751454658.39228,0.363523234781701,1.75158885827704,1.78970320953605,7.50686704616673,2686.59132409096
1751454659.26155,0.368776928495874,1.74369953650129,1.78251867167284,7.70233030154961,2687.46058917046
1751454659.82397,0.368690285553415,1.76204943892548,1.80023623769346,7.62658849635248,2688.02301454544
1751454660.52816,0.389289604943647,1.75061443377919,1.79371094642543,7.72103831957557,2688.72719788551
1751454661.90254,0.386426115787561,1.76062602400296,1.80255276010326,7.62135656110335,2690.10158610344
1751454662.73276,0.38759660396255,1.7604279952358,1.80275146342762,7.5730876747061,2690.93180513382
1751454663.27981,0.387358436230937,1.76233853742964,1.80447152391046,7.62073371664962,2691.47885012627
1751454664.16422,0.394296037875858,1.76345912414121,1.80713431600639,7.624528258115,2692.36326384544
1751454664.69531,0.407741335506872,1.75022443216358,1.79715101960005,8.80759971662714,2692.89435219765
1751454666.91517,0.503376879520726,1.75025892679455,1.82190839402972,8.088703860928,2695.11420798302
1751454668.99616,0.554884281275221,1.75297521063946,1.83870613823876,8.34411101692379,2697.19520115852
1751454670.2932,0.535101269303166,1.73717829244928,1.81789858347763,8.21573045337868,2698.49224638939
1751454671.02784,0.524631599218123,1.71524552064448,1.79386478183201,7.96410806800298,2699.22688412666
1751454673.10555,0.495488767314907,1.69000653680717,1.76138696256025,8.19408331414519,2701.30459022522
1751454673.50161,0.498489383895782,1.69162771814529,1.76375798782041,8.51910494362337,2701.70064759254
1751454676.13202,0.511434045144441,1.66746468818275,1.74613672651364,8.77549769025884,2704.33105707169
1751454677.13627,0.508659284054158,1.65097224900245,1.72892766197527,8.79561741317619,2705.33531212807
1751454680.06128,0.525763548402355,1.6257040034666,1.71064644929334,8.50679370611704,2708.26032066345
1751454683.06017,0.586213358273495,1.64633688905413,1.74964292022189,8.8557147156567,2711.25921416283
1751454683.47236,0.584338577567445,1.65607854902832,1.75819724317455,8.58230813755574,2711.67139673233
1751454683.75246,0.574077400457074,1.6532691170636,1.75265889011499,8.67581500797651,2711.95150232315
1751454684.21756,0.56274941804153,1.64410020251565,1.7397423414246,7.99384330008592,2712.41660451889
1751454684.75,0.555680048612405,1.62723907610617,1.72053764646245,8.36066003596887,2712.94904303551
1751454685.02084,0.55992941065297,1.62075528997305,1.7167089952591,8.50064978551223,2713.21988272667
1751454686.82552,0.578937354503355,1.62988920676468,1.73148464326769,8.65844696883898,2715.02455759048
1751454687.95959,0.586321270863989,1.63093696803414,1.73533625390448,8.70314657130563,2716.15862751007
1751454688.17716,0.58971501007765,1.63538704196714,1.74129807424626,8.80027301253385,2716.37620234489
1751454688.46464,0.585097695579863,1.63699705953261,1.74204586705786,9.0448291443419,2716.66367673874
1751454688.94319,0.580435686958634,1.64638898282634,1.75114037837702,9.55306067354024,2717.14223241806
1751454689.19237,0.575415598101486,1.65385300527245,1.75783507676044,9.13521282831306,2717.39141321182
1751454690.40748,0.574487821888533,1.60911869533463,1.71312822108277,9.36739957790139,2718.60652279854
1751454691.6237,0.520874113505069,1.59631442425478,1.68922864540686,8.6714628422545,2719.8227417469
1751454692.28837,0.49709853650728,1.62172195760609,1.70059910414801,9.06657575482217,2720.48740911484
1751454692.60016,0.517343665353333,1.63297704710641,1.72109744675071,9.23262287333941,2720.79920101166
1751454693.06373,0.526931114580677,1.62846348712967,1.72103257968384,9.18232706937512,2721.26277589798
1751454694.52336,0.472369432372915,1.62533419776784,1.70616788840754,9.05375151639034,2722.72240304947
1751454695.51963,0.473887401301771,1.63092476668747,1.70994207128611,9.05865900539645,2723.7186691761
1751454695.98769,0.481326291292797,1.61998965980214,1.69705644121837,9.15964692162902,2724.1867313385
1751454696.24242,0.478740040205969,1.6157439406306,1.69581946027579,9.1807269426199,2724.44146227837
1751454696.73773,0.483808473714816,1.64587214325628,1.73166379028858,9.14102079277301,2724.93677449226
1751454696.97702,0.482051414688089,1.65052018563888,1.73183618136291,9.12745346550321,2725.17605924606
1751454697.46596,0.483068747495909,1.64570019273344,1.72518848545156,9.39907249150203,2725.66499757767
1751454698.1736,0.478349499470689,1.63580153504447,1.71514990941405,9.0976228167843,2726.37264204025
1751454699.00341,0.490713622656877,1.61777551696978,1.70315081858149,8.90919491805722,2727.20244884491
1751454699.47015,0.485214423496599,1.61456470300511,1.70223280073996,8.9340500575547,2727.66918849945
1751454700.42369,0.460953744922346,1.58535934236995,1.67321791519033,8.92771734640074,2728.62273168564
1751454700.68771,0.476224101203155,1.58250467921173,1.6740136871874,9.04652416885327,2728.88675451279
1751454701.67989,0.530880166205856,1.59230279457985,1.69536929291475,9.75218797758235,2729.8789331913


==> graph/quarry/sonar_error.csv <==
t,ex,ey,ape,eyaw,t0
1751451971.80096,4.44089209850063E-16,0,4.96506830649455E-16,0,0
1751451972.27368,0.00659004188958123,0.00132313510111137,0.0160257419695384,0.121210794336502,0.472721338272095
1751451972.51662,0.00293667019414734,0.00306277390898613,0.00709307173566246,0.00104736372536327,0.715659141540527
1751451972.91556,0.00681086917430385,0.00437820356349894,0.0132540239027531,0.0599506825689572,1.1145966053009
1751451973.15342,0.00728047809204746,0.00575901598367556,0.0100976014009444,0.0583848564258403,1.35246014595032
1751451973.56938,0.00330426724198096,0.0062183005100831,0.00749161813686705,0.0982020271062735,1.76841926574707
1751451973.86356,0.00710096149844919,0.0055241144327165,0.00957029108076228,0.267801119359516,2.06259775161743
1751451974.30909,0.00643229317803851,0.00232688471749576,0.00720469352581059,0.0920976357012592,2.50813555717468
1751451974.68312,0.00545600063167262,0.000888530587297431,0.00568214509345619,0.0585447175273118,2.88216233253479
1751451974.90078,0.00393048297463672,6.44752219596256E-05,0.00574987158758007,0.0228485273527601,3.09981679916382
1751451975.39148,0.00164785527956024,0.00554623559640577,0.00624149221495417,0.439406950300749,3.59052276611328
1751451975.8137,0.00260425636837169,0.00334919049845617,0.00821784709049174,0.429783252372796,4.01274132728577
1751451976.06825,0.00585969253649799,0.00338467746669835,0.00796112828728016,0.302829955089093,4.26728987693787
1751451976.3027,0.00548015763981757,0.00550976604924536,0.00881602841661456,0.251126425464565,4.50174403190613
1751451976.57479,0.0081825500086099,0.00645640933972169,0.0188669842258933,0.0113430062199226,4.77383232116699
1751451977.05162,0.00112139681971923,0.00365598422270352,0.011434142312853,0.0279686913721365,5.25065922737122
1751451977.65852,0.00978616484035388,0.000303861904174863,0.0187930709611387,0.172836242832126,5.85755896568298
1751451978.47087,0.0176037236866917,0.000301929404861401,0.0228582246483975,0.235215889057991,6.6699116230011
1751451978.69962,0.0127948962684288,0.0043418679574474,0.0175029872422349,0.270264140807681,6.89866495132446
1751451978.96254,0.0133128452482243,0.00145320030044083,0.0133955121535832,0.225207831367049,7.16158604621887
1751451979.3111,0.0135685088664683,0.00517136652889993,0.0151094661755657,0.381017141936378,7.51014018058777
1751451980.00954,0.0272413800177511,0.00107638645010733,0.0342017493878404,2.8787345502198,8.20857977867127
1751451980.57037,0.0736883768185752,0.0158603278958509,0.0780956651013943,0.0622590566282977,8.76941013336182
1751451980.80519,0.077598672587361,0.00905056629532419,0.0820574744148341,1.15183287232508,9.00423073768616
1751451981.15062,0.0792869589706671,0.00856566486687305,0.0814023627607601,0.89044685964288,9.34966087341309
1751451981.39922,0.0708325962957699,0.00817997036443563,0.0713682024062778,0.132130633267283,9.5982654094696
1751451981.6834,0.0632932521109186,0.00239125045432065,0.070040925001052,2.95530762355062,9.88244080543518
1751451982.16774,0.0640397724148936,0.0188228512775144,0.0802448262400382,0.490582543657962,10.3667771816254
1751451982.50556,0.0539761048826253,0.0292097507549052,0.0867754962320752,0.437544237910872,10.704601764679
1751451982.78544,0.0261715183057705,0.0191716664159891,0.0688847501034006,1.36936041134433,10.9844839572907
1751451983.07109,0.0196242633848809,0.0202833787344958,0.0864928166637113,2.66581726475028,11.2701296806335
1751451983.6072,0.00752657122387213,0.0424602295555445,0.0793407356852307,2.67109177621118,11.8062429428101
1751451984.09008,0.0171917551273295,0.044684760385862,0.0799154850588528,0.592320295748491,12.2891235351563
1751451984.53716,0.0251806245627759,0.0283196612737804,0.0443828698204912,0.654063240107237,12.7362058162689
1751451984.86514,0.0176427160454398,0.0372870643380079,0.0646839938231737,0.294125621670857,13.0641815662384
1751451985.19662,0.0276116852951014,0.0640779284540662,0.100921072336524,3.07249761789473,13.3956592082977
1751451985.39454,0.0472447213163929,0.0464582157807287,0.0723211550904604,2.51443103044695,13.5935792922974
1751451985.78329,0.0282475044945629,0.0220192666092531,0.0392956286819614,1.88165643062328,13.9823298454285
1751451986.14258,0.0341553730049866,0.0225505146200038,0.0527323956619993,5.90883425746838,14.3416264057159
1751451986.91615,0.109387309397894,0.0231828350672205,0.115172874251823,5.51486154050102,15.1151924133301
1751451987.206,0.124179568115765,0.000685540051794664,0.130117796106803,4.0261019800158,15.4050390720367
1751451987.5581,0.119038668516684,0.0497231183698355,0.131767718979859,2.11820951170904,15.7571423053741
1751451988.43315,0.140954440645359,0.00283596609801906,0.14560946400401,0.562320394794267,16.632187128067
1751451988.70343,0.140276692855012,0.00879376534889431,0.145275669672234,0.227696712962613,16.9024665355682
1751451989.16948,0.144567094125001,0.0134767600626593,0.149714791163793,0.498526848191282,17.3685178756714
1751451989.51055,0.15576941370559,0.00417390984631627,0.160226018907176,0.564745064779324,17.7095868587494
1751451989.98276,0.161202166712716,0.0115394551115089,0.162176776998884,0.528477502436168,18.1818013191223
1751451990.22911,0.158873074197067,0.00866165690188625,0.159610155974487,0.455556111029635,18.428156375885
1751451990.68218,0.139390348615218,0.0153901670319243,0.145178123048992,0.177647209107499,18.8812217712402
1751451991.11675,0.072894422189095,0.00464171924060697,0.081505358757653,5.6445564204324,19.3157880306244
1751451992.01076,0.0274740155525244,0.0190943771585697,0.0498219591490364,2.78634872214666,20.2097983360291
1751451992.83373,0.11235538508665,0.0611986517728016,0.132121787160597,0.847250214549979,21.0327734947205
1751451993.65577,0.114278513152941,0.00786106345381343,0.116182289631512,0.505890766718851,21.854807138443
1751451994.06467,0.0893490777793558,0.000702217788004944,0.102487862153568,3.93461148769951,22.2637162208557
1751451994.55824,0.0589452203909495,0.0335547241414713,0.0737955268649269,1.22272069730101,22.7572772502899
1751451995.03483,0.0631953297463861,0.0430120131297254,0.0854532189797165,0.493375846429816,23.2338724136353
1751451995.49333,0.0842800204606204,0.0300732337988858,0.0985165865820529,1.71994708286801,23.6923689842224
1751451995.878,0.124358144268844,0.0354332744900341,0.132084012490405,3.06689673004777,24.0770461559296
1751451996.38005,0.165832803064443,0.0538274828252177,0.175184959460684,1.41832386108806,24.5790944099426
1751451996.85005,0.218919000169874,0.0777337595675833,0.232372372777377,4.01827131602269,25.0490963459015
1751451997.15942,0.217271752531296,0.0914270192197573,0.236392142618409,4.29105777486142,25.358457326889
1751451997.86347,0.124217485252916,0.105450534953342,0.171035429174123,2.77493110689305,26.0625107288361
1751451998.12677,0.101042827995697,0.0938834046270554,0.147474515525016,1.99101003420576,26.3258099555969
1751451999.07299,0.067362250545532,0.00302212969865368,0.136751177832907,0.985142295142604,27.2720303535461
1751451999.73304,0.0394099321868557,0.0159457196913548,0.11725561424915,2.14937702715966,27.9320862293243
1751452001.1538,0.130383287225117,0.0341368778865054,0.150185866763305,1.64954229030076,29.3528385162354
1751452002.03362,0.146237007416836,0.0202850143425666,0.168388375295253,0.586459756047384,30.2326607704163
1751452003.43286,0.0857490606452531,0.0306995538933594,0.130075576547666,1.30201228382013,31.6319043636322
1751452005.04705,0.072115054786301,0.0363566488376521,0.105166547706875,1.12925534170931,33.2460949420929
1751452005.56296,0.0603592844207297,0.0491875200725991,0.105069077169145,1.07457901381105,33.7620003223419
1751452005.8888,0.0642463214793239,0.0441063778430104,0.0937052552274583,0.902018534864057,34.0878381729126
1751452006.44305,0.0750577256337044,0.0341253717584804,0.0984861479293394,0.853467947222005,34.6420955657959
1751452007.00462,0.0871947898645988,0.023568130816173,0.104088645010959,0.637721265764027,35.2036600112915
1751452007.53433,0.0851731460167748,0.0266307701619448,0.103482641934291,1.41378347882033,35.7333760261536
1751452008.22197,0.00853517102202073,0.0178046099848497,0.0560140630690524,3.07951239641309,36.4210109710693
1751452010.49785,0.00845506251732253,0.0282851197491794,0.0748144612304076,1.00751702109992,38.6968891620636
1751452010.76633,0.0102413946802571,0.0346312877559822,0.0664223526111032,3.67135270658848,38.9653708934784
1751452011.3632,0.0527848757583733,0.0389095751486801,0.0831395879872524,3.3968019973953,39.5622370243073
1751452012.621,0.11282887294766,0.0335575744544365,0.121121641809821,4.20376050433067,40.8200390338898
1751452012.91926,0.105714016926155,0.0361895815351705,0.11790620929357,1.87223968795039,41.1183004379272
1751452013.20233,0.100953899081015,0.0548352678653536,0.126436664548965,1.01425673795171,41.4013752937317
1751452013.43007,0.112511376902736,0.0561193320784641,0.133757044344082,0.669420858259659,41.6291072368622
1751452013.70344,0.111416127879263,0.0377502202055196,0.130564661485209,0.0752925972022107,41.9024846553803
1751452013.9202,0.0834111378743305,0.0502153705421562,0.108253095600145,0.636973534423223,42.1192457675934
1751452014.23275,0.065856888691461,0.070598130475005,0.111302609099665,1.44723128016297,42.4317939281464
1751452014.76126,0.0847544222542078,0.0237571408092436,0.104282856850334,0.662428911718599,42.960301399231
1751452015.04534,0.0625535896206797,0.0421585072668327,0.104763636964496,4.77197458672251,43.2443852424622
1751452015.32475,0.0568959467065371,0.0535779086880304,0.103147558137127,1.58537661348788,43.5237920284271
1751452015.63128,0.0455152620632413,0.0636219388614041,0.103955439569816,2.91426063585257,43.8303182125092
1751452015.89616,0.0504375036821365,0.0389073990714417,0.0972982101748905,1.67263611112676,44.0951981544495
1751452016.2228,0.0124051170563053,0.0381013586090444,0.0752728264924781,1.99521503193626,44.4218401908875
1751452016.47196,0.00443090342448649,0.0826949951018969,0.113212064440261,0.676071454214869,44.6710057258606
1751452017.05089,0.0471733977620987,0.0259042372233393,0.101649477839342,0.606014548370198,45.2499358654022
1751452017.29993,0.0398190922582371,0.0825743982857685,0.130404114799577,3.38036428697927,45.4989757537842
1751452017.6139,0.0452278565266466,0.0814556899325316,0.117587032723698,2.43731920211,45.8129374980927
1751452018.18241,0.0579029157857809,0.0529880555853794,0.142982170991412,0.798755700594038,46.3814494609833
1751452018.42898,0.051806668057675,0.0795784978640532,0.172848961605606,1.84684653435472,46.6280200481415
1751452018.73248,0.0369492134261877,0.100139783876099,0.208057931995836,1.58444505990983,46.9315178394318
1751452019.28403,0.0575392141281501,0.0803423807768708,0.138505450248925,0.822028073349116,47.4830682277679
1751452019.55448,0.0560074773136687,0.0747162424241288,0.151297682966811,0.442096422768123,47.7535176277161
1751452019.86227,0.0629946030338067,0.0809240250822563,0.177182347080684,0.403987941725896,48.0613079071045
1751452020.43935,0.0866421742020256,0.08334720108917,0.18599437413116,2.5630709673836,48.6383924484253
1751452020.69823,0.0906927411655554,0.0627701049046965,0.18878429192622,2.85617628284892,48.8972682952881
1751452021.26835,0.0461502842253276,0.111890690816799,0.200437893717027,1.46231661315553,49.4673960208893
1751452021.56091,0.0367416511110941,0.149934345706749,0.240595602764595,1.80221818296075,49.7599532604218
1751452021.81504,0.0927481208945231,0.0685582920070464,0.161512130682141,0.777004687464593,50.0140841007233
1751452022.39716,0.0819957330841321,0.0446921158037776,0.197489109535859,0.249687021721439,50.5962018966675
1751452023.21648,0.0664769355297654,0.0975033265760015,0.196412506768032,0.854920406896337,51.4155213832855
1751452023.82556,0.0885368311466692,0.0697684721419116,0.194990765714444,1.90752748148339,52.0246036052704
1751452024.10479,0.0841954033599635,0.0493390591406784,0.204210015206744,2.81777570404437,52.3038301467896
1751452024.67195,0.0529353801259038,0.013018281896148,0.186707108627227,1.54367871223383,52.8709962368012
1751452024.91948,0.0301445884158591,0.0182830689784836,0.205736134985307,0.377870226685806,53.1185238361359
1751452025.50396,0.037740944530678,0.0381786838250164,0.157535590729084,1.12355988452529,53.702996969223
1751452026.59825,0.0577698498361139,0.0910194401048834,0.229883209826777,1.87679590282164,54.797292470932
1751452027.41023,0.0526583095332613,0.0938280437925769,0.223603815026532,3.52652180710834,55.6092686653137
1751452027.98336,0.0744079506180162,0.0929138476947089,0.213874133580465,0.958830681991553,56.1823971271515
1751452028.50548,0.0955289198352736,0.0861600623604124,0.249520988576707,1.66821520811682,56.7045214176178
1751452029.07417,0.0550397024490019,0.126032057322393,0.282842120675189,0.582607242749595,57.2732124328613
1751452029.65166,0.00181198825951068,0.139649494457121,0.22717770254087,1.70178209422133,57.8506994247437
1751452030.21966,0.0198098150351198,0.0822439607573715,0.241214570593962,0.728927252229041,58.4187018871307
1751452030.73712,0.041564518512538,0.0775161958423616,0.232443738485092,0.789021248200677,58.9361596107483
1751452031.88164,0.0970192564278509,0.0671893659878031,0.234127768527093,2.84447389556594,60.0806829929352
1751452032.16623,0.105616065428391,0.0563003884539994,0.265620066973501,3.02025235006845,60.3652732372284
1751452032.43255,0.120907798424397,0.0636297193599527,0.294584739211356,6.20076932683404,60.6315958499908
1751452033.01262,0.111209994619089,0.0592104988018125,0.253884843097523,4.44397230308078,61.2116622924805
1751452033.27469,0.0978079187836354,0.0832615589687729,0.275830789206962,5.15854301618451,61.473733663559
1751452033.51613,0.0639633331534242,0.123197917969203,0.296546169522147,4.3852070641413,61.7151713371277
1751452033.79038,0.0385429137111881,0.141668735814699,0.297597957498484,4.22923125366457,61.9894230365753
1751452033.99472,0.0472473500113058,0.129414636519225,0.2916677929363,2.21174966289311,62.1937606334686
1751452034.18756,0.0474223798607936,0.114248150792217,0.278955682261797,1.61928704294508,62.3866045475006
1751452034.38134,0.0460055409105369,0.0977056878879008,0.263632200461227,1.89330602161001,62.5803833007813
1751452034.79467,0.0269419024502051,0.108875123967956,0.307245191877748,1.96204665397454,62.9937145709991
1751452035.10625,0.0143773399801868,0.112938027894522,0.296256002636977,5.37803938548193,63.3052942752838
1751452035.3453,0.0126074373648821,0.119275620313651,0.316549514698276,3.55322054132797,63.5443437099457
1751452035.746,0.0491787214065642,0.123892286775354,0.300370853221331,0.262787640523599,63.9450402259827
1751452036.02175,0.0574600825512102,0.13272546802786,0.297837398564359,0.510478710237632,64.2207953929901
1751452036.27234,0.056710758168645,0.124559864517647,0.31134650997492,0.34645770982841,64.4713842868805
1751452036.70125,0.0598666708081304,0.11652525503933,0.303445844381917,1.09030541495554,64.9002873897553
1751452037.28136,0.042280375660436,0.12046018222584,0.340512316677108,0.878446961629649,65.4804027080536
1751452037.70666,0.0509880384785353,0.123429772431723,0.364231507276334,1.09323932722425,65.9057052135468
1751452037.99741,0.0542181664382255,0.115587840570509,0.309248203232335,0.630130131947656,66.1964550018311
1751452038.82574,0.0855217954483027,0.104669054596633,0.336114714240071,1.18118378345769,67.0247800350189
1751452039.41775,0.0881833237577174,0.0855723443634204,0.315499558878657,0.638234678879633,67.6167905330658
1751452039.97986,0.0832958812924112,0.0974393801601927,0.343442013333876,0.604630993471598,68.1789057254791
1751452040.35492,0.078699036846885,0.10096454696087,0.321803537228324,0.0712775490937469,68.5539660453796
1751452040.76219,0.0858019799871901,0.102385668445327,0.297169307506689,0.377816324120345,68.9612350463867
1751452040.9682,0.0790312649779654,0.112929188216355,0.31611521339941,1.01602516142269,69.1672389507294
1751452041.35499,0.0801231041349757,0.117937282006635,0.314484689896339,0.162509508775757,69.5540297031403
1751452042.10014,0.0748861949441269,0.117940561840589,0.312766207894656,1.33171961185492,70.2991800308228
1751452042.36692,0.0695662180517207,0.124685140050495,0.318258408673702,0.925201243039153,70.5659596920013
1751452042.56171,0.0710150059524599,0.126792320366734,0.308791343404032,0.793168655523436,70.7607474327087
1751452043.10453,0.0827365567818337,0.116970317007974,0.307175220144186,0.888202926628314,71.3035748004913
1751452043.35422,0.0853344744491222,0.119869668534743,0.312723863867148,0.465131574882783,71.5532641410828
1751452043.61788,0.0822273699082547,0.121869158417017,0.319212479599027,0.214029449925898,71.8169176578522
1751452044.18063,0.0785236627697579,0.118595437653418,0.312198284137348,0.346673866851378,72.3796701431274
1751452045.13866,0.087059053289984,0.108150915091253,0.308236865179458,0.971701444832669,73.3376975059509
1751452045.63117,0.0881978238218917,0.10683095258563,0.312067616735257,1.12331130948827,73.8302130699158
1751452045.88623,0.0938838688711012,0.0996479717823595,0.295304324328513,2.00933888760824,74.085275888443
1751452046.36733,0.0888581485685265,0.106280817043529,0.301461862214423,0.73672594574873,74.566371679306
1751452046.63127,0.0838441514150281,0.109593765992293,0.31370655080262,0.273560518741829,74.830313205719
1751452047.11896,0.0848717261648764,0.105363953079436,0.312519084311537,1.58474666658911,75.3180058002472
1751452047.3169,0.100475061223386,0.113827614814331,0.308957130995978,1.46356881553062,75.5159397125244
1751452048.35094,0.106237280637377,0.117427014896486,0.301859620568688,1.9158910892374,76.5499832630158
1751452048.61949,0.106924748778975,0.118481220041075,0.318423647331748,2.22476352270751,76.8185276985169
1751452049.11675,0.0902424109070239,0.124054557178415,0.313169445535243,1.47929060362662,77.3157904148102
1751452049.35393,0.093920178780091,0.120933609753285,0.30632591131112,0.622126339737599,77.5529692173004
1751452049.8966,0.0992862252357583,0.110500363498855,0.286171333254727,1.82731324888587,78.0956447124481
1751452050.42387,0.106167411577037,0.118309330232246,0.301584964374327,1.16776908894894,78.6229131221771
1751452050.67796,0.10586606574927,0.116101822089021,0.301020217711732,1.2837320846999,78.8770027160645
1751452051.19295,0.105187210638031,0.118618126096281,0.307134250615683,1.77612383972803,79.3919885158539
1751452051.45206,0.106151594665319,0.125812964664978,0.305829064880129,1.66014700294546,79.6511001586914
1751452051.92772,0.0976378695563689,0.121439069371666,0.300079962901853,1.49143547008819,80.126758813858
1751452052.19869,0.0918074236405637,0.124985539292453,0.310676939498504,0.270972101719123,80.3977296352387
1751452052.70416,0.112917796559468,0.109725071991573,0.306194771203671,2.5097324452332,80.903205871582
1751452053.28097,0.108217865185162,0.11724407083017,0.303656016134353,1.62284261895901,81.4800145626068
1751452053.46518,0.103281080607043,0.113013794513087,0.298648701912023,1.74010802410231,81.6642212867737
1751452053.98712,0.0985739308390174,0.115792517345155,0.298874140091729,0.789694531500763,82.1861641407013
1751452054.48483,0.107765589567699,0.118538015837907,0.302836539616046,1.98563436038326,82.6838715076447
1751452054.69721,0.103258028504199,0.126331854141002,0.303158976548891,1.27118558641355,82.8962531089783
1751452055.16659,0.106893000936916,0.114798451106021,0.310847847617259,1.58345275481931,83.3656301498413
1751452055.67909,0.107723656992704,0.105353317726542,0.309237530223263,2.07263452108542,83.8781275749207
1751452055.96179,0.104471093941449,0.110567726855785,0.305214266775079,0.883852096247196,84.1608357429504
1751452056.44249,0.0944358391449942,0.108567503421777,0.310144366324726,1.64770814422529,84.6415305137634
1751452057.35346,0.0842746323999855,0.117634467497693,0.314620000508267,1.37764415596881,85.552502155304
1751452057.82352,0.0893579706073693,0.11501765636645,0.308881539334143,1.12149312038238,86.0225567817688
1751452058.2396,0.0910768294540176,0.116836867634564,0.300901383646658,1.35552549152344,86.4386451244354
1751452058.69187,0.101988875182276,0.125022560904169,0.323930110096674,1.54402419375593,86.8909137248993
1751452059.16962,0.100946994200878,0.115432178596548,0.313731092594629,1.69044449459645,87.3686571121216
1751452059.67969,0.0746708971750039,0.129841956573973,0.313036830063843,2.0654256188426,87.8787324428558
1751452060.12242,0.0641166171697796,0.0914151956025546,0.312916415897827,3.44852223623845,88.3214626312256
1751452060.48232,0.0572105960879785,0.0798373655822591,0.332975566689531,2.7068657203309,88.6813657283783
1751452060.92486,0.0519913226955389,0.0792395492047509,0.364726313138459,0.323869013754963,89.123898267746
1751452061.32331,0.0853537653395771,0.0976655525391381,0.380840855185686,0.665210620035332,89.5223472118378
1751452061.69542,0.0918256013414638,0.117380096547719,0.379407162369597,0.979407664233457,89.8944630622864
1751452062.14391,0.0986543136319913,0.105566631272837,0.352500609707932,1.72051348549702,90.3429517745972
1751452062.66222,0.12563551649283,0.0985288771962987,0.412407428998671,1.48729485266823,90.8612592220306
1751452062.96391,0.137613168043874,0.10868679103055,0.387968163381802,1.30935849777692,91.1629552841187
1751452063.54169,0.100887210191011,0.166995982682211,0.379612878666308,1.56434450671902,91.7407352924347
1751452064.08702,0.123671578215518,0.0984868324267767,0.380383146420853,3.10947204480104,92.2860658168793
1751452064.40908,0.13340499469715,0.106342685897022,0.395097209678746,3.26974483386693,92.6081202030182
1751452064.91879,0.157441949333246,0.0802779736395407,0.386079690317495,1.92196242965093,93.1178267002106
1751452066.08596,0.131676999346999,0.135300227557891,0.393412258235113,1.97134655288087,94.2850046157837
1751452066.43882,0.136906962053203,0.140107985581104,0.408419815140054,2.51716349232067,94.6378617286682
1751452077.76196,0.0784862586989927,0.0895943518090157,0.307042497542883,0.59270447568664,105.960998535156
1751452078.35205,0.0531413829862295,0.060558437611359,0.231598795983119,1.30061938296927,106.551094532013
1751452078.51787,0.0498764704793695,0.0584441521281032,0.195771678967229,2.25286910686171,106.716907024384
1751452078.71843,0.0458027277958752,0.0519221321310575,0.214399864452819,1.97430226338316,106.9174721241
1751452078.88333,0.051047171862435,0.0553787853144114,0.195439539436086,1.92646700539226,107.082376480103
1751452079.25634,0.0585585491829495,0.0678263793248819,0.226541837161353,1.26261752519421,107.455378770828
1751452079.57645,0.0661961646586686,0.0818375758282453,0.187374034138351,1.34622641205032,107.775490283966
1751452079.91711,0.0780657437232764,0.0942647027919388,0.199738469867776,0.872163482556288,108.116155147552
1751452080.27929,0.0867177086351409,0.112885565833448,0.266424306772819,0.483190612768707,108.478332042694
1751452080.44787,0.091631008410614,0.121604415602379,0.23179020160107,0.429848238765279,108.646914243698
1751452080.66102,0.097904344241023,0.114711951473522,0.217089522749941,0.459236043600701,108.860060930252
1751452080.86495,0.107412912908558,0.121323819683025,0.191953988980245,0.357485624968201,109.063990592957
1751452081.07879,0.104850828376533,0.132870410974689,0.223295606131137,0.227593686153565,109.27783203125
1751452081.23855,0.0981232000626937,0.129598732230589,0.22680506506013,0.0263645770727781,109.437592983246
1751452081.80184,0.0261027759487744,0.14116805948442,0.239875393854064,2.43275475147111,110.000882148743
1751452082.1799,0.0275836396224411,0.158881265859208,0.212766961675052,2.92270845943318,110.378937721252
1751452082.53679,0.0814501608637412,0.181942259425934,0.247758178767626,1.25754574397755,110.735827207565
1751452082.87208,0.109763692781909,0.204143949706884,0.314132162555045,1.13153016390576,111.071123838425
1751452083.41112,0.0873259175344616,0.209997810280891,0.292196970633993,1.72042335160526,111.610159397125
1751452083.59323,0.0829652931037526,0.193999117972162,0.294905390703265,1.19503167336094,111.7922706604
1751452083.94571,0.082349594140716,0.201037576210065,0.305221794422495,0.171819638551001,112.144755363464
1751452084.13197,0.0872841910694788,0.203699602368959,0.318774866625964,1.27428540490128,112.331007003784
1751452084.50498,0.0830296654632239,0.177336588249166,0.295850017441973,2.12487742076567,112.70401930809
1751452085.58607,0.0717824967568159,0.172323314051389,0.286152818006269,0.818181971172266,113.785110473633
1751452086.0311,0.0771272704741302,0.174167049517536,0.278520345925171,0.0838902726050059,114.230137348175
1751452086.23404,0.0638493451861804,0.151920138594071,0.252229365418274,0.103927767301642,114.433081626892
1751452086.68498,0.0513520540208496,0.149785096622241,0.245132550480688,0.071018936670619,114.884019613266
1751452087.0121,0.0524451964665165,0.157815072636165,0.238053121928731,0.0211978480602241,115.211146354675
1751452087.45529,0.0512371468891173,0.14703972150939,0.238516789746562,0.491029234392407,115.654329538345
1751452087.74531,0.0534549190643983,0.144639947422529,0.252457511684209,0.298738784493816,115.944348096848
1751452088.00492,0.0556460414791937,0.138404054185355,0.250075862322313,0.137045113235163,116.203956604004
1751452088.2847,0.0537325233708676,0.135100351266367,0.255990339478837,0.585991605972256,116.483741521835
1751452088.87058,0.056870746815779,0.131613817231671,0.252155368762331,0.720280904204159,117.069621562958
1751452089.07901,0.0564481553150795,0.128384270581514,0.241252303786615,0.322621095814554,117.278048753738
1751452089.63239,0.0539669009420178,0.12530120756468,0.246261391569438,0.399829419093051,117.831431388855
1751452089.92639,0.0478349902138309,0.128636003960194,0.242072553934377,0.41681640311624,118.125427722931
1751452090.19891,0.0462286177627549,0.130529851347061,0.247902541215723,0.559532707397711,118.397953033447
1751452090.46788,0.0487022966039676,0.130018690276575,0.238332063879054,0.255445707004852,118.666925430298
1751452091.03052,0.0474922715304613,0.12801362193438,0.24026136750933,0.525881706066909,119.229561805725
1751452091.32465,0.0460943183028046,0.128229105221795,0.242312013847951,0.726121052671218,119.523694515228
1751452091.87141,0.0462040240369204,0.129686921206299,0.239501851336426,0.588077357279805,120.07044839859
1751452092.15354,0.0499892322562348,0.129721616665495,0.234301829112683,0.346155101187582,120.35258102417
1751452092.44887,0.0644059656439646,0.133498128469173,0.241809583540169,0.846115871380413,120.64790892601
1751452093.01242,0.0128439216989245,0.136896186682026,0.215652731189029,1.76844153438228,121.211457252502
1751452093.27487,0.0209970960290411,0.123804840687752,0.211668090940356,4.38069742772612,121.473908662796
1751452093.84134,0.0294110757354087,0.131138198994634,0.189542620487183,3.50401301790883,122.04038476944
1751452094.08438,0.0542086615964941,0.12925102643518,0.213058280789,3.41945331331497,122.283420085907
1751452094.40468,0.0623928692611706,0.138813755240363,0.207016319570825,2.35812351278793,122.603719711304
1751452094.96528,0.0838223914651488,0.151911934095745,0.236837533018298,1.21867980608677,123.164320230484
1751452095.24744,0.0733389446599615,0.145413912475174,0.236595090155657,1.51273056115634,123.446477890015
1751452095.84578,0.0623913851297235,0.12805229191339,0.220375314239948,0.884237952458911,124.04482126236
1751452096.11149,0.0721538556376418,0.119625030608963,0.228979591112765,0.393951955789137,124.310531616211
1751452096.65824,0.0802869256961056,0.099024227078047,0.22290179646778,0.50400635154187,124.857278585434
1751452096.94477,0.0822443595167597,0.109246208828964,0.235475668630946,0.696437764588529,125.143814086914
1751452097.49233,0.0773468868534941,0.137240807870556,0.242931806008459,0.914696411652584,125.691371202469
1751452098.06469,0.0833785841911707,0.128652492218373,0.241301122862536,0.0920974142721555,126.263729333878
1751452098.35022,0.0828010563460939,0.13177342739725,0.254965980906912,0.674866720111854,126.549261331558
1751452099.18129,0.0862276385845835,0.12340910335076,0.246427287274225,0.561090860910983,127.380331993103
1751452099.76339,0.101451741368166,0.119580867847631,0.254918609107425,0.233021825618368,127.96243429184
1751452100.29525,0.101389990600627,0.125728785637984,0.25549359462833,0.601186887497356,128.494292974472
1751452100.60203,0.0955937288155591,0.119228323947677,0.239313983933453,0.617941850485004,128.801072359085
1751452101.72209,0.0893453823747592,0.126095938283948,0.249572239054149,2.05386979313537,129.92112660408
1751452102.30066,0.0851467561083918,0.129100529033543,0.246114055808329,2.24515233171423,130.49970126152
1751452102.85411,0.0822154684798777,0.129143370507739,0.25144581197358,1.63289919953345,131.053149700165
1751452103.11536,0.0856102645557977,0.129581269642813,0.250782283324448,1.48273388319461,131.31440114975
1751452104.24729,0.166836766746307,0.175093001493213,0.292041605089611,4.31431710283897,132.446331262589
1751452104.55913,0.139781031399133,0.179821155863557,0.290643676065832,2.30488051464495,132.758169412613
1751452105.12932,0.107720064648074,0.149173954810437,0.251540480208664,0.971132766558334,133.328358650208
1751452106.22023,0.07597290851003,0.133924081020278,0.226887165040666,0.246058360817919,134.41926908493
1751452106.7965,0.0718347731265485,0.125322267286442,0.214975357674019,0.353256921148968,134.995541334152
1751452107.96261,0.0449725668552832,0.0956086346159388,0.170606734088347,0.30447912557767,136.161655426025
1751452108.4785,0.052907232361286,0.0823628163982173,0.15960321026609,0.0490145074107492,136.677538156509
1751452109.0558,0.0579053735993913,0.0855568070791213,0.128404177024858,0.141791284471164,137.254846334457
1751452109.60379,0.100558279583743,0.125157948917979,0.203632944418979,0.0594252282249631,137.802832841873
1751452110.1669,0.0830238414233353,0.152095080669123,0.17697039489493,0.800605310122607,138.365943670273
1751452111.28914,0.0035658341538376,0.143586248279445,0.182735925901172,0.526138245244202,139.488181352615
1751452111.88575,0.0264292893848905,0.115653606818048,0.162495611460444,1.3757155519016,140.084788799286
1751452112.4268,0.0578537467046871,0.102962188941982,0.165524571413284,0.31917407216163,140.625840187073
1751452113.00889,0.0683891433728627,0.106027559927934,0.160931925102011,0.293137814841832,141.207927942276
1751452113.56012,0.0707270315152435,0.127548478083946,0.163374591689183,0.215118183179437,141.759163618088
1751452114.72793,0.0488845166265568,0.134941878006277,0.166027400768764,0.505390945523994,142.926971912384
1751452115.88508,0.0216108013687215,0.129630679417445,0.159324558623569,2.7858313674663,144.084121465683
1751452116.64942,0.036359130848596,0.124721555743414,0.168182557853524,0.552598684827566,144.848465681076
1751452117.78066,0.0476636738116536,0.124500331504061,0.173545074191582,0.0394635331037101,145.979703187943
1751452118.34775,0.0451581453513814,0.133532888781339,0.174856858353657,0.110769681619063,146.546786785126
1751452118.92185,0.0409915862562951,0.135540475695719,0.172004394483373,0.135141831297909,147.120891332626
1751452119.49542,0.0451607014797171,0.125987850344243,0.160356891846648,0.0489977728474479,147.694464206696
1751452120.61545,0.0465373236440971,0.0919111939405664,0.136807545599245,0.300705721826391,148.814494609833
1751452122.59753,0.0266362472697193,0.0796181167418988,0.0875331331259651,0.415746987824228,150.796570062637
1751452123.15496,0.0227666606053685,0.103111301101019,0.105964373302541,0.415593850187587,151.354000329971
1751452125.44489,0.0117012793709979,0.142242355730441,0.162413120849837,1.25215593613835,153.643931865692
1751452125.73691,0.031473881029088,0.118233646798441,0.129021365850117,0.972526825142984,153.935947179794
1751452126.57038,0.00364625445990541,0.109247377936939,0.110596554805765,2.47968046092997,154.769417285919
1751452126.81417,0.00413018163218126,0.107430446282576,0.110008675449388,3.75034901283315,155.013210773468
1751452127.10573,0.00448642036144609,0.11093103397612,0.118902630030927,3.47820060408844,155.304766893387
1751452127.37443,0.0120236663992426,0.139860434892742,0.140598224238848,2.7300663474993,155.573469638824
1751452127.69524,0.0194437560165115,0.14153345007299,0.143362662730045,1.95271705487436,155.894285202026
1751452127.94658,0.00544202576242903,0.148641594387913,0.151138948597694,0.56455589222346,156.145619630814
1751452128.51358,0.0347214445405664,0.117289551976984,0.124176180277535,1.27360008928547,156.712619304657
1751452128.81698,0.0384863887073506,0.104129825447542,0.112311052911324,1.62743006539907,157.016021251678
1751452129.08349,0.0438968642517796,0.0924426201890825,0.10558874441426,1.31153756041694,157.282526493073
1751452129.34692,0.00423361490328666,0.107752929916637,0.112364421616805,0.597467372429338,157.545958995819
1751452129.63675,0.0215165048602044,0.0960366682047908,0.101609493695018,1.18889983876226,157.835793018341
1751452130.47979,0.0259014848839074,0.0928999090326252,0.097205026189421,0.804441107047119,158.678831100464
1751452130.76637,0.0141991794126062,0.102209024136855,0.104821558035003,0.688495017111612,158.965409994125
1751452131.03755,0.00712954414036382,0.0979195967615922,0.099774549871283,0.733221020014805,159.236595869064
1751452131.62348,0.00938277063146664,0.0927635977501851,0.0979249104818898,0.688023196713187,159.822524547577
1751452131.92471,0.0167796927563781,0.0859774234943593,0.0879998610028815,0.730399525825844,160.123755693436
1751452132.18066,0.00963135040362584,0.0884307013942856,0.0902082364485904,0.525008475284063,160.379698514938
1751452132.99896,0.0258940414089599,0.081434733411232,0.0890068237178819,0.737987916675524,161.198004007339
1751452133.59824,0.0238900440686569,0.0812022109771498,0.0878419674991848,0.491622225253622,161.797285556793
1751452134.39666,0.0317901744646498,0.0785255355042649,0.0882889140749278,0.438732095927002,162.595702409744
1751452134.76555,0.0502399704248626,0.0746647101586104,0.0921857754222418,0.670443719901815,162.964587450027
1751452135.26057,0.0312775246364474,0.076633443743777,0.082827557064076,0.559435824111,163.459615707397
1751452135.85046,0.0366651893699794,0.0755124790054502,0.0841542325800349,0.559235997617113,164.049503087997
1751452136.08487,0.022159052782964,0.0785102867016478,0.0827475889231465,0.650977560406731,164.283915042877
1751452136.95838,0.011321727605023,0.0660008015355551,0.080139689927701,0.852225504474029,165.157416820526
1751452137.23535,0.0162117637091201,0.0732502007029341,0.0800318658269402,0.710495714540112,165.434394836426
1751452137.78848,0.0069815030983964,0.0646178031066906,0.0720182594374002,0.753002523190525,165.987525224686
1751452138.38969,0.00809289323722773,0.0590398102365901,0.0739286520064583,0.781872360081384,166.58872795105
1751452138.6497,0.00186552895806802,0.0545753797694291,0.064408600435949,0.898008642964046,166.848743438721
1751452139.22293,0.000947382311835554,0.0555417929163795,0.0671384124908782,0.716357335708873,167.421973466873
1751452140.0323,0.0104687323415087,0.0643825450620295,0.0763121106202151,0.889569613542734,168.231343984604
1751452140.33993,0.0133326227938229,0.0643932683457003,0.0774795355634331,0.82222797913572,168.538975954056
1751452140.86905,0.0133869989380075,0.0818714706288795,0.0955845990563522,0.445869326771205,169.068090200424
1751452141.494,0.000707402066837837,0.0729936394928892,0.0854689902169934,0.111890437128589,169.69304561615
1751452142.28121,0.00508543676627848,0.0733278617937785,0.0912944934265331,0.0952558161359645,170.480253219605
1751452142.86948,0.000973935996672282,0.0777055533448037,0.111010679342104,0.0598603022110032,171.068526268005
1751452143.1706,0.0162767346187955,0.0650237571327912,0.102310076221097,0.314064808605528,171.369640111923
1751452143.70473,0.000427926610726104,0.0733404397018074,0.11618672149033,0.656070173510941,171.903770208359
1751452144.55053,0.0137775848572925,0.0591504069339974,0.0914075823660626,1.20568211167602,172.749567985535
1751452145.10135,0.021217232898203,0.0571174916114181,0.124295048718957,1.1391460242092,173.300392389297
1751452145.9802,0.0430908028969812,0.0556882892549364,0.118247489059348,0.495070532051537,174.179240465164
1751452146.5067,0.0677061928865053,0.042355086154342,0.15714232849211,0.497383341829888,174.705738306046
1751452146.84378,0.0411375728820556,0.0592456500502951,0.156632386488654,0.662778971117071,175.042819499969
1751452147.37445,0.0453592130280649,0.0542245869413076,0.149017221013284,0.820707793089346,175.573488712311
1751452148.25453,0.0207284674902155,0.0493731607659731,0.125505424773241,0.917837507781181,176.453572750092
1751452149.05758,0.031182385119263,0.0564452082731739,0.15470434292358,0.815715369588434,177.256619930267
1751452149.62107,0.0358267872381903,0.0659239467221244,0.145738669227765,0.6417343544547,177.820114612579
1751452149.89376,0.0440843539087021,0.0694874842383726,0.166667901614876,0.485636106567236,178.092802762985
1751452150.49822,0.0585706397361143,0.105309023745041,0.21469831324895,0.018545580497827,178.697260379791
1751452151.02011,0.0694814052527137,0.10461402050512,0.192239423007174,0.417755162145622,179.219150543213
1751452151.63168,0.0446443152188731,0.0805539190984046,0.190709469756447,0.528425147686282,179.830723762512
1751452151.93071,0.0396464135348182,0.0664484492502639,0.183232145490668,0.315781827639934,180.129748106003
1751452152.48516,0.0562560452114145,0.0650604424578809,0.189398526894448,0.925768391837494,180.684201955795
1751452152.99944,0.0478210594941046,0.068304424174773,0.200429660059274,0.517453842168462,181.198482751846
1751452153.28335,0.044037958486399,0.0660400127321372,0.173332338660904,0.680300801450518,181.482391357422
1751452153.83973,0.0566996568894442,0.0717794111633276,0.222573869615381,0.923989833790275,182.038766622543
1751452154.28172,0.0602609510859811,0.0735253770387097,0.22443418403092,0.706471503619012,182.48076415062
1751452155.3564,0.0668478209112395,0.0783881624517413,0.224184595720859,0.528302498118878,183.555444717407
1751452155.67552,0.064929571862411,0.0779657420198578,0.224918306153461,0.529469756331761,183.874563694
1751452156.19528,0.0709784156491535,0.0721931753602725,0.217067744638875,0.71659342370676,184.394319057465
1751452156.77596,0.065186049157024,0.0750110389716081,0.248372345465915,0.602605306436504,184.975004434586
1751452157.0443,0.0647830869118717,0.0725681633736643,0.205113788191471,0.474185877837906,185.243342399597
1751452158.18186,0.0899986604854952,0.07739360862145,0.252117040122619,0.711326852103024,186.380906105042
1751452158.74026,0.0810279871094295,0.0803690533582708,0.233441619612028,2.38251817551269,186.939301013947
1751452161.27152,0.106958793354176,0.0958342131602556,0.264464823975749,0.183661748570985,189.470565080643
1751452161.51896,0.0924041965327387,0.100608159055631,0.269200949995111,0.289348528293834,189.718005180359
1751452162.0961,0.066629604475275,0.106120444753335,0.243437529599909,0.493514223703102,190.295137405396
1751452162.37091,0.0890668720065575,0.0893724000495419,0.276576670145559,0.177419071427268,190.569952726364
1751452162.94421,0.097398453288613,0.0831750236620295,0.278670240025746,0.177720620117842,191.143252372742
1751452163.47048,0.0911674483982692,0.0849872372931788,0.246598834119446,0.376362137104647,191.669518232346
1751452164.05484,0.103639725013789,0.0804240515173986,0.279255002182291,0.557642345195006,192.253880500793
1751452164.58837,0.0777722098736895,0.0923182570614811,0.237273291558068,0.246427789192894,192.787409543991
1751452164.89244,0.0979324764866769,0.0790748879489804,0.269185906858937,0.656001569240142,193.091476678848
1751452165.40214,0.0885497888064624,0.0838368134374994,0.282301013476982,1.00526870407732,193.601180315018
1751452165.94719,0.085212719510948,0.0907469439941426,0.254133482333512,0.299326267183158,194.146227121353
1751452166.46632,0.141126065230861,0.0777060024013272,0.323992769962109,0.544085755537469,194.665360212326
1751452166.83041,0.149504955875983,0.0793073772318489,0.3358634085694,0.256826836372504,195.029454946518
1751452167.362,0.191350749204557,0.103138767053383,0.322476681371646,0.493151531497212,195.56104516983
1751452167.8617,0.153395020401065,0.132066087349697,0.306197585941313,2.35629420478184,196.060738563538
1751452168.44071,0.148314557625471,0.12473753315887,0.296548910454979,1.77231383290907,196.639752149582
1751452168.73418,0.155500491600341,0.114240396981211,0.299018335493634,0.0237714925083188,196.933222770691
1751452169.27577,0.163576861397444,0.0945274317105853,0.298313177953115,1.4309881232644,197.474807024002
1751452169.83878,0.154852368252958,0.0936392512624109,0.28079426403332,0.963954395927154,198.037816762924
1751452170.41115,0.16457233264046,0.0872287541930952,0.290346058277974,0.464163339737889,198.610189914703
1751452172.09487,0.171932817792078,0.0817425484852197,0.283932912294469,0.360154118456211,200.293916225433
1751452172.64623,0.148187937243033,0.0875121834201216,0.279736848727213,0.182099214008004,200.845268249512
1751452172.95319,0.137144574478929,0.0892783318574697,0.268013273940789,0.589388720799628,201.152227163315
1751452173.22742,0.123875942325364,0.0912823797027684,0.263898203260165,0.327795392664399,201.426463365555
1751452173.47603,0.118328524324149,0.0910399936433404,0.260980660256178,0.565911343127327,201.675074338913
1751452173.7847,0.12910116181823,0.0847426717363025,0.27078127170657,0.218528194443928,201.983738183975
1751452174.07386,0.127655411518646,0.0789751726696442,0.27524705333525,0.280953006798026,202.272901773453
1751452174.33468,0.126604940434235,0.0778513066349196,0.273497322479046,0.932098576045939,202.533721446991
1751452174.91935,0.133763833378362,0.0727040068492824,0.281310221270302,2.06836184586212,203.118389606476
1751452175.1375,0.123656190487679,0.0838260028881508,0.265342808869603,0.716823476517497,203.336539268494
1751452175.66592,0.107350283813088,0.0949000817779475,0.262423977838851,0.60886226595118,203.864965438843
1751452176.23867,0.112393807646288,0.0968845774536975,0.263623864184832,0.276506596815383,204.437709331512
1751452188.36652,0.0975007489602469,0.116974459647911,0.257087463789277,0.114051640905387,216.56556558609
1751452188.55561,0.104182406791048,0.10527979717921,0.259451853779966,1.14649478519474,216.754650115967
1751452188.72153,0.121313861110141,0.0925234632015783,0.269235427514479,0.655746145443504,216.920573472977
1751452189.07089,0.109200758215372,0.0976061947610418,0.265724227837519,0.473122108036331,217.269926548004
1751452189.61316,0.140110441269032,0.0783941708381151,0.262535920715359,0.170804809199636,217.812200784683
1751452189.82305,0.113902655387981,0.0675180487784544,0.260445926471428,0.79078436720959,218.022094249725
1751452190.09485,0.100498669138493,0.0629421980823075,0.2473345056391,0.787476664327669,218.293895483017
1751452190.34431,0.09930003915645,0.0516638635499236,0.231196463695946,0.34039012631468,218.543353796005
1751452190.61757,0.0968222844196243,0.038113907778075,0.227456214988627,0.0724050054447931,218.816615343094
1751452190.8904,0.108660708379165,0.0166779428852726,0.207749765334384,0.361359449958066,219.089437007904
1751452191.20944,0.0978128787208279,0.0107078670102481,0.226286811198626,0.918568814627741,219.408477783203
1751452191.46667,0.0975962077062755,0.0123834216221406,0.205804024393844,0.600719624673439,219.665712833405
1751452191.77518,0.117332952270645,0.0280672440674081,0.2010964709718,0.483460229729925,219.974225997925
1751452192.05589,0.134072245019241,0.0439587322075719,0.195226224439811,0.588822240521318,220.254927873611
1751452192.29159,0.120651149565391,0.0693121638401837,0.234459315583264,1.15250116074255,220.490635633469
1751452192.618,0.110643258187771,0.0853930182916747,0.201164655652986,1.31446396694958,220.817044258118
1751452192.86831,0.10802492581393,0.0895629940653193,0.173772467489999,0.96740470630885,221.067351579666
1751452193.3722,0.101368723732594,0.0879441994961816,0.151896391421593,0.0626754203892309,221.5712454319
1751452193.6392,0.0935910829115496,0.0890878238547734,0.184059258090997,0.361254780880854,221.838240385056
1751452193.91574,0.0949559940345237,0.0815480016294541,0.148192431212397,0.393561020516891,222.11478638649
1751452194.21401,0.0967096299035983,0.0788780040507922,0.125340334810176,0.436042977289593,222.413048028946
1751452194.40439,0.0978117431189682,0.0797069550948351,0.14389444478432,0.00786997447463598,222.603433132172
1751452194.65109,0.101714957470173,0.0828613245839107,0.137321916315381,0.332424798315443,222.850128412247
1751452194.93938,0.103366931748036,0.0980910827124362,0.196181055263367,0.246129495617016,223.138422727585
1751452195.38614,0.101673734788543,0.110031126890844,0.157545724057643,0.613906568347794,223.585179328918
1751452195.66995,0.0983253492970659,0.116054494673748,0.165745377714954,0.652192587614298,223.868995904922
1751452196.34388,0.0707066148806925,0.127839818131772,0.16223935709029,0.46451952327234,224.542923688889
1751452196.79541,0.0590957156104768,0.102741585138297,0.134158813013461,0.57844950665922,224.994455814362
1751452197.51456,0.0656051157801025,0.0753679215286267,0.158228674825925,2.97449140196978,225.713599681854
1751452197.79384,0.0707581896886822,0.0587881374637518,0.138321768367197,1.7911525985301,225.99288225174
1751452198.04361,0.073653626192943,0.0505323988554047,0.129219663878956,1.28753720608867,226.242654323578
1751452199.00683,0.0725876913954,0.0761782661250066,0.14568153220983,0.295627330020237,227.205876111984
1751452199.30996,0.080114930868934,0.0849683316258072,0.138418533028209,0.253948982490335,227.509000062943
1751452199.77681,0.0758649006382601,0.103440290218659,0.162515084363435,0.483993379495931,227.975847959518
1751452200.02749,0.0807856528071858,0.0992479056347833,0.15784652451504,0.359267686956701,228.226529359818
1751452200.51909,0.0627880600829878,0.0838554477780855,0.136786022279713,0.0718408408804221,228.718128919601
1751452200.98964,0.053109002923402,0.077600067343655,0.14548642016955,0.234590687194581,229.188676595688
1751452201.25746,0.0588829021640587,0.0764943844605615,0.140200291946224,0.487426229761204,229.456498622894
1751452202.18262,0.0774860544922644,0.0900905965447221,0.149380694970586,0.911982249552968,230.381659507751
1751452202.92696,0.0624613725037166,0.095575443814111,0.141432927538797,0.493098913488897,231.126002073288
1751452203.82903,0.068623249059379,0.0741534359734524,0.149598119113163,1.39643301171368,232.028072357178
1751452204.56576,0.0787510208975322,0.0624429111921661,0.147943032728581,1.39039711207446,232.764799833298
1751452205.96389,0.073765318579671,0.0996096967579829,0.162518827569845,0.408557225493891,234.162933826447
1751452206.94797,0.0665019566961567,0.0945179728364454,0.160947788681727,0.0943113074149148,235.147007465363
1751452207.50525,0.0612204023791136,0.0783061147303652,0.159872014503373,1.2392978107387,235.704292535782
1751452207.72782,0.0659426316899259,0.0746910717213645,0.160851219266734,1.5231572680824,235.926864862442
1751452208.20779,0.0555753714618756,0.077447736534344,0.154795206127125,1.2407440871944,236.406827926636
1751452208.47603,0.0494139432715013,0.0745246650167144,0.151113942190161,0.77502333063407,236.675066947937
1751452208.94724,0.0612920809742521,0.0644943525516548,0.147028032879261,0.352671453612775,237.146280765533
1751452209.19149,0.0612086179753986,0.0665912340184462,0.152284389249339,0.0832570620299365,237.390528440475
1751452209.61263,0.0702190703592596,0.0791307241637278,0.167757201024169,2.22523667795526,237.811674594879
1751452209.89823,0.0739228128514329,0.0754396809277309,0.16319037577055,2.93858372936581,238.097274303436
1751452210.15535,0.0830550992199886,0.0728105585706627,0.163750385892519,1.00061795578869,238.354394435883
1751452210.64638,0.105607090234705,0.0796352983507309,0.173539380109403,0.265927579698873,238.845418930054
1751452211.06505,0.0824702094532412,0.0994764367666754,0.17856158016816,0.561432185879418,239.264091730118
1751452211.4962,0.0834074835818086,0.0991239632702383,0.182969093398113,0.8552892620075,239.695244789124
1751452211.76202,0.0878837557284014,0.0894545904925685,0.178671008340803,1.17407862199047,239.961063623428
1751452212.50521,0.0975387877428107,0.0762931590979856,0.170996404853987,0.747428461365499,240.704251050949
1751452212.76007,0.115536985164368,0.0651313337708732,0.183191984403905,0.699468720397038,240.959114313126
1751452213.24001,0.0788888801456098,0.0910851512520603,0.176509694902009,0.114682247517974,241.43904709816
1751452213.73978,0.123389617142754,0.0841944222078914,0.191437914145151,1.76175302161475,241.93882393837
1751452214.00625,0.128893579743155,0.0793046778552249,0.191197420959706,1.34612259990602,242.205289125443
1751452214.89886,0.115151982967143,0.0862695550787525,0.192266694889542,1.91507686395176,243.097900867462
1751452215.508,0.145546783268552,0.0966626915559412,0.207885444149093,0.175523112379629,243.707045078278
1751452215.93792,0.11483732870318,0.123007851887889,0.196348734591736,1.0392872003722,244.136964321136
1751452216.34437,0.155395380143693,0.103112614816593,0.2171396658412,0.671830543601596,244.543409824371
1751452216.81933,0.136843661747171,0.103943766672152,0.202371963790483,0.0581433419692899,245.018372297287
1751452217.13327,0.137354004517661,0.0898039056919409,0.195251494698501,1.18190881101824,245.332309007645
1751452217.90674,0.121339045536475,0.0469115022124225,0.179642215464946,0.458403205820327,246.105776548386
1751452218.36826,0.0810538077429923,0.0126870585936305,0.143198238432165,1.77948913334276,246.567303180695
1751452218.61633,0.0759113962524234,0.0102643687045121,0.154628069410016,2.2654272374069,246.815370082855
1751452219.15689,0.0758895620576361,0.0124158735803683,0.141940510727369,0.568196621910721,247.355928897858
1751452219.4422,0.0792056837754718,0.00224733785845999,0.148234414704482,0.163681449260718,247.641244888306
1751452220.6322,0.109359499216352,0.0621116471776069,0.181131484740355,1.28344532050619,248.831238985062
1751452221.31203,0.130230705149539,0.0651029393291407,0.201681963744815,1.07427433100411,249.511075735092
1751452222.45113,0.121019671930337,0.0655308765749987,0.202467249623584,0.177584212224359,250.650176286697
1751452222.64605,0.122064284541503,0.0652209629018827,0.206984938110385,0.165282720445517,250.845090150833
1751452223.57146,0.103941506167045,0.053598045081372,0.244547539023545,0.424274891926897,251.770496845245
1751452224.5959,0.104957359215433,0.0784430692446754,0.245914803420534,0.950791737710425,252.794943332672
1751452225.33246,0.11575277145765,0.0760825209846834,0.221819154852609,0.765971503160125,253.531497955322
1751452225.78312,0.124288585419096,0.0682289073403277,0.255774281669281,1.75308625258097,253.982162714005
1751452226.07739,0.109968205382372,0.0615427453449358,0.265211264914798,3.39479091540726,254.276434183121
1751452229.59533,0.118226873607454,0.0617934930851849,0.265375947951385,0.656105198059504,257.794370174408
1751452229.94098,0.118417706430471,0.067254512430833,0.264141622059262,0.380504157590604,258.140022277832
1751452232.94384,0.146272454213607,0.0622640545043263,0.299930479632494,1.77412256549054,261.142879962921
1751452233.15296,0.151013816472132,0.0647395682696654,0.313985296190339,1.72175690522111,261.352001667023
1751452234.00104,0.149620875191113,0.0692364505650547,0.289516845501891,1.44287952155299,262.200078487396
1751452235.07271,0.156882545595438,0.0785697350503405,0.288957888160777,1.70412469995813,263.27175116539
1751452235.32948,0.158624062158176,0.0802961228400574,0.306135241927278,1.78953246353708,263.528525590897
1751452235.84839,0.152198006359674,0.0850975351802572,0.30759273633917,1.26091313443996,264.047435045242
1751452236.15809,0.150127361457656,0.0852506956553349,0.311545451345648,1.50767954756268,264.357134580612
1751452236.44544,0.143344603743315,0.0854369431226707,0.291924094528499,1.44586980434528,264.644477367401
1751452236.75145,0.141984136790026,0.0927895478781609,0.291356047997807,1.07086307700131,264.95049405098
1751452237.26485,0.135122067443476,0.0979168117134455,0.318834199344656,1.90433255929805,265.463893890381
1751452237.5635,0.163362574422093,0.0883437066504551,0.297453855976838,3.03103818474852,265.762545108795
1751452237.8597,0.164390454957679,0.0761059264952984,0.305036887793301,3.71213323774716,266.058739423752
1751452238.17332,0.226865859937039,0.0618108673195268,0.33185317021116,3.12340557230096,266.372362613678
1751452238.51053,0.244989081713157,0.0845114055471332,0.342545527190969,1.12229446458645,266.709568738937
1751452238.8527,0.195051279562768,0.120300020820818,0.316407075832607,0.0592970110560307,267.051740169525
1751452239.0482,0.215075584125501,0.128776231928118,0.325868486063796,0.369761818370357,267.24724149704
1751452239.59361,0.182023088517505,0.135886194100004,0.308741600039115,1.47949520414236,267.792651414871
1751452239.90526,0.195557541834249,0.109935419311932,0.302917940955569,1.91008194746036,268.104298114777
1751452240.17928,0.14971326830737,0.100216479598971,0.257034183590478,1.06902033787508,268.378317832947
1751452241.55356,0.220882716326358,0.031966818385281,0.291516488756213,2.82065616447239,269.752606391907
1751452241.85222,0.263429911916957,0.00910075274185829,0.323786449354753,3.53458560749747,270.05126619339
1751452242.10435,0.217791003445034,0.0344753668420359,0.285399179250236,2.30065577676115,270.303395271301
1751452242.40692,0.201239681422065,0.0405058137976031,0.293532840401601,1.43697390465341,270.605960130692
1751452242.69902,0.183380942216332,0.0471624267482107,0.267069977778072,0.986045257625463,270.898060560226
1751452242.95921,0.168310529736798,0.0485460405208862,0.247085824040822,0.580235072842376,271.158254146576
1751452243.24141,0.193614712671921,0.0570213389383709,0.285990086898428,1.06069918094468,271.440455675125
1751452243.51651,0.182544045446362,0.0806900798751378,0.283500070402122,1.28488695131476,271.71555185318
1751452243.82694,0.204248421178896,0.0390563501779839,0.288120057585123,2.66306608601293,272.02597784996
1751452244.06756,0.163177838546608,0.0667796179733577,0.263921531746389,0.741096327065089,272.266597270966
1751452244.37884,0.198670185892012,0.0453206678909912,0.27482264144734,1.34283074912849,272.577876567841
1751452244.65211,0.194813380605393,0.0606782865478075,0.277854946732283,1.47577125541498,272.851147651672
1751452244.93135,0.215494262307525,0.0145432562590964,0.28890327090707,2.09634417004775,273.130392074585
1751452245.18676,0.210169830088969,0.0193996489626929,0.274522904631668,1.41993150133124,273.385802507401
1751452245.48765,0.192429834148968,0.0271710338244757,0.265307638999824,1.54300403056048,273.686693668366
1751452245.73624,0.185391126808143,0.0343686209155654,0.255815401456401,1.40963968884946,273.935279369354
1751452246.06334,0.209845428523098,0.00298745958111901,0.253861752485035,2.34930999092603,274.262385368347
1751452246.30959,0.159086937035534,0.0306137317800439,0.213851167686283,2.841027262203,274.508629798889
1751452246.58527,0.165293615486622,0.0409772750746482,0.210757265948859,2.48216561913108,274.784310340881
1751452246.84896,0.165401863386153,0.026475459255928,0.190278695813482,2.00096162302055,275.048002243042
1751452247.15308,0.0771809522323692,0.0232749773540366,0.156817681260983,1.53622376722033,275.352123975754
1751452247.42446,0.129427398289496,0.0134198885997336,0.158469284503877,0.822675962178812,275.623506069183
1751452247.70978,0.145993166093558,0.00160798123979689,0.151235948943228,1.10418170222378,275.908821105957
1751452247.98399,0.162035627259896,0.0191036561676885,0.173873111079991,0.617735481051771,276.183030843735
1751452248.27066,0.179297159455577,0.00214084624598332,0.208122815849741,0.434634705715392,276.469699859619
1751452248.55616,0.12966429673874,0.0476251196624813,0.149027965096139,1.39431282774865,276.755199193954
1751452248.82448,0.186841141997478,0.0650143362130424,0.201188434451111,2.0391560462215,277.023522853851
1751452249.07959,0.166686281907277,0.0551648644167133,0.182013947426735,1.20599669341574,277.278628587723
1751452249.32485,0.175314831500826,0.0570820435961337,0.190608155632366,1.92427536130726,277.523895263672
1751452249.85003,0.179693593890926,0.0472511692629545,0.212265218427341,1.64625811019476,278.049075603485
1751452250.58763,0.155560276934031,0.025053295962425,0.189683350183749,1.64642276945551,278.786668777466
1751452251.046,0.159533700683614,0.0138366105845389,0.211184826912433,3.26515532125387,279.245037555695
1751452251.36312,0.170020612266327,0.0116615368526989,0.22291934922776,4.35508813212281,279.562159538269
1751452251.62834,0.160398248737459,0.0139727293440606,0.211911024982547,3.72332370051291,279.827383518219
1751452251.93745,0.168175989876126,0.0150247513829789,0.212942369608133,2.53742072339034,280.136489391327
1751452252.17995,0.14624903394122,0.02409428759209,0.195981459626592,0.696280744137069,280.37898850441
1751452252.6748,0.124600695523959,0.0525849282833888,0.154507705510642,0.570796726598463,280.873844385147
1751452253.24299,0.134288752109771,0.0630227915711488,0.177427833843289,1.42623827965373,281.442030668259
1751452253.62335,0.147279029231466,0.0446440555051422,0.169624557071424,2.10823623374687,281.822392940521
1751452253.9938,0.148394089583316,0.0318175950811432,0.154100449180402,2.27552572394949,282.192843198776
1751452254.92771,0.145287891697254,0.050122811533722,0.170991927151605,2.41650971396795,283.126751661301
1751452255.53153,0.11143780771229,0.0552617664669,0.148162376157008,1.92868851023333,283.730574607849
1751452256.25045,0.124224329591794,0.0285715346345388,0.160212290377209,2.8839273961071,284.449488162994
1751452256.61993,0.104812086126001,0.0254692576348492,0.150964128428594,1.89283146933065,284.818968296051
1751452257.31754,0.0994540683743446,0.0467232062593599,0.160853445694969,2.0228396553567,285.516580820084
1751452257.66772,0.0871420115950512,0.0474418069780325,0.14505134700073,1.94477757693061,285.866761207581
1751452258.04703,0.103545480956757,0.0446002971792252,0.152020951346866,2.1066375184656,286.246069908142
1751452258.44422,0.109510737855918,0.0514916298760233,0.164991503881359,2.10890175518725,286.643257379532
1751452258.78428,0.120077446438411,0.0488349565893111,0.177592201288076,1.42512008730044,286.983321666718
1751452259.14961,0.122545075481784,0.042766055723185,0.178616512796227,1.98887016381881,287.348653554916
1751452259.54005,0.115239687083273,0.0554182239558845,0.181309154136135,2.03127917688474,287.739096164703
1751452260.09258,0.121660534404719,0.0426913722497173,0.181449409983728,2.69947072075842,288.291619539261
1751452260.46304,0.121015438716508,0.0038231577632768,0.172571406451043,2.76336604175862,288.662084579468
1751452261.37555,0.119276564171135,0.0555909093867104,0.187800245073897,0.79221770587339,289.574587345123
1751452261.73039,0.116819946730328,0.0576457616823198,0.186906327649271,0.715295852620749,289.929429769516
1751452262.39688,0.111226421311592,0.0324737056101894,0.188538544033671,0.0821063109407345,290.595925331116
1751452262.73798,0.0956236868070919,0.0298291457222217,0.161527096114078,1.13364085255978,290.937025785446
1751452263.24083,0.101766555598108,0.0731046104724915,0.183168242212014,2.65623580588539,291.439867019653
1751452263.93144,0.122007695429335,0.0798211823240917,0.217207934326057,1.02091002515563,292.130481958389
1751452264.26331,0.118563515854859,0.0762692367072564,0.202540360979275,0.670348323528018,292.462353944778
1751452264.649,0.138501235101931,0.058495644407722,0.208576158295646,1.02367717811039,292.848039865494
1751452265.75791,0.108368746097753,0.0406052005823376,0.180793061004987,1.24856206732752,293.956949710846
1751452266.10583,0.0970107478692803,0.0345038550287238,0.179687712557666,0.461341749422427,294.30486702919
1751452267.34551,0.0942485171727281,7.46419964703371E-05,0.209257737002709,2.42775673494648,295.544547080994
1751452268.14294,0.108930701904206,0.00679828915545788,0.222434042929243,6.42250969456152,296.34198141098
1751452268.49312,0.109310091231684,0.0100393309521334,0.210992468310887,5.39617614534451,296.692158460617
1751452268.88373,0.127910712359204,0.0285579525144608,0.250174990929771,3.69635477561724,297.082770347595
1751452269.25141,0.129552392015658,0.0230401789804584,0.270488449342206,3.27719855113841,297.450454235077
1751452269.43858,0.134570572607103,0.0341434309302633,0.268189222146378,2.39884189960006,297.637623310089
1751452270.143,0.13598822853705,0.033422801829341,0.250885305266096,1.59873350315963,298.342040538788
1751452270.62916,0.135716400317861,0.0392500445366657,0.256455325943148,1.01385808622328,298.828202009201
1751452271.0203,0.136375134338159,0.0376961457486271,0.253558288290932,1.93698836554266,299.219337940216
1751452271.43511,0.131906599140507,0.0301342873626469,0.273007863016023,2.45445908020585,299.634154558182
1751452272.00412,0.138108380553951,0.0336833905143772,0.294721014238327,1.79570452217652,300.203166484833
1751452272.43375,0.0958634159715155,0.0430017354225796,0.304577293947839,1.0906492588937,300.632786750793
1751452272.84405,0.0977740476586231,0.043049331480632,0.316864982486504,2.54644922204537,301.043096065521
1751452273.2104,0.110699849358716,0.0488261012014233,0.271269448708787,1.20372433564369,301.409441947937
1751452273.6169,0.111504322626086,0.0468059225218753,0.299696776992829,0.0477158015821,301.815938234329
1751452274.00261,0.127914788363067,0.0413353562824683,0.301501072501765,1.63776388729909,302.201649188995
1751452275.91318,0.132824615318115,0.0251195961488773,0.311473788776798,0.629456328924338,304.112219333649
1751452276.26998,0.141698404472256,0.0435475420795151,0.336680821397742,0.561786754273337,304.469020605087
1751452276.62393,0.139935876362032,0.0428333124893079,0.322016472201452,0.724135349166447,304.822974681854
1751452276.99903,0.154151445730327,0.044053729043017,0.30057099000528,1.02080930002806,305.198072195053
1751452277.74247,0.17826202811066,0.0251485567652838,0.336292336596655,1.191653063539,305.941514968872
1751452278.13375,0.187022694687973,0.00490548149732062,0.319542041917136,1.28841787082164,306.332795858383
1751452278.48965,0.174102287915483,0.00439963357082451,0.336441939239005,0.678436543274153,306.688688993454
1751452279.21858,0.156967323166365,0.000967038128375952,0.321027450374664,0.0280394592920112,307.417623758316
1751452280.56879,0.145049676991926,0.0214788590244401,0.303412293040351,1.46863981437476,308.767835140228
1751452280.91526,0.143446335197923,0.0343222703159922,0.328699800978854,0.93552250136228,309.114300966263
1751452281.28172,0.140809059528268,0.0339829580773625,0.34317269441372,0.113386343238245,309.480757713318
1751452281.62053,0.12283828933841,0.0555838763898473,0.336935238402025,4.57252873091225,309.8195707798
1751452282.12217,0.110558905225733,0.0639630431646228,0.30727775733687,6.74008896242118,310.321214199066
1751452282.44102,0.102717010215224,0.0590854995713284,0.332744568523187,1.42335744874792,310.640065908432
1751452282.98271,0.167281651585483,0.0314517932619096,0.349287216306394,0.00856990427162721,311.181749105454
1751452283.83989,0.162627891749333,0.0138791204520985,0.361857364980188,0.298314348696633,312.03892993927
1751452284.18033,0.156997166979356,0.00133319029129253,0.357781371993121,0.349995888595259,312.379372835159
1751452284.53659,0.166370942085921,0.00308224086808639,0.335531937578044,0.496715210003993,312.735636234283
1751452290.87708,0.203340323993919,0.017315617742403,0.26374224629,0.0940252621378247,319.076122999191
1751452291.91454,0.22780576880595,0.0233701137059648,0.302789070744532,1.88005661372502,320.113584041595
1751452292.50615,0.227719060127228,0.0400514075643024,0.263343901397488,0.107490474234969,320.705195903778
1751452293.01053,0.245421206809011,0.064870618707118,0.312530346154118,2.6552459534725,321.209571361542
1751452293.576,0.250799310461931,0.0736046393968972,0.32115038045611,2.94414264779773,321.775040864944
1751452294.16724,0.277686553883133,0.000393869298298544,0.342412535015771,4.19692023097355,322.366284370422
1751452294.6026,0.239792884953571,0.00296498367220899,0.315858363839402,3.63016480353104,322.801643133163
1751452295.15257,0.222233912478318,0.0227333091846966,0.296379331575473,2.88499662410346,323.351612091064
1751452295.7076,0.162502550827246,0.0492305945853024,0.257927602931112,1.90207932896061,323.90664434433
1751452296.31104,0.22325024629401,0.0410242823894653,0.316385624088905,3.5388853956605,324.510086297989
1751452296.86175,0.265494010428512,0.00160565522778677,0.332992227667036,0.847352249490379,325.060794830322
1751452297.41907,0.265635697492725,0.0191925400084623,0.336233852663495,2.63163365962775,325.61810708046
1751452297.96817,0.212728338094153,0.0458249651378408,0.298198390454076,3.00369115458178,326.167208909988
1751452298.8302,0.230326618817696,0.0220414007346132,0.306390022626179,1.08457659528416,327.029239177704
1751452299.37935,0.198930415212753,0.00217058329227804,0.263788457986519,3.04733864538173,327.57839179039
1751452299.94394,0.257655602824324,0.0289803255621224,0.315780997941697,1.92268632695832,328.142982244492
1751452300.76954,0.200453599517655,0.0596754834946234,0.282106063530704,1.98420871173578,328.96858382225
1751452301.33571,0.251528003450011,0.109556146233615,0.332626157021348,1.38112739711702,329.534756183624
1751452301.90308,0.231616795376078,0.127834329729049,0.333658548046181,1.40183060468024,330.102121591568
1751452303.48699,0.241856760330112,0.152522967995323,0.368978656556881,2.69074416697307,331.68603181839
1751452307.4192,0.16364493889882,0.0209095142947908,0.272464875950931,1.89844788883163,335.618239164352
1751452307.96485,0.149863319876248,0.0207431105818661,0.261748613590203,0.821167420786604,336.163888216019
1751452308.35957,0.14760897770118,0.0199933488894866,0.265871467233844,1.85801556740629,336.558612823486
1751452309.29663,0.156788748166292,0.0229167714631313,0.256718679605867,3.39831538318705,337.495668172836
1751452309.69445,0.138947189651052,0.0333744197577295,0.235126351560542,4.99252908939797,337.893491983414
1751452310.11501,0.160299865462853,0.0626333361435487,0.24326408391917,3.54369093932167,338.314052820206
1751452310.37385,0.162620375443121,0.0668231565235407,0.24395020346264,3.17844855400986,338.57288980484
1751452310.58821,0.159883213674039,0.0707680782507867,0.27041582084519,2.52166871367741,338.787255764008
1751452310.81037,0.160685201522243,0.0624770922754219,0.266542680129888,2.14485044672873,339.009414434433
1751452311.23642,0.181824562581632,0.0762846978456093,0.272905988781329,1.9212877388764,339.435461044312
1751452311.69031,0.157519476279264,0.0563807798897502,0.235142224072641,1.37791312643005,339.889346599579
1751452311.92498,0.163995009827278,0.0505022565000788,0.250209014786691,0.828621287684191,340.124025583267
1751452312.69159,0.121200276790572,0.0113262172573285,0.171676413316273,1.52778431670141,340.890636444092
1751452312.85572,0.122141085670431,0.00250052659349365,0.150358887179303,1.88424537300201,341.054763555527
1751452313.27637,0.130530830045192,0.00738999342808344,0.187551286339728,2.16447934858067,341.475415229797
1751452313.49628,0.137508325559359,0.0158712190103518,0.192578563138999,2.3965833729405,341.695326089859
1751452313.72492,0.137889935499054,0.0109530163284814,0.186109949650803,2.39251516120943,341.923963069916
1751452314.01517,0.128157604628912,0.0113215064795564,0.190204831771223,2.54914571161024,342.214215278626
1751452314.58476,0.127470497078848,0.0043747855417573,0.198286363037229,2.3705026567683,342.783802509308
1751452315.04032,0.128949853863972,0.00304656531754377,0.182569344190975,2.27989666728719,343.239359855652
1751452315.40824,0.138259319885481,0.0140258646453031,0.184336263983988,2.79962329781988,343.60728430748
1751452315.62561,0.131936860667371,0.00165234543620096,0.203073572845731,2.54057747425964,343.824655771256
1751452316.04204,0.118654475955985,0.0139814069329156,0.168091867106413,1.97357789250294,344.24108171463
1751452316.69185,0.101187055183903,0.00840450756328193,0.136082284521448,2.18691712184927,344.890893936157
1751452317.14938,0.0875873507342315,0.0186067828093168,0.122359566571261,2.07503548863351,345.348422050476
1751452317.43922,0.0675866220904364,0.0176933681052733,0.0799572749459262,1.81297636845478,345.638260126114
1751452318.0644,0.0864159810706573,0.0225567858762443,0.162194183433928,1.82851487682069,346.263438224793
1751452318.3264,0.0931805682307934,0.0233096615412798,0.14049197005482,1.95990076692065,346.525441408157
1751452318.55697,0.0795592904366154,0.0247185312381328,0.117641159232685,1.85674378088875,346.756011247635
1751452318.99314,0.0598544763451012,0.0219832963642319,0.0976986540662244,1.86310184692481,347.192180156708
1751452319.24005,0.0694727680492466,0.0192829357901967,0.120290705850731,1.89471459490456,347.439092636108
1751452319.5274,0.0651618973489603,0.0183000430400992,0.116510120510368,1.5407866794873,347.726439714432
1751452320.03102,0.0562118858051099,0.0216295818964452,0.0939216703213351,1.69172791457828,348.230065584183
1751452320.31653,0.0620153864471065,0.0196840632845254,0.0881153057813713,1.91255979768283,348.515566825867
1751452320.61113,0.0694257449875066,0.0236456142353012,0.133648483322147,2.13716567402286,348.810167074204
1751452320.88511,0.0518180032981586,0.0282474836464943,0.100222050012371,2.05001436935558,349.084154129028
1751452321.3217,0.0467361707368186,0.0217034800454323,0.0856909419333835,1.51079834480761,349.520742893219
1751452321.62793,0.0357131289089616,0.0202645488670425,0.0603657482861627,1.24473984063018,349.826967477798
1751452321.8354,0.0408694111246293,0.0160095276824253,0.116454098221526,1.37101295634989,350.034436941147
1751452322.37628,0.0517119703474029,0.0294407659011926,0.0842930777250861,1.75075975972242,350.575319051743
1751452322.63415,0.0537533859545496,0.0332015123114737,0.0967528304102636,1.81098926993447,350.833194971085
1751452324.614,0.0978395817273987,0.0376958515648227,0.159679156082286,1.82664158691209,352.813038110733
1751452325.14129,0.115506648887334,0.020217849019879,0.15362602075833,1.89411982701264,353.34033370018
1751452325.40399,0.112132666804073,0.0162992560543502,0.149521645240064,1.9057652635541,353.603028297424
1751452325.67955,0.102952475528802,0.0118042477206464,0.164552132003217,1.70859469645121,353.878593921661
1751452325.90622,0.093327805834468,0.00870123920056232,0.155175243739821,1.52123245727305,354.105260133743
1751452326.15302,0.088301553517482,0.00893047876028641,0.147120893968894,1.75976709932446,354.352060317993
1751452326.41058,0.0903544297796239,0.00952167042396379,0.150791694478683,2.2216086015504,354.609624862671
1751452326.66698,0.0925560632171649,0.00925569344799881,0.154107237204098,2.23560462423421,354.866017818451
1751452326.88608,0.0996741302178905,0.00793170471728533,0.160178492226818,2.62686872792928,355.085126161575
1751452327.16323,0.103524976211672,0.0124189975567002,0.162953750773132,2.01516485502433,355.362269163132
1751452327.37192,0.103047666938735,0.00643370357859574,0.162993685671933,1.88278753226917,355.57096195221
1751452327.61724,0.104418975606037,0.00693063719390752,0.165220050787704,1.60655900957695,355.816282510757
1751452328.06439,0.10533854109016,0.0114256044215162,0.159987521709709,1.38273776112832,356.263436317444
1751452328.3603,0.106985321170749,0.0115782454121107,0.152877158764553,1.49590487435756,356.559343338013
1751452328.58146,0.107526431479055,0.0100941441049187,0.163505211183879,2.03692241486633,356.780496835709
1751452328.84477,0.113578974101146,0.0148864267783753,0.162656525914321,2.08952024020811,357.043810844421
1751452329.02614,0.115641614973122,0.0158748603225676,0.161925445678672,2.06427097002433,357.225181341171
1751452329.2977,0.116058923249482,0.0175243968953605,0.16692095851486,1.94611248880135,357.496742725372
1751452329.5143,0.113879734962793,0.0176321961140502,0.167556732771013,1.54109346416345,357.713340520859
1751452329.75837,0.111519524790996,0.0162229298187637,0.175947232816979,0.931404362612289,357.957415103912
1751452330.47284,0.10368643222444,0.015736701181883,0.167763195654027,1.89232097292865,358.67188501358
1751452330.74822,0.102425330619963,0.014888899985916,0.175988663013909,1.69864135655551,358.947261333466
1751452330.97859,0.103809565073309,0.0112827847072823,0.173051691471908,1.67002575060031,359.17763543129
1751452331.20598,0.107750085705577,0.00661573891724254,0.168863601393139,2.0633654740925,359.405025959015
1751452331.69278,0.108950509209328,0.00414810408473687,0.172898237733543,1.71443688502618,359.891824007034
1751452331.91007,0.105495195605191,0.00366549415460749,0.177248228379005,1.69181844006741,360.109111309052
1751452332.22579,0.107440852339618,0.00585272166282791,0.170266916086262,1.29948209346385,360.424829006195
1751452332.42711,0.107896180200194,0.00198244604670572,0.168216640416412,1.25452693076007,360.626148223877
1751452332.66742,0.120195365587721,0.000504252658353632,0.178373549784799,0.352478206768909,360.866461992264
1751452332.87247,0.119453825340027,0.00218890138123529,0.180599223640666,0.353898847347905,361.071508169174
1751452333.16318,0.110235006382062,0.00240897345145408,0.169153943283211,0.801650903691522,361.362220048904
1751452333.68165,0.0949755793277647,0.00504566800522888,0.158825459617466,1.72851137328619,361.880696296692
1751452333.88144,0.107024594126513,0.00761756659921775,0.160718526648707,0.0970117230665449,362.080479383469
1751452334.1327,0.100027071763775,0.0202502848403565,0.1517435238111,0.317927436591117,362.331743955612
1751452334.58632,0.0850294643896929,0.0457592280344943,0.14112093207363,0.137403617074174,362.785360813141
1751452334.80428,0.0751058886253437,0.056840881584886,0.127414526714465,0.311911436844585,363.003317594528
1751452335.14796,0.0891212919037789,0.0731761540895026,0.161883915685593,0.760736366173864,363.346998691559
1751452335.3618,0.094427274578206,0.0671286956192536,0.132840123636612,0.693176678633346,363.56084394455
1751452335.73133,0.0908952119829132,0.0483040099145338,0.104330832894058,0.989118221381441,363.930374860764
1751452335.92975,0.087864633252007,0.0379801680556922,0.106510491579374,1.09620028733896,364.12878704071
1751452336.77445,0.0570497406125838,0.00271244020403971,0.0574351556490241,1.00360228707544,364.973494529724
1751452337.25213,0.045003584617537,0.0126412186808895,0.0501917712289404,0.401887285267073,365.451172351837
1751452337.81223,0.0125313491046213,0.0328237859152074,0.0362343734999965,0.413269292153769,366.011270999908
1751452338.22759,0.0171949898466361,0.0563269254554775,0.0590232725841918,1.22678169107628,366.426629543304
1751452338.83249,0.0528228762545928,0.0740521427163055,0.101800165115566,2.06641233539417,367.0315284729
1751452339.31334,0.10529627151943,0.0723116721772965,0.127743283405035,1.98603114493193,367.512380123138
1751452339.55449,0.119038078813047,0.06348085947333,0.134918426574017,0.96514457662487,367.753528833389
1751452340.05648,0.11667930996499,0.0390811197582783,0.145751478933264,1.06267440125429,368.255516529083
1751452340.84292,0.0855985131191868,0.0121156016390271,0.114420056022475,0.381425954443978,369.041962385178
1751452342.85215,0.14837370921277,0.0150133654923525,0.165318779479442,0.212556994105601,371.051189899445
1751452343.23127,0.125611021830616,0.0220712030741836,0.154254520942122,2.49438679729347,371.430315971375
1751452346.44925,0.100636632142215,0.0510943828521824,0.124296888948524,2.14832171164082,374.648287296295
1751452347.74201,0.105670724760956,0.00816462485383784,0.113838835697909,2.90144155780216,375.941047668457
1751452348.20843,0.080970270341644,0.00478575001992798,0.0819224978464047,4.7906997269577,376.407468318939
1751452348.73264,0.123732169104294,0.0109909944445095,0.124667520802278,2.55619837766524,376.931678533554
1751452349.29573,0.0829108726394261,0.0216601540628991,0.0857086276564718,2.29901810877312,377.494768857956
1751452349.60038,0.0473429276345971,0.0262143456089312,0.0541685316577234,1.39558144831707,377.799419403076
1751452350.14902,0.0768557058486943,0.0404161046246645,0.0971875421423149,2.23377814207111,378.348057985306
1751452350.71427,0.0795134051157378,0.0288341888962522,0.0879044346450765,2.3638905532902,378.913313150406
1751452351.29478,0.0617245098982555,0.0346595830178611,0.0802511164438045,0.708877621240692,379.493824720383
1751452351.54563,0.0931786165648938,0.0271347068427352,0.103992652343732,0.728068161247048,379.744673013687
1751452352.10558,0.0662488203386995,0.0377636349833588,0.0934454033427605,0.762286634013345,380.304619550705
1751452352.70775,0.0766064747559545,0.0362298198741238,0.095268746596692,1.28911807057889,380.906792402267
1751452353.76521,0.063438648907546,0.0395049881973266,0.0922011131949219,1.34048199535395,381.964248895645
1751452354.32631,0.078301821901404,0.0293688214220653,0.0949434569310798,1.2600215316688,382.525347709656
1751452354.87356,0.0616488038147445,0.041447003970033,0.0767999645888406,1.36845987604699,383.072597026825
1751452355.44769,0.046524259698431,0.0527823257934967,0.0716646913464541,1.34815368212124,383.646733522415
1751452356.01207,0.0597297754011796,0.0594560948571248,0.0846969934421097,0.387650897350461,384.211111545563
1751452356.28259,0.0542085448619929,0.061925482849742,0.0828558400448165,1.75761807782623,384.481630802155
1751452356.88622,0.0631777449063913,0.0481524199341497,0.086069498594944,1.82945620303126,385.085258722305
1751452357.42388,0.0768036819304392,0.0359282892337416,0.0849548140335465,1.31792948690306,385.62291765213
1751452357.99507,0.0801252533332866,0.0345809507559158,0.104474620489933,0.975213896673991,386.194109916687
1751452359.69873,0.0749877841702542,0.0389257376434755,0.0943963272427952,0.934856267028642,387.897770643234
1751452360.51712,0.0851488699906167,0.018478890946557,0.0884781561269362,1.79602386706189,388.716159105301
1751452361.06826,0.104351419945568,0.0147350821157191,0.105575920324102,1.37561559374162,389.267298936844
1751452361.63213,0.0941024763931315,0.0394482618019532,0.102878098351619,3.05531887431858,389.831166982651
1751452362.2214,0.109165247319878,0.0628100719871485,0.127815830773362,0.272637284063675,390.420437097549
1751452363.01478,0.0772825051413442,0.005886476130053,0.0781401833131368,0.170741311711578,391.213818311691
1751452363.48763,0.0520585298512399,0.0278812783878921,0.0591232200658978,0.739387420699027,391.686668157578
1751452364.30474,0.053202191984572,0.0528680255453922,0.0756968553761184,0.282753444704879,392.503782510757
1751452365.08948,0.0753622499660001,0.0397997811920678,0.0893414738878497,1.11414579779156,393.288524627686
1751452365.88943,0.088750339048941,0.0414713850379456,0.101647250123647,2.36383830216024,394.088468074799
1751452366.17783,0.0706742129519151,0.0563451036523714,0.0910539132526386,2.49440869952098,394.376871347427
1751452366.47879,0.0786157624926416,0.0528865826167229,0.0951714625018711,2.49139062671033,394.67782664299
1751452366.75654,0.0715207390020796,0.0523791800908349,0.0890323883581081,2.13718557051587,394.955581426621
1751452367.28281,0.0789861379733283,0.0467240290211457,0.0921328841228448,2.05239469186774,395.481848478317
1751452367.86171,0.105261528261861,0.0685946240287589,0.126034701041382,1.04229088793046,396.060754537582
1751452368.44319,0.127786132455272,0.0963717076606336,0.160832133401041,0.452823446527094,396.642228603363
1751452369.03367,0.132380447093804,0.0938608443649662,0.162281196149053,3.98363223868635,397.232711076736
1751452369.55064,0.148050829057643,0.0658933886446738,0.162061998345083,0.467900758749232,397.7496778965
1751452370.42067,0.143038192341875,0.0613040324970466,0.156128190975444,3.3416795082997,398.619708061218
1751452370.69238,0.146789213323123,0.0543263276298962,0.156529141184946,3.18780107716376,398.891419410706
1751452371.52375,0.143275608494852,0.0993987920749193,0.175687908424323,1.29105948862031,399.722791194916
1751452372.37062,0.12969282878679,0.0641672508515772,0.145213712779039,2.03223227882423,400.569662332535
1751452373.23246,0.140046652394236,0.0142408671289846,0.142067213959101,1.13880380751134,401.431500911713
1751452374.34411,0.125335662482787,0.0105823292932987,0.127841160158881,0.580761781868095,402.543148994446
1751452374.88777,0.146318473994693,0.0337846379857201,0.154216723465542,0.568252112358755,403.086806774139
1751452375.18801,0.135746567244368,0.0394004517735924,0.155148679928123,2.40986923619208,403.387046813965
1751452375.76756,0.154015325858832,0.0576800963938955,0.197581630294457,0.293074469568276,403.966599941254
1751452376.29796,0.135550580875361,0.0304941810659529,0.176766961416869,1.07419120056498,404.497002363205
1751452376.59302,0.121336440955497,0.0189246652969537,0.188927547938286,1.88167962959391,404.792058229446
1751452377.12118,0.15285870517573,0.021155446562803,0.241264975586358,0.577822560064246,405.320217609406
1751452377.73117,0.122612511073829,0.0219483415283444,0.194113682572702,2.06214940874565,405.930208921433
1751452378.56797,0.0846196508032961,0.0388225417966988,0.119354198894306,1.206280310868,406.767015695572
1751452379.43001,0.0725129773654611,0.0786298687763596,0.13094541054538,0.561206240497122,407.629047870636
1751452380.26877,0.0820772828031591,0.072029090845561,0.140939492055203,1.72111402105448,408.467813968658
1751452380.83718,0.0873243780281068,0.0361666999092622,0.151754821783219,1.93969233219064,409.036220550537
1751452382.80766,0.0830101221587301,0.021661119718178,0.129411577333198,0.13935336488377,411.00670170784
1751452383.06026,0.0941509622973298,0.0435198640865195,0.135366078239899,0.903737726291926,411.259306192398
1751452383.63634,0.0910184309673925,0.0616529339857532,0.142096251046241,2.11144080507728,411.835381507874
1751452384.18854,0.0883237115404834,0.0668875642444249,0.137000544979928,1.61829638779519,412.387585163116
1751452384.48471,0.066982033542351,0.0579687055609237,0.120334111819067,0.989717654657758,412.683746576309
1751452385.07579,0.105385438899613,0.0618013395796422,0.141124745401837,4.14003353174157,413.274836063385
1751452386.16983,0.101410189056383,0.0473961871752109,0.128587064364783,1.72412803525284,414.368868589401
1751452386.73421,0.097286104542293,0.0327534908700224,0.121412868108718,1.51644582861813,414.933247804642
1751452387.3082,0.10212832261535,0.0338995203225156,0.13208894976904,1.67925985241099,415.507243156433
1751452388.09829,0.110983782017958,0.049961399108549,0.146094412364019,1.63594432751558,416.297334432602
1751452388.67974,0.108888702760461,0.054693678110755,0.155969093730287,1.23452330623558,416.878781080246
1751452388.97916,0.107656311728271,0.0494136061949444,0.138998214016697,1.26890874402795,417.178198099136
1751452389.53075,0.0975515400713554,0.0527322809511537,0.127236415327063,0.789479496630258,417.729792118073
1751452389.80785,0.0827157224615696,0.0461349110119107,0.119436825840018,0.61764320003056,418.006888151169
1751452390.36098,0.119797914123197,0.0456414779694732,0.142228146437484,1.47623414796209,418.56001830101
1751452390.65284,0.123301652683614,0.0388958622486832,0.143206565482783,1.71226059723685,418.851879358292
1751452391.24986,0.100190299681894,0.0455566771554423,0.125734375391244,3.18223154295234,419.448898077011
1751452392.89392,0.105515187733979,0.0512942852813558,0.145706132407764,1.21244916124042,421.092965602875
1751452393.1348,0.106584422493424,0.031519368601689,0.135108383767375,2.08771195432625,421.333842754364
1751452393.72907,0.0987659010777251,0.0506329155215131,0.133181469355281,1.79993425564436,421.928115129471
1751452394.28128,0.11767404474634,0.0430766852145483,0.148830748960435,2.61904411568532,422.480316877365
1751452394.5679,0.12043647994187,0.0426023143378003,0.153609691051569,1.33863351317333,422.766937732697
1751452394.88734,0.106083601209159,0.042385886735449,0.138317373629745,1.10222264544168,423.08637881279
1751452395.1783,0.0760709372629749,0.0300620910332641,0.113582142740918,2.2311508981442,423.377344608307
1751452395.40475,0.111545304569341,0.0489210178253736,0.142628721174449,2.51643561705127,423.603786706924
1751452395.71667,0.139100706909098,0.0676421032105794,0.176367695570043,2.15561520704861,423.915712594986
1751452395.97075,0.132055384503426,0.0626455863305808,0.164776042641157,4.21113309239452,424.169794797897
1751452396.25158,0.0916167332834053,0.0386154298743815,0.132456365053702,2.91775644477722,424.450625419617
1751452396.53843,0.113032531796394,0.0647382938707173,0.155803218105793,1.57208909544688,424.737467288971
1751452396.78723,0.116406925980356,0.0602081358237445,0.158285906746323,1.00593783154327,424.9862678051
1751452397.08217,0.116285060038763,0.0602917968641274,0.161474823223293,1.53788296542167,425.28121638298
1751452397.36875,0.114108686964053,0.0670437092521494,0.151974896742054,2.33131392932379,425.567796230316
1751452397.65349,0.119079412167756,0.0791130436649148,0.162167414572705,1.47061387892798,425.852533340454
1751452397.91691,0.106561437691793,0.0832348343194349,0.154489198291143,2.06841903430303,426.115954875946
1751452398.51755,0.131899011926907,0.0906469407983153,0.174928379499783,0.82512072849384,426.716587305069
1751452398.78577,0.130605697527776,0.0927401996038593,0.174839811143144,1.17309296938321,426.984811067581
1751452399.06523,0.137355904221573,0.102274507072567,0.185352959154238,1.9671073811667,427.264266729355
1751452399.3737,0.13297414684787,0.0985951733141168,0.178440606427186,1.26927385602083,427.572745323181
1751452399.61401,0.117425613213434,0.0722668826066384,0.157915045484105,0.59520460455423,427.813052654266
1751452399.92971,0.106318608928259,0.0760803139624264,0.145644742448057,1.49963756311226,428.128748655319
1751452400.18498,0.106074871870156,0.0910450998940009,0.154704674137389,2.23162730305897,428.384024381638
1751452400.48528,0.106806346278087,0.0952704006515783,0.162512091287111,2.38774745037199,428.684319257736
1751452401.02405,0.136334542453866,0.112936297901669,0.188705469159793,1.43985687879482,429.223095417023
1751452401.31222,0.102177578524075,0.0991257435205233,0.160062680630711,0.24535664519981,429.511265516281
1751452401.59511,0.059321849720849,0.0765495020676932,0.117188313742056,0.496085666968357,429.794152259827
1751452401.84446,0.0438102271709457,0.0657439144293175,0.103098325452389,1.47070985845209,430.043503046036
1751452402.45005,0.0490714936723098,0.0434984866296255,0.0975418880480518,1.49942302285342,430.649094581604
1751452402.71189,0.0817521287886056,0.0398608177147675,0.120708590407073,1.98325588010125,430.910930871964
1751452402.99799,0.098620601746094,0.0321391583348456,0.121546475284349,2.62834437973302,431.197027921677
1751452403.52873,0.099292244485832,0.0391412421937969,0.118882320692874,0.32654650035649,431.727768421173
1751452403.85356,0.0892985137195013,0.0369209449705474,0.119062997592069,2.00915218949733,432.052604675293
1751452404.1284,0.104359818071388,0.034729001704596,0.132274350651084,3.64388262039547,432.327438116074
1751452404.37201,0.0757649552641144,0.0348191100892579,0.108805666124692,1.46175428778935,432.571051836014
1751452404.96952,0.0667004669548277,0.0349252990238358,0.0938642218220371,1.09018093370252,433.168562173843
1751452405.50546,0.049201521306836,0.035643199026663,0.0926678367117912,1.7032679537061,433.704504728317
1751452406.06515,0.0409880702747611,0.043573450623112,0.0971917533296416,1.11574639667379,434.264189958572
1751452406.37173,0.0468020643715357,0.0379729139064162,0.0866258665251289,1.81373798421718,434.570773124695
1751452406.61692,0.0729854065058402,0.0509109522294393,0.110295889797042,0.517632350954992,434.81596493721
1751452406.90365,0.0808313164484202,0.0612332620972822,0.116905702573142,1.3937398889879,435.102689266205
1751452407.37173,0.0504458514107129,0.0347060265144927,0.0914740318944328,3.93387387464693,435.570775032043
1751452407.92526,0.0289040541570738,0.072474848593691,0.0987407670767549,3.53022417019501,436.124298334122
1751452408.23364,0.0390595563094709,0.0824229901063687,0.109820986533622,0.395985922031113,436.432684183121
1751452408.49344,0.0197410933242113,0.0521736869705274,0.0872553871817774,2.14925496898575,436.692483186722
1751452409.28116,0.024673486582012,0.0571286851964326,0.102017278281589,0.651482612399181,437.480203390121
1751452409.60159,0.00139534204080105,0.0333485375702862,0.0511837233998502,0.445702467377205,437.800635814667
1751452410.09538,0.00518475728158752,0.0230848896483074,0.0595050900939649,0.779739159473254,438.294424057007
1751452410.41501,0.00650857561726603,0.0133961077007947,0.0811962940089055,2.74982098405818,438.614051342011
1751452410.88549,0.00213715478986787,0.0116943386555315,0.0620938018630251,3.60187452747668,439.084535121918
1751452411.1637,0.00436149819531817,0.0198307182708986,0.0937300682387535,5.80111812214873,439.362739801407
1751452411.73347,0.037706391842125,0.00977052255061128,0.11440122464684,1.69121634839771,439.932512283325
1751452412.07313,0.0247888588753424,0.0112774126924888,0.0779064995227239,0.709704961582396,440.272167444229
1751452412.31843,0.0264586404897043,0.0179515275842523,0.090785122499812,1.09954610844151,440.517476320267
1751452412.84351,0.0296692487214005,0.041990271511505,0.0976510847200239,3.83808870449261,441.042550086975
1751452413.41282,0.0817036461587,0.0355449148639111,0.109425836108616,0.358693482186301,441.611863136292
1751452414.30882,0.0798718453913754,0.0444759915597497,0.115673405736988,1.46284940047738,442.507861375809
1751452414.87163,0.0818977151959057,0.0400101607456538,0.115756925937022,1.04302226458047,443.07066988945
1751452415.11612,0.0758694290536863,0.0285249164982022,0.102941869365,0.252848703936404,443.315160036087
1751452415.69034,0.0669130511654936,0.0128292826533309,0.131209704285736,1.29659290826772,443.889380216599
1751452416.23246,0.0560792187139754,0.0539746567484847,0.134057917170938,1.39431747553955,444.431503534317
1751452416.8459,0.0606869606141398,0.0767216044719534,0.207863044557899,2.00345207718811,445.044936656952
1751452417.38699,0.0537390462244116,0.0702230994007498,0.184417957951311,1.86667040383526,445.586027622223
1751452417.93546,0.0776749675114878,0.0117708677636839,0.188332423015824,0.83427033450442,446.134504079819
1751452418.50189,0.117666978417442,0.0106377713596943,0.174590110881269,1.2995904816791,446.700930595398
1751452419.09812,0.138827568491267,0.00701822953703069,0.193397582104582,1.56662371084501,447.297164916992
1751452419.39189,0.153411523535827,0.00856443246619509,0.209247939328831,2.350235777209,447.590932846069
1751452420.74036,0.0922512581088366,0.0131875852274139,0.1497192276617,1.26630155131677,448.939405441284
1751452421.90966,0.111077991735436,0.0179320674564583,0.167173848734945,1.6841648450294,450.108702659607
1751452422.48034,0.106235147915767,0.0226399618740585,0.158918930329014,1.42014471001798,450.679381608963
1751452422.98885,0.112777857576878,0.0326256036908386,0.17561953072165,1.64036197418776,451.187889575958
1751452424.14937,0.105887699127218,0.0246956306277961,0.16620349856941,1.02996882169791,452.348410844803
1751452424.70575,0.0997850232063997,0.0209854633957756,0.157791266576295,0.403983626366015,452.90479016304
1751452425.29701,0.104678483079442,0.0186815991525768,0.169909151874896,0.231436483622902,453.496054410934
1751452426.64234,0.0989716368514904,0.0265165005619754,0.159798373697376,0.923269625513016,454.841385364532
1751452427.22373,0.0816694810022205,0.0131894527172491,0.143779601310194,0.437148607963021,455.422766685486
1751452427.77691,0.0698891050260735,0.0140438478932783,0.144810385628613,0.466467601560999,455.975949764252
1751452429.18036,0.0786986186063605,0.0365665575172813,0.145009616703101,1.32740374732164,457.37940120697
1751452430.28898,0.113530468121953,0.0635902362743552,0.187949730695596,1.74853956987994,458.488023996353
1751452430.89342,0.106911717546102,0.0401994275401032,0.184298252418278,1.34416016976249,459.092462778091
1751452431.72317,0.0784204183027812,0.0239263532253005,0.162061980457577,0.947839929240648,459.922214984894
1751452432.25773,0.107351829910705,0.035829111403888,0.179610719861657,0.578939189150416,460.45677614212
1751452434.25135,0.00504776366938198,0.00364148858647173,0.147196186814665,0.803850102510749,462.450389146805
1751452435.06076,0.0709407998821914,0.0992146646028731,0.207348471542035,3.76060175626328,463.259802818298
1751452436.50022,0.0791751630468425,0.152153964880329,0.279169872102774,2.01168574329696,464.699259281158
1751452437.91915,0.101066674009374,0.124880342702395,0.211332400381127,0.594292044122106,466.118194103241
1751452439.25728,0.00648389268528549,0.0788477862934469,0.15208014055074,2.60442684799233,467.456325769424
1751452439.84099,0.0258695948555463,0.0356273579787243,0.147966513301265,2.75142271000111,468.040035963059
1751452441.24542,0.0822465443513456,0.0541355452461274,0.137298919362128,1.19554543616997,469.444464921951
1751452442.10433,0.0370047042204562,0.0595429140991834,0.133183408172687,0.439570256184522,470.303371906281
1751452442.91402,0.0376125186034411,0.0644746579506381,0.141143263116997,1.60617854067726,471.11306643486
1751452443.48298,0.0014051543464404,0.0494150105572095,0.138320913682746,0.411485993940774,471.682020187378
1751452444.05539,0.054678569250822,0.0559810298997294,0.152402432903897,0.161491416428149,472.254430532455
1751452444.89712,0.00070548786731095,0.113008682409193,0.179908943954792,4.53663324329094,473.096158742905
1751452445.43594,0.134582901166019,0.057407549170267,0.194731744705849,5.18261737069822,473.634980678558
1751452446.28088,0.00274860376580177,0.168315002050823,0.210543884149172,0.356467163953144,474.479922294617
1751452447.42209,0.034794224734918,0.147019816925863,0.197018410195376,0.936007599573836,475.621134757996
1751452450.41951,0.152494338268089,0.0693564716464894,0.175715313417439,1.9197609571154,478.618550777435
1751452450.82826,0.125610274970885,0.0484884855852568,0.162620173408973,2.06435710464025,479.027304410934
1751452451.0415,0.109139116801074,0.04863586721284,0.145564334421681,0.443692205521112,479.240542650223
1751452451.24092,0.0727805429573682,0.0306036146037867,0.131167792004827,1.57611379967115,479.439960241318
1751452451.6589,0.0931917224678873,0.0315759444778907,0.126469101809307,1.65671038835915,479.857941865921
1751452452.30094,0.135173277556883,0.0425292134596285,0.174582537932879,0.59471716817954,480.499979734421
1751452452.72485,0.138369863415382,0.0496590602518494,0.169811174316461,0.109253626026941,480.923891305923
1751452453.13482,0.127597771621582,0.124158019090037,0.188339366069012,1.29686183323794,481.333865404129
1751452453.87979,0.0979544142884605,0.12296345345418,0.16672288677424,2.06623297925552,482.078830480576
1751452454.51516,0.0913522933325313,0.10097177479139,0.149172759726422,2.90436974856588,482.714197158814
1751452454.85833,0.0816595686934578,0.0679758706954192,0.123565483183016,0.527877326773758,483.057374715805
1751452455.19157,0.104001760025669,0.0530599735171804,0.132359479990157,2.19811827180871,483.390615224838
1751452456.22302,0.142002795945237,0.0603234092658909,0.164168333851713,1.47103907275539,484.422061443329
1751452456.55003,0.130242855781037,0.0584061960156341,0.15311658218621,1.70246126804662,484.749076128006
1751452457.23955,0.115522023442086,0.070628857723273,0.148303324566399,0.671857530253551,485.438591718674
1751452459.01291,0.0162879654913475,0.135039301127968,0.148317072238298,0.986408610358657,487.211953878403
1751452459.34327,0.0149772984455816,0.184123288536701,0.194296607241841,3.27635869512149,487.542309045792
1751452459.83088,0.073826869259797,0.192194380592458,0.219172309321692,2.73438285082941,488.029921293259
1751452460.16482,0.115603781077634,0.166591392859799,0.210928999299744,3.72733459233972,488.36386179924
1751452460.83802,0.214849376689904,0.0798238040061732,0.237598490445312,3.25931771071883,489.037066459656
1751452461.16992,0.188337218827591,0.0665508347951858,0.211757821943951,2.58852094245839,489.368960380554
1751452461.53152,0.19230370763618,0.0510542810540298,0.205219396618143,2.65835661297424,489.73056268692
1751452461.8959,0.175566425916462,0.0581585453237132,0.190836015082189,5.77879256659349,490.094944238663
1751452463.14021,0.0815960868720373,0.0593541938774913,0.116624253915159,1.43688449587065,491.339250802994
1751452463.6752,0.0706431769793645,0.0875872637871611,0.127719365172051,1.7503570312355,491.874236822128
1751452464.02101,0.0774378872548955,0.0564702446630998,0.105890082694175,1.71606301881193,492.220050811768
1751452464.38956,0.0822008296142092,0.0571107361900354,0.111841129839615,1.82421516633068,492.588599681854
1751452464.97662,0.0853478063540911,0.0581352558774622,0.116607389521416,1.47216383128059,493.175664901733
1751452465.32705,0.0803712259402492,0.0584733053291489,0.117664524417324,0.941417693845177,493.526095867157
1751452466.22716,0.0818305980589673,0.0680360093394106,0.121170392071037,1.06532543693833,494.426205873489
1751452466.59193,0.0918731324531161,0.0594072551550713,0.120816901085639,0.990411311667507,494.790967702866
1751452467.5263,0.120749470288849,0.0742831491251341,0.155290564379583,4.91134946832959,495.725344657898
1751452469.00851,0.188138733605965,0.017410444240642,0.201598317374482,0.382039528758429,497.207546949387
1751452469.52292,0.159591693251807,0.0281778589231865,0.174969567746876,0.496976707112331,497.721965789795
1751452469.92804,0.161971990015597,0.0413463453516931,0.186531760620482,0.403101033776146,498.127086400986
1751452470.61566,0.139924018079085,0.0422804416597375,0.159009749917375,0.123488880392554,498.814702510834
1751452471.07827,0.131672783279471,0.054109265018752,0.163419900028845,0.345447921547135,499.277312278748
1751452471.42213,0.135051315442948,0.0600388534670173,0.165172271665331,0.50717089613352,499.621173858643
1751452472.01979,0.124908307883665,0.040857804031426,0.154095317729945,0.286797445267326,500.218831777573
1751452472.57642,0.111627200611372,0.047106643232546,0.147023028000844,0.766876085084759,500.775460720062
1751452473.16474,0.111419099918158,0.0555051840086505,0.145683987616466,1.38789181256965,501.363780260086
1751452473.72948,0.112141241628786,0.0720175465960224,0.157032408117971,0.706002729315755,501.928518295288
1751452474.27299,0.0886523864765496,0.06106698948365,0.133153693896825,0.762919276211308,502.472034692764
1751452474.83218,0.0978536569312327,0.0713468700490554,0.149634722709598,0.0320113501730447,503.031221151352
1751452475.39179,0.100191881354209,0.0823741198948027,0.155991691437419,0.378960456476922,503.59082865715
1751452476.19727,0.0811148734620177,0.075736581678757,0.142523133292773,0.320555593041193,504.396308660507
1751452476.69409,0.0882876063192257,0.0731117228280667,0.150525487960367,0.945451629580508,504.893131256104
1751452477.24315,0.0970726208528714,0.0904736208654267,0.16389802372394,0.417445084120358,505.442193508148
1751452477.78657,0.0864185971815554,0.0764095153410902,0.152281773739534,1.14707273049951,505.985609531403
1751452478.38086,0.101297533116199,0.0881397668053476,0.172040330306889,0.768422137531558,506.579900026321
1751452479.23287,0.0872148473661769,0.0622520807934386,0.13942974041917,0.574229383212796,507.431908369064
1751452479.80206,0.106546535103769,0.07064169622863,0.152554599003222,0.543788199857172,508.001102685928
1751452480.31779,0.111419079145244,0.0760881651473724,0.164526881240561,1.52592741738449,508.516833543777
1751452480.91579,0.10380065687026,0.0983870812106373,0.173139054262786,0.4820655866903,509.114832639694
1751452481.51893,0.080440882975199,0.0826499974277093,0.14572838729147,1.02808557185916,509.717970609665
1751452482.05009,0.0762007852756124,0.0824063340114647,0.141420483400121,0.963141991237621,510.249134540558
1751452482.91706,0.0528912493961542,0.0765098412093423,0.12230926884307,1.5780288137146,511.116103172302
1751452484.04805,0.0651408068201007,0.0963915403263864,0.143531963479762,0.0414543025675243,512.247092008591
1751452484.8577,0.0797806616033123,0.0781572203701255,0.13632524900353,0.215419351482979,513.056746006012
1751452485.41056,0.0696517768780081,0.0727729297572239,0.131888657682185,0.208567776652378,513.609597682953
1751452486.2592,0.07237661496591,0.073561841789255,0.138448064878666,0.191550907222872,514.458240747452
1751452486.79978,0.0793234407670016,0.0724088260310363,0.144558887900366,0.277535267213723,514.998818159103
1751452487.38763,0.0742102100479538,0.0681095211416305,0.139718554272769,0.42992939513528,515.586673498154
1751452488.23913,0.0717461105804822,0.0742887582602942,0.145522806066804,0.400437721816158,516.438175201416
1751452488.80001,0.0621758191630015,0.0846383940575872,0.140791049734735,0.845363614189328,516.999048709869
1751452489.67878,0.0611824925744053,0.0964308802949887,0.150080634515088,0.983857561479971,517.877818346024
1751452490.20904,0.0491223540314625,0.105328451251034,0.150815096437286,0.0263829887824853,518.40808391571
1751452491.09061,0.0893432945146913,0.0697835706776979,0.152114604821141,0.0217139891708297,519.289654731751
1751452491.65619,0.0714912643100583,0.0642744898861511,0.146553372572913,1.3098382995584,519.855232715607
1751452492.52362,0.0806237720600316,0.0664030109061848,0.137379774068483,0.653167801720041,520.722663879395
1751452493.35052,0.0831771793615703,0.0838652117842971,0.164474999388491,1.90284539703436,521.549560308456
1751452493.92676,0.0881452139961774,0.0926904554731021,0.158415881830791,0.3180076300968,522.125797271729
1751452494.77547,0.0866709778612772,0.0918553491018583,0.164472787449653,0.282739408335512,522.974514007568
1751452495.62008,0.0756674149151486,0.108188275493307,0.170749096941647,1.38709412188227,523.819120407105
1751452496.17168,0.0869329742768933,0.089383730066579,0.158346093882879,0.463789030026667,524.370717763901
1751452497.08379,0.0581958670839603,0.0982922879068731,0.14756506692555,1.47038198260987,525.282836437225
1751452497.89206,0.0690373021322009,0.109479639513868,0.166538120743615,0.401768834373554,526.091099262238
1751452498.75393,0.047598875976088,0.0702972118438151,0.123346660250442,0.64739098629901,526.952970981598
1751452500.45576,0.0439333602639394,0.115463978156781,0.123844001940301,1.34148375546687,528.654798984528
1751452501.57268,0.0511177983499422,0.0865085853362219,0.105694748094077,1.50540584610334,529.771723508835
1751452501.88349,0.0544815005886739,0.0874443958670947,0.103163232303856,1.45591729341889,530.082528591156
1751452502.46408,0.0600724803932626,0.102496636156906,0.120356044478978,1.72129893794453,530.663119077683
1751452502.93685,0.0352540462875408,0.0907307298908824,0.0973408972055571,1.97953794492549,531.135889053345
1751452503.23721,0.0370475656742093,0.0685258552921183,0.0779267669655484,1.575763972038,531.436250209808
1751452503.80791,0.0681085190590809,0.0499330164473365,0.085992857561102,0.195211593667485,532.006952047348
1751452504.1374,0.0887202641754198,0.0306011738215491,0.0998415218075242,0.757521974113111,532.336446046829
1751452504.36814,0.109188049205699,0.0295172811178595,0.116307638967723,1.1595147844648,532.567180633545
1751452504.71193,0.113949461097504,0.0340164531055093,0.130667072202737,1.43660545410856,532.910968780518
1751452504.9596,0.108652406519498,0.0455404628161965,0.123300101946392,1.24802882619253,533.158645153046
1751452505.49948,0.109505171975116,0.0636464815645724,0.130628755267731,1.44516267030804,533.698519229889
1751452506.3725,0.103975292423773,0.0806499381072277,0.135872833192203,1.81075905462614,534.571545600891
1751452506.64433,0.0953905930787685,0.0752227796521019,0.12462996509092,1.06780221214295,534.843366861343
1751452507.15712,0.0977380473876869,0.0775248128489028,0.135751036533181,0.935665124433688,535.356160163879
1751452507.75772,0.0972798809218325,0.0680675147116918,0.126630587302345,0.871351716190231,535.95675945282
1751452508.0191,0.0949148501762889,0.0622431533351395,0.119280328820632,0.248607073904276,536.218145370483
1751452508.54292,0.0993917954137426,0.0707688790693382,0.128534232354487,0.542545224292879,536.741961956024
1751452508.91331,0.094645505868875,0.0742093070730074,0.127019320657492,1.19003494117369,537.112350940704
1751452509.11455,0.0909675667237785,0.0801527918582314,0.127276212356585,1.44430902348942,537.31359577179
1751452509.96544,0.0989857149339876,0.0898272300306571,0.14062682646796,0.473599849789273,538.164479732513
1751452510.5537,0.0920266640272041,0.0874321733462513,0.130929002400765,2.08140196675571,538.752740383148
1751452511.05804,0.0959025358337424,0.0956661150416347,0.138344997715585,1.87385813060952,539.257082462311
1751452511.34203,0.0913818232712254,0.090740853500193,0.130913678993384,0.261847917856782,539.541068315506
1751452512.39833,0.0821950761150196,0.0813692017101115,0.120049805630656,2.40907447558121,540.597372055054
1751452512.67366,0.090891006327168,0.0806130168766788,0.12624595370629,1.71737461208839,540.872701644898
1751452513.15576,0.0941572973738746,0.0721774199227487,0.121888030161131,0.237188684483425,541.35479927063
1751452514.12806,0.106966561616991,0.069294901298236,0.128317484386279,0.414536551549997,542.327097892761
1751452514.66077,0.0966862697855224,0.0661037335288099,0.117494944702352,0.745408688285661,542.859809160233
1751452516.11207,0.104145060777478,0.0606197110556301,0.120646366783508,1.16919435693961,544.311111688614
1751452516.59458,0.109434542533667,0.0787491459313956,0.136418732308715,1.784517452228,544.793619632721
1751452516.84,0.100637086157673,0.0697478425996669,0.122765486100969,1.78115907408425,545.0390458107
1751452517.32984,0.111682733473939,0.0818387378362797,0.139393014739701,1.31355479803384,545.528881788254
1751452518.31153,0.127982653893452,0.0853152413649018,0.154797119995117,3.36132561084032,546.510571956635
1751452518.83858,0.116793017347246,0.0727684993481219,0.139231493782181,0.658048037203745,547.037621736527
1751452519.05834,0.113538338930794,0.0755698532716211,0.13692230908789,0.155971282019593,547.257379055023
1751452520.23277,0.0928608714999765,0.110018926810968,0.145617513850639,0.137355562232774,548.431810379028
1751452521.86637,0.119127614949097,0.134961885075886,0.180017179565418,0.21140836886504,550.065414428711
1751452523.44252,0.124519459048407,0.0846915283935821,0.15072780569156,1.75151372403486,551.641561746597
1751452523.80617,0.121417216507419,0.0764438141688543,0.143552279394337,0.846134213028111,552.005206823349
1751452526.06626,0.126285246966843,0.07518536092398,0.147238170050504,2.68188355695482,554.265305042267
1751452526.2816,0.123172393480516,0.0697027370246695,0.141665181664105,2.4468110402036,554.480639219284
1751452526.68719,0.128318212417467,0.0703329842404533,0.146397627896071,2.53014282915038,554.886231184006
1751452527.10334,0.126345389129665,0.0721063251243854,0.146648128250721,2.52901926691869,555.302377700806
1751452527.5378,0.135841635689533,0.0778302583444196,0.158511538424049,2.69159416940708,555.736843109131
1751452527.76891,0.138299507314698,0.079883334413494,0.160589602145568,2.65609731631261,555.967953681946
1751452528.01242,0.137429018671367,0.0846496480246881,0.162369360028354,2.62043445140578,556.211461544037
1751452528.77366,0.139642124148041,0.0869866599711758,0.165229602932806,2.46131669251379,556.972697257996
1751452529.01802,0.142096235877211,0.0819415214419506,0.164554464991351,2.6420023372195,557.217065095902
1751452529.50249,0.142302836858189,0.0730868983592728,0.161108484490029,2.81287163771032,557.701533555985
1751452530.88318,0.138207992490365,0.0752385964151944,0.15775238017555,2.38714144837638,559.082222938538
1751452531.10935,0.137223162656206,0.0709319066897377,0.154500542830515,2.26145293422878,559.308386802673
1751452531.62069,0.142823059579982,0.0745685055400922,0.161154545048132,2.48683599160789,559.819734096527
1751452531.86117,0.144009950602784,0.0749364324675133,0.162361894098225,2.64800079308937,560.060214042664
1751452532.9524,0.147781954611932,0.0766169743614519,0.167149673091958,2.67154538909518,561.151441574097
1751452533.37745,0.145523458970157,0.0738348508402824,0.163513187103493,2.51617183234382,561.576495885849
1751452534.19948,0.143489883282074,0.07882494607845,0.164081885723288,2.58336430240625,562.398517847061
1751452534.60528,0.119766711292013,0.077980111443742,0.142992754676867,4.90408797796481,562.804319858551
1751452535.29468,0.123388603685099,0.0943743851542771,0.155608615954898,2.57142226344591,563.493717670441
1751452535.5371,0.131544888003519,0.107832903809638,0.170163260761507,1.3010123408365,563.736145496368
1751452536.01272,0.130690447760868,0.107209921014155,0.16911499389879,2.17761635139734,564.211760997772
1751452536.84653,0.131157863987236,0.0989832093719004,0.165150631190913,2.50783698610404,565.045575857163
1751452537.10967,0.138250092676997,0.0971283290424025,0.169039954655625,1.79149721109532,565.308709383011
1751452537.85801,0.149939611306269,0.100590845224744,0.182225070340383,0.267259644027455,566.057055950165
1751452538.34757,0.133498108798956,0.0868943942213482,0.160507494089909,2.13981220180929,566.546612739563
1751452538.81356,0.142276970066694,0.085064144691232,0.167059168357371,1.6607562135599,567.012597799301
1751452539.49777,0.139753890470656,0.0743011245735219,0.161145515785923,2.59622730352331,567.696814537048
1751452540.4175,0.13353522558048,0.0674532094876416,0.1513864521616,2.98998879306168,568.616544008255
1751452540.91181,0.13517146701135,0.0710569142616464,0.155471824246273,3.14295265174208,569.110853910446
1751452541.34101,0.101319636004897,0.0852342394204605,0.13837490632098,3.3334781627544,569.540053367615
1751452541.76303,0.103421478610987,0.0889493180574902,0.138659472957447,2.70499996023992,569.962068080902
1751452542.24009,0.116503884476359,0.109159480326543,0.163005450783448,2.45914212494033,570.439127445221
1751452542.48689,0.117813432982569,0.1154700457411,0.166962592571482,1.79199229469866,570.685928583145
1751452542.9808,0.112803024156223,0.11322889442123,0.163057341740563,1.70569077059695,571.179844856262
1751452544.00775,0.133507840345265,0.0795270380015003,0.1593650810387,1.46005484609461,572.206793546677
1751452544.25614,0.134834995021907,0.074870728180594,0.159550488872797,1.45605741105471,572.455179929733
1751452544.53583,0.132357428759419,0.0645509566851547,0.149913327328356,1.5324092370599,572.734874725342
1751452545.44369,0.128065566678458,0.0640780903019048,0.15032043516847,1.58583505689255,573.642732620239
1751452546.03566,0.10906287100163,0.0761938560582248,0.145250472685222,2.8628429980223,574.234702110291
1751452546.83986,0.11844065583367,0.0636994094912931,0.141293185920356,3.91231728657165,575.038903713226
1751452547.20449,0.127589758440526,0.0455482774825179,0.140934809830875,5.04095203632777,575.40353345871
1751452547.91304,0.166349715959537,0.0359010772879425,0.178219470231241,2.2304124047017,576.112080574036
1751452548.50194,0.18562236438624,0.035139466536252,0.191072602566604,1.96353575551059,576.700983524323
1751452548.76042,0.185197357979618,0.0290576652464097,0.190699555330573,2.38057698491001,576.959458827972
1751452549.81104,0.104459830547941,0.049883475625615,0.122962954583804,1.88787899863724,578.010085582733
1751452550.60109,0.112038723928197,0.0659887619115006,0.139516957063003,4.20649120525513,578.800134181976
1751452553.08887,0.149324478080149,0.0813657918435854,0.174170430977147,2.75571369524433,581.287913560867
1751452553.38832,0.154111398759621,0.0891645652287181,0.181932300975138,2.61937683814674,581.587360620499
1751452554.54472,0.14515768563466,0.0751275063455986,0.168403598454169,2.99041737934847,582.743763446808
1751452556.12826,0.120708700186988,0.110428102166689,0.173575944048948,0.902409892699823,584.327297210693
1751452556.42299,0.117038199270799,0.111715459054557,0.17255563529529,1.47843144474995,584.622026920319
1751452557.15772,0.105408613528978,0.119681331480396,0.169367038079079,2.84980753658127,585.35675740242
1751452558.10884,0.116928337596044,0.114956811815575,0.175473342026224,3.68017741505688,586.307880163193
1751452559.80794,0.126379940368263,0.0837585150394346,0.167424436333074,1.6029641290625,588.006983280182
1751452560.5344,0.117946149808353,0.110186525177534,0.177856405545452,3.61356781948339,588.733445882797
1751452561.03569,0.0943069172787459,0.120112231440522,0.172398170409722,5.92863342637298,589.234728574753
1751452561.57043,0.110516338482846,0.122359012245999,0.187259207473812,4.54826998404176,589.769471168518
1751452564.90782,0.0990766912013354,0.0943589112714645,0.193747499194206,2.87489721492176,593.106866121292
1751452565.49449,0.118523969697087,0.0889382344729844,0.196536386725852,1.13855181324168,593.693534374237
1751452569.39694,0.0769640972280046,0.0699911045024085,0.173040629779312,0.824541610832744,597.595978736877
1751452571.63434,0.0612971798369668,0.069521885309826,0.181238947654436,0.01048177059445,599.833383321762
1751452572.26694,0.0604820415717788,0.0758516303940761,0.193354509593425,0.000380433696188443,600.46598315239
1751452573.74467,0.0819341568922707,0.0572429160634619,0.200701874008292,0.832300976457192,601.943708658218
1751452574.14925,0.0795949607252418,0.0597084507388389,0.195389398252355,1.21235049282941,602.34828877449
1751452574.32731,0.0744589519533818,0.0613112589233152,0.21187172873441,0.682091189344585,602.526354074478
1751452574.70584,0.072048452660163,0.0652628692189197,0.207957286640716,0.531381718598617,602.904886245728
1751452575.00495,0.0680242127789283,0.0681434682532347,0.202910263067145,0.380153754360228,603.203989028931
1751452575.21775,0.0687997180486495,0.0697596982346423,0.197629398313988,0.704201937830366,603.416790246964
1751452575.48846,0.0743002536869666,0.071322590855346,0.220247332491507,1.55260795732328,603.687497138977
1751452576.14021,0.0673281327347393,0.06097652100316,0.23310945223665,2.02278297840451,604.33925151825
1751452576.37744,0.0642579544358246,0.0513694894751606,0.176396852270935,2.60153757022511,604.576477050781
1751452576.86862,0.0987439400241221,0.0426473188885284,0.205155013679046,3.32402013782096,605.067665576935
1751452577.09255,0.106125975268231,0.0347837820573843,0.212510337496283,3.11277885091925,605.291595458984
1751452577.31178,0.105013039759349,0.0215952628733689,0.218601350704174,2.58412031336176,605.510825395584
1751452577.50903,0.111360057340929,0.0307524863737471,0.200706950976242,1.71929051448446,605.708072662354
1751452577.72585,0.103300267024621,0.0174520876203543,0.184391681108501,1.16692833058744,605.924888134003
1751452578.093,0.105812091416899,0.0303890004518098,0.236773429098148,0.729252334973614,606.292041063309
1751452578.26542,0.0970041807287008,0.0295718532982596,0.260403844678188,0.324125098272466,606.464462280273
1751452578.68025,0.096845929835208,0.0445004489826256,0.244011150119008,0.404416120534047,606.879290103912
1751452578.96041,0.0847010824279046,0.0320649584453725,0.221112261018814,0.438661235054463,607.15945148468
1751452579.17169,0.0915927117805826,0.0471102194997384,0.236207186388922,0.795277556337335,607.370736122131
1751452579.33594,0.0939828920013168,0.0492931155491105,0.241091401165937,0.951202262850325,607.534977912903
1751452579.57087,0.0928374899706936,0.0399592991644771,0.26140724551694,1.25859326490589,607.769913196564
1751452580.6452,0.107338256688902,0.0578966897858301,0.246872379687754,0.862615333718574,608.844240188599
1751452581.01886,0.103457892571188,0.0522246164600155,0.252156393415304,0.444657072783218,609.217904806137
1751452581.22958,0.0922402244963048,0.0521839577835097,0.244352614956469,0.296974637772281,609.428622961044
1751452581.5157,0.124996267097709,0.0772757938282529,0.253336202180531,2.78542887954969,609.71474313736
1751452582.11035,0.148528791488746,0.0923173815611991,0.304993989253369,2.55099821729366,610.309389829636
1751452582.30138,0.14870947792858,0.0906218818273687,0.299153191507902,2.32205043622179,610.500421762466
1751452583.30694,0.1452417313233,0.0706567958161051,0.302184417786677,1.25559507871088,611.505986213684
1751452583.72837,0.149772763580526,0.0648056139291872,0.305689937088985,1.4017663922385,611.927407741547
1751452583.93309,0.13350898033453,0.049746242070375,0.252659141957465,1.72128474117131,612.13212966919
1751452584.35685,0.146020897458493,0.045667897764175,0.284771954626485,3.12920995548814,612.555896043778
1751452584.7641,0.132238376801766,0.0343958399723887,0.270549949219793,2.29670269933527,612.963141918182
1751452584.95487,0.131492897423643,0.0345573494734894,0.295312017197777,1.93663411485589,613.153915643692
1751452585.17423,0.133634038072794,0.0440900847665926,0.265731994232446,2.35427200618955,613.37326836586
1751452585.71263,0.1482674041926,0.0640707172566408,0.319466575666704,2.95369772060546,613.91166973114
1751452586.05691,0.151569603646017,0.0737766025364663,0.336113096254928,2.80746689594307,614.255949735642
1751452586.31119,0.146507875280941,0.0783541445513578,0.277261337605972,2.50672565526777,614.510234117508
1751452586.51057,0.15202899294879,0.0772453218546776,0.288766375149558,2.71266200104592,614.709608316422
1751452587.01162,0.162691258850223,0.0659466786223054,0.320920113892751,2.71355640394014,615.210663795471
1751452587.37654,0.167280684104747,0.0617481904560071,0.331004048955353,2.57622883342305,615.575578451157
1751452587.98523,0.167539889962044,0.0657149661933412,0.314762853969944,2.81604157896354,616.18426656723
1751452588.41099,0.160678379630957,0.0621213529161171,0.330792451900589,2.65687983638245,616.610032558441
1751452588.80061,0.146518387560193,0.0613327974783063,0.28911203865811,2.00760300426483,616.99965262413
1751452589.75502,0.169068644322586,0.0636874639328349,0.352911107817008,3.02395272794448,617.954058647156
1751452590.04561,0.162242568036351,0.0668057633932431,0.316356473526074,2.86925084760878,618.244653701782
1751452590.33432,0.171116296223699,0.063617553327876,0.326126682197928,2.96188263176415,618.533362388611
1751452590.78784,0.191495759041447,0.0617459603004297,0.358646890770424,3.28026627469435,618.986881732941
1751452591.05165,0.190535417098744,0.0513856512308972,0.331298737050417,3.0339480137693,619.250692605972
1751452591.2495,0.191463957642137,0.0402610457705281,0.32373615544283,2.74963743963452,619.448540449143
1751452591.44479,0.190877623149665,0.0367398320979355,0.317063469121524,2.75834104899217,619.643830776215
1751452591.72459,0.182556173753791,0.0203919635521921,0.326628449285231,2.51810833740476,619.923633337021
1751452591.96604,0.188340653872599,0.0188213320622621,0.352076780504006,2.37670082578348,620.165078163147
1751452592.17614,0.182133350848548,0.00528835225018653,0.322357045875856,1.94502049993651,620.375180482864
1751452594.62247,0.15977696895344,0.095778340749725,0.226516329460829,4.01970086038634,622.821508646011
1751452595.15651,0.177484233738929,0.13205924765613,0.29754067959075,4.02914685557575,623.355551242828
1751452595.46358,0.177462592075376,0.148534082932491,0.279648164310017,4.46531330431704,623.662618398666
1751452595.72436,0.177600348237879,0.140802926427905,0.254984013803143,4.72299300009637,623.923405885696
1751452595.97934,0.198246288365935,0.13176162124561,0.267621179362546,4.3648601158061,624.178384542465
1751452596.22254,0.205319075516764,0.112464294949604,0.274675697100201,4.03772795052866,624.421579599381
1751452596.41451,0.228737867858707,0.10646973674858,0.317900394395938,4.49438044412143,624.613552570343
1751452596.58787,0.22014944267985,0.0853371996613208,0.286633804401683,4.57357095873265,624.786907672882
1751452596.87241,0.228171182925075,0.0802340442910301,0.285067315946668,5.28565797528005,625.071451663971
1751452597.13388,0.228592050922785,0.0755676465198488,0.2824118266372,4.76600572143311,625.332921743393
1751452597.38603,0.223963717202183,0.0716403108758399,0.267908141274537,3.22194130988116,625.585068464279
1751452597.59932,0.209146326587132,0.0457702262294033,0.292385051113689,2.52978621463181,625.798358678818
1751452597.81985,0.200286129889526,0.0359160316228937,0.271409161096362,2.44412272539588,626.018890142441
1751452598.1913,0.176025326543454,0.000425711243433047,0.215341351323497,1.3118059136086,626.390338182449
1751452598.45977,0.167894905460721,0.00401864453934886,0.219474306391356,1.3363681862321,626.658814907074
1751452598.75552,0.14700466369056,0.00266732052380736,0.219874798017106,1.72985406193272,626.954565763474
1751452599.01449,0.137468673077249,0.0115858097138429,0.213539843033278,1.63062435467916,627.213528871536
1751452599.31737,0.145460024623313,0.0283736306704033,0.233318147935115,0.0786475653345123,627.516411542893
1751452599.76307,0.127479449612691,0.04095516233575,0.220496134987921,1.84881415060503,627.962109804153
1751452600.07988,0.119391800473265,0.0414886582296848,0.248472006382389,3.11303597507947,628.278921365738
1751452600.29631,0.130062305039104,0.0476301134882504,0.261521497366659,2.83567991189835,628.495351552963
1751452600.84412,0.143416477378548,0.048035013318488,0.239780362054499,1.24670984470748,629.043166160584
1751452601.06448,0.155918059963514,0.0547061179319828,0.246792540765177,0.419498332873035,629.26352596283
1751452601.4835,0.147439073377086,0.0522726610881306,0.25990443892664,1.65251243178859,629.682544231415
1751452602.39293,0.111072864460225,0.0669714403619276,0.240562216478692,1.13043223565673,630.591966629028
1751452603.04841,0.0993794642490866,0.0702738117210554,0.246672194087056,2.00764483654805,631.247455835342
1751452603.88647,0.139238488312091,0.0601938905286725,0.28244085853706,2.07692823003214,632.085514068604
1751452604.66965,0.124388926331271,0.0502803654787318,0.28109878098013,2.2021192130162,632.8686876297
1751452605.04831,0.124273011506777,0.0574503367988919,0.275343673925188,1.73920561027857,633.247348308563
1751452605.48333,0.135525958424743,0.0404122951663604,0.291237384374249,0.724640648443506,633.682375669479
1751452605.86873,0.129408752292677,0.0367754354479912,0.312209465271509,0.531635426994804,634.06776881218
1751452606.27891,0.122664246112572,0.0405297073778952,0.288443884326691,0.49142971060591,634.477953910828
1751452606.6534,0.114315602650389,0.04283423703217,0.299817807662819,0.651495634993613,634.852446079254
1751452607.71204,0.125520772104773,0.0492114180703795,0.283874111448528,0.55562669488686,635.91108083725
1751452608.10321,0.140431402448991,0.0376822770653853,0.316498504223756,1.02275457636105,636.302252292633
1751452608.49689,0.14375783147749,0.0364836099064991,0.311784749081282,0.60860377077623,636.695927381516
1751452609.30098,0.138087564420007,0.0267183594267817,0.288174768394527,0.491178203539466,637.500022888184
1751452609.73103,0.132319785364329,0.0268719923461322,0.301306611677269,0.356144930676963,637.930072069168
1751452610.10642,0.116446786210158,0.0258278865235789,0.28987997212232,0.235192114268774,638.305463552475
1751452610.49543,0.114049298388999,0.0221940769329207,0.301887729930311,0.200908541264063,638.694475412369
1751452610.91217,0.13095108779304,0.0155638918232139,0.303312557038517,0.527672207292701,639.111210584641
1751452611.27324,0.135841439390073,0.0200204695644886,0.298251219218064,0.827949619898879,639.472282886505
1751452611.69013,0.142081259169131,0.00622901895847228,0.296418639444638,0.602825968473075,639.88917183876
1751452612.52601,0.139998021339798,0.000600255002257133,0.284738513079854,0.850918089786132,640.725054740906
1751452612.87519,0.130634143599021,0.00169976038563247,0.282765624806344,0.830777353641504,641.074227809906
1751452613.28931,0.121622030963821,0.00341684300693101,0.267367454729446,0.807115237916284,641.488350391388
1751452613.5374,0.124756223203482,0.0176542664329563,0.257991366384455,0.594077466452188,641.736442089081
1751452613.84661,0.117599045895693,0.0165772318700141,0.267173313207077,0.447961700422631,642.045650720596
1751452614.46873,0.136017242705493,0.0335190415608899,0.262996913977438,0.755507250355605,642.667768716812
1751452614.84915,0.1404989138894,0.0337668403230701,0.278286596991989,0.9206384520281,643.048191547394
1751452615.28271,0.143386248930461,0.0131358350868156,0.283351120230821,0.31173164490038,643.481755971909
1751452615.68569,0.201931311371255,0.00963337408466458,0.308760857982223,1.12527806041883,643.884735584259
1751452616.14786,0.175677869925922,0.005474000454465,0.281028814524912,1.26711182780877,644.346897602081
1751452617.12626,0.161979357726035,0.00444155267864987,0.287654083669301,1.28733996773215,645.325302600861
1751452618.11404,0.170152088310617,0.00591412304298711,0.278504201275551,0.973912410428624,646.313084363937
1751452619.15072,0.179392014814568,0.0297453133571656,0.305507897144894,1.95421220655679,647.349756956101
1751452619.56415,0.171832009398936,0.0378896624000331,0.297305014398155,1.97079769222217,647.763193845749
1751452619.99634,0.176929506883607,0.049607265414976,0.295794377754925,1.73602427524375,648.195377111435
1751452620.5785,0.175115895682035,0.0463250945901542,0.29573777138649,1.49486115122842,648.777539014816
1751452621.00688,0.177955177513613,0.0489224545783913,0.303972520328176,1.24040653397277,649.205922842026
1751452622.59321,0.160902389042869,0.0459769639326355,0.286018714621527,2.12258365399142,650.79225564003
1751452622.96827,0.166689513601449,0.0434392312878469,0.288986429242066,1.9152254640018,651.167309522629
1751452623.67004,0.164205947617574,0.043331212935271,0.288063943259961,1.62412992353106,651.869079113007
1751452624.12685,0.169531580961509,0.0491744992537094,0.275539806869795,1.51028543760883,652.325894355774
1751452624.68833,0.159918122875404,0.054499045773325,0.276968554101487,1.98737333580355,652.887371301651
1751452625.10042,0.151279204909645,0.0583001181064009,0.292412036786606,3.01320054580165,653.299464225769
1751452625.75509,0.162333528568191,0.0621381261785007,0.294568895854529,3.88386513652427,653.954133987427
1751452626.20107,0.157170253622241,0.0606926784117465,0.274539947755211,3.38956344629577,654.400114774704
1751452626.72247,0.180227707047413,0.0498709010511991,0.299974679716869,3.5278824074609,654.92151594162
1751452627.80044,0.165460147546334,0.0396191094320801,0.279156497616498,2.87409032182196,655.999481439591
1751452628.6171,0.153206095737417,0.0495800015496424,0.26457929647376,2.97458234691842,656.816140651703
1751452629.31841,0.157924508036507,0.0451279729200801,0.272475939982826,2.70353304683734,657.517454624176
1751452629.68988,0.155728064297791,0.0467237530655724,0.281439797675416,2.71577023246645,657.888921260834
1751452630.29942,0.15751345175365,0.0503400231862701,0.275271662233934,2.61068949303851,658.498456954956
1751452630.68513,0.155131762650858,0.0497158704728731,0.287174252419742,2.73870399636203,658.884175300598
1751452631.28827,0.150482312263254,0.0475454005655057,0.282030607196408,2.93912762561273,659.487309455872
1751452631.87633,0.145431833999699,0.0441843042422492,0.27626649163009,3.07459753280158,660.075368881226
1751452632.32642,0.143830865547841,0.0414223416980104,0.26333354215239,2.94810420235573,660.525456905365
1751452633.95765,0.142038886226646,0.0372478912091216,0.273974093551284,2.44024087859893,662.156686782837
1751452634.31412,0.151536108696591,0.0388401281276819,0.283608699204213,2.60710976894786,662.513165950775
1751452634.94143,0.154179315260347,0.038048033793471,0.289308377688384,2.70733408137811,663.140471935272
1751452636.0909,0.161208027683327,0.0380787987626423,0.281807041824846,3.03454881237869,664.28994345665
1751452636.51107,0.165156957214892,0.0348877608393854,0.309415036442386,3.17238412375624,664.710106611252
1751452637.52334,0.146777330282857,0.0337693293916521,0.268423971785475,2.93417903697248,665.722377538681
1751452638.14349,0.142937917300245,0.028305444064183,0.269047062103445,2.64171689247286,666.342528581619
1751452638.51666,0.147740239995802,0.0295091078960331,0.265705255996954,2.58849873947004,666.715706110001
1751452639.55357,0.150457764978458,0.028483565012777,0.276637505731269,2.81578111601083,667.75261425972
1751452640.76413,0.162614913317336,0.0414501762836406,0.299435001243286,3.00110023569482,668.963174104691
1751452643.00052,0.159617762395624,0.028956263411269,0.273137209668255,2.64197081331589,671.199563741684
1751452643.55639,0.159956506766326,0.0277125264325206,0.272298693362786,2.53864529047942,671.755426645279
1751452643.9911,0.145926740778164,0.0297766931830142,0.27633345968057,2.3998701884851,672.190138816834
1751452644.54769,0.154859702403527,0.0321210349646128,0.280939390069669,2.4331122305582,672.746731996536
1751452645.18943,0.147750595193154,0.0324854486885937,0.274883872029287,2.85137481499195,673.388468980789
1751452645.76502,0.143179871090316,0.0304593158599416,0.271908278230415,2.71315233750149,673.964062452316
1751452646.18408,0.158755972080383,0.0294371297402503,0.287873014823121,3.14472827324905,674.38312458992
1751452646.82233,0.156297963098304,0.0254351432010309,0.293380764850087,2.81453972936295,675.021369695664
1751452647.37917,0.147485011831297,0.0368614677518656,0.277703932784303,2.54959757909594,675.57821559906
1751452648.02619,0.152575455582487,0.0385209530054869,0.282549840808034,2.83989300500258,676.225233078003
1751452648.60954,0.151924848075211,0.0227123122207004,0.279797290805902,2.86888929508644,676.808584928513
1751452649.18278,0.15183215968277,0.0308168912206006,0.27517226314099,2.75394682353964,677.381817102432
1751452650.18943,0.132033777101458,0.0298310548107156,0.270437448928705,2.04313520752446,678.388472795487
1751452650.77231,0.15021493258382,0.0331874548745205,0.280064420027067,2.51129541312745,678.971352815628
1751452652.57104,0.140137239948565,0.0351201537008106,0.270764720077835,1.81124484092843,680.770077943802
1751452652.97744,0.139045278425736,0.0378744014161215,0.272320614657214,1.7807344116076,681.176485300064
1751452654.17584,0.167758398705805,0.0407056031750164,0.293719694475699,1.89929608960308,682.374877929688
1751452655.37637,0.151714378156105,0.0327691047482874,0.278575277668425,2.74507466559726,683.575410604477
1751452661.41877,0.128098411303352,0.0349294504641743,0.265894811559053,1.38778856430664,689.617809534073
1751452662.62588,0.14876072511172,0.036413157190716,0.270132764019288,0.471565663316563,690.824924945831
1751452663.84441,0.139148963650455,0.0401182625115365,0.274506301866374,1.20773831562775,692.043449163437
1751452664.58081,0.148580824514076,0.0426705453167227,0.277341242223334,0.784636709291251,692.779855251312
1751452665.43058,0.159586379268016,0.0371196905153918,0.292601338467753,0.52789041832072,693.629625082016
1751452666.59135,0.150057345146385,0.0342621539107106,0.283609482730441,1.04204488240722,694.790393590927
1751452666.99803,0.146915349669149,0.0309185856238658,0.282361525727363,0.831289805521547,695.197072982788
1751452667.56829,0.15482840954933,0.0270550925301563,0.281764737945356,0.195613488579833,695.767332553864
1751452668.19903,0.148982740759872,0.0367236135357678,0.284411199471211,0.0021307078894271,696.398075819016
1751452668.84912,0.153958440674337,0.0431565535110507,0.287203184666529,0.126650058675066,697.048164844513
1751452670.06086,0.147209260803799,0.0349770349679044,0.280054363712019,0.903351186455503,698.259905099869
1751452671.18106,0.15924593136159,0.0392609227470886,0.287091676484898,0.0161743486952374,699.380097866058
1751452671.77935,0.150807572028639,0.0396326552208239,0.27494389225649,0.135466801231928,699.97839474678
1751452674.0226,0.145400592699482,0.0348841612716828,0.280050390225353,0.307863613186965,702.221643924713
1751452674.62045,0.150289992928874,0.0339435327429722,0.28387361172095,0.179077259433599,702.819493293762
1751452675.17298,0.152741839644181,0.0390651346758189,0.290066498148825,0.924207104873753,703.372022390366
1751452675.80675,0.158851328065128,0.0408692910412214,0.294637476751916,0.711444905216832,704.005794048309
1751452676.81436,0.142320085448531,0.0342463398179171,0.26108777630032,0.267339482927798,705.013403177261
1751452678.00365,0.136518370969477,0.0333267153921935,0.256673922237916,0.338578507475723,706.202694654465
1751452679.21897,0.139367890060127,0.0463237994896945,0.273374108594297,1.1158743966874,707.418013572693
1751452679.79776,0.147754523545879,0.039440563077241,0.277752515497058,0.621949371123846,707.996806383133
1751452680.41122,0.142287316427593,0.0326092327972865,0.263093577751584,0.801021533848768,708.610259771347
1751452681.02361,0.151469260212831,0.0325276393846804,0.278848637825409,0.445463109098607,709.222648382187
1751452682.20202,0.1446668516593,0.032079702633397,0.279171509117051,0.777583757283861,710.401060581207
1751452682.81668,0.150416055614817,0.035884091836592,0.276995526671391,0.364180934364874,711.015719652176
1751452684.06466,0.15155430782183,0.0357307819592339,0.273536670244796,0.620750464541487,712.263705015183
1751452687.62318,0.150474337865059,0.0246004381489173,0.280358340046376,0.847660346878438,715.822216510773
1751452688.2341,0.126794150349171,0.0313555800814055,0.267295916243414,0.426886950662885,716.433140516281
1751452691.20203,0.140150829507737,0.0371370190824366,0.261579740675973,0.171569960749743,719.401075839996
1751452692.42259,0.130787754176328,0.0322416905645585,0.263706969855619,0.440297755303726,720.621633052826
1751452693.62191,0.141502771033632,0.0342957788356904,0.273154655750429,1.34838136105123,721.820954322815
1751452697.83629,0.14069225057976,0.0342302599994747,0.27471730557861,0.868317115705853,726.035328388214
1751452698.43312,0.151109324356526,0.0331615663844513,0.274094806243983,0.788141666054566,726.632164001465
1751452698.87861,0.130406118163664,0.0332560679340718,0.277169881270087,0.234107067255237,727.077656030655
1751452700.88487,0.138844396767871,0.0299759428601227,0.276915761623408,0.667440038284834,729.083908319473
1751452701.41911,0.150035992754755,0.0317599509760433,0.286603937363942,0.365980990759625,729.618155002594
1751452702.06082,0.144847992263785,0.0318717825797487,0.27372096162754,0.626122733405219,730.259857654572
1751452703.84196,0.147383563796041,0.0306218567328795,0.273419450561151,0.695389419643104,732.041003227234
1751452705.65235,0.147514547854804,0.0329766438702286,0.290457330930554,0.819621884173072,733.851393222809
1751452706.24445,0.131453497582801,0.0321722490780049,0.270042648355545,0.167651171949553,734.44349360466
1751452707.03411,0.138185569409639,0.0345154954249052,0.276429811118074,0.329480944352851,735.233147144318
1751452707.68879,0.14054857002792,0.0311027476448444,0.275189418807837,0.158930890621577,735.887835979462
1751452708.83864,0.134651522747938,0.0317824125329776,0.266002553176301,0.530551549490014,737.037682533264
1751452710.21075,0.14176609389792,0.0373570825327458,0.28489303646749,0.733719105329822,738.409791231155
1751452710.85104,0.144721172461198,0.0369200852204872,0.268193346069055,0.785974876268359,739.050077676773
1751452711.26062,0.150761709731867,0.0302380251279343,0.275710750084551,1.35969359007447,739.459657669067
1751452711.81286,0.128468082783051,0.0296386248091043,0.250825488605739,0.230799334702939,740.011903762817
1751452713.68563,0.138859861169891,0.0382415208480083,0.263956391680949,0.578765592811454,741.88466835022
1751452714.5135,0.127720278386533,0.0422412006215621,0.263244688265993,0.913784332948576,742.712537050247
1751452715.04952,0.147982912225788,0.0389725372490158,0.268594581566583,0.893179370802381,743.248556613922
1751452715.6677,0.134930236089833,0.037043559285493,0.259310669532884,1.00010057496102,743.866740942001
1751452716.40892,0.142041339745009,0.0365482117536373,0.280438068465361,0.0390088747824885,744.607964515686
1751452716.89555,0.15479462627575,0.037256589082995,0.275113957053942,0.175980268501074,745.09459400177
1751452718.08759,0.139780863311866,0.0322147426696177,0.280631566607176,1.12739738103962,746.286627054215
1751452719.45667,0.14033029035907,0.0310477568931419,0.259768774377222,0.895923793006153,747.655712604523
1751452721.29425,0.133198957553454,0.0375212204807658,0.268903881896433,0.725264181715846,749.493293046951
1751452723.34191,0.140213929902086,0.036558687098701,0.26528932170897,1.39594669988138,751.540951490402
1751452725.27201,0.140852689368323,0.0364933743388418,0.26386530786548,0.282488303204299,753.471050977707
1751452727.70961,0.124046284299864,0.0397169341027934,0.262695580001682,0.463311412288214,755.908653497696
1751452728.9324,0.146733287375088,0.0434826241757544,0.277593502740156,0.00655131092285824,757.131443738937
1751452729.66193,0.137288787908571,0.040592446077506,0.292958342826982,1.51972807210466,757.860967874527
1751452730.44346,0.135523422424283,0.0446148341446344,0.268389319404656,0.449180441440125,758.642503976822
1751452732.91638,0.148687307319911,0.0410248407578019,0.263524951085887,2.47303234762761,761.115421295166
1751452733.65513,0.164284681137934,0.04013986477369,0.287343803905297,2.81275581513697,761.854167938232
1751452734.04602,0.145714433805414,0.0464344064179979,0.268935063620037,1.70970900496057,762.245059013367
1751452734.84988,0.153170896826343,0.0388542838789402,0.265896005843369,1.89025315232149,763.04892206192
1751452735.52058,0.145707138311537,0.043306758216766,0.278105649302407,2.1148052151354,763.719619035721
1751452737.50991,0.142487351311069,0.0375629880544328,0.268771840015652,2.2013493502606,765.708949565888
1751452738.10278,0.13787766285077,0.0404335122477342,0.264839856098152,2.79489393021816,766.301817893982
1751452740.11978,0.158830641083632,0.0383958625681355,0.284584627522649,2.72382276785327,768.318825244904
1751452744.56163,0.151064803106192,0.030048533767739,0.276069461576134,3.10748772878578,772.760668992996
1751452745.92279,0.13799389519024,0.0402166517708406,0.274636416902947,2.20601026611732,774.121833562851
1751452747.14243,0.12857248534201,0.037797150352509,0.276159046010849,1.39384622030718,775.34147644043
1751452748.39888,0.126524281775842,0.0367664617139162,0.263262232149117,0.664660832663988,776.597922325134
1751452749.00383,0.122953217632301,0.033017036512633,0.260994693775088,1.30244348237234,777.202872991562
1751452749.80986,0.129565681524556,0.0327318006048163,0.269090116049025,1.79672882939578,778.008904695511
1751452754.58003,0.123701507211162,0.0353502977701552,0.261258291227163,1.84364214779699,782.77906870842
1751452757.26199,0.1276209158882,0.0344976246909682,0.256421719594292,2.31472101428783,785.461029052734
1751452758.03342,0.137365906459856,0.0299305102741736,0.269960848650017,0.861839428148592,786.232459783554
1751452759.82895,0.124694862927813,0.0301171293206264,0.268169150310668,1.54524667325897,788.027988195419
1751452762.52586,0.141376795646252,0.0192121992564654,0.257632090141538,2.13785218320973,790.724900960922
1751452763.2371,0.142200301514454,0.0171037558134091,0.274815672343949,2.86161217291512,791.436139345169
1751452765.70094,0.125830399098395,0.0418114495201973,0.260921579522449,2.23557232099262,793.899978160858
1751452767.07953,0.127765575372453,0.0362728421201699,0.261005086484486,1.5524039319202,795.278570652008
1751452767.71688,0.124763090643745,0.0320302809919871,0.272465319820582,2.30224980634183,795.915922641754
1751452768.35942,0.104832103113644,0.0214167031936309,0.245864465034918,1.69276488551936,796.558456897736
1751452770.34121,0.13738193602804,0.0413107750685806,0.268265303551747,1.98534421078151,798.540251970291
1751452774.31522,0.174634336858759,0.000543142814444897,0.28854995069938,6.13540298752072,802.514257192612
1751452775.72458,0.186483635866067,0.0103284557405875,0.294763518896713,5.37738867951244,803.923624277115
1751452776.40051,0.165707132199816,0.0108206813841205,0.277754691216519,5.45461820507133,804.599556207657
1751452778.37698,0.135350118953499,0.0290305871789321,0.268966528996173,1.15389399774021,806.576018571854
1751452780.35136,0.131241665786377,0.0427071899388622,0.259155386999457,2.53219197124544,808.550401926041
1751452781.13302,0.143158945746419,0.0385650676477618,0.267902125902858,0.201729679575943,809.332065105438
1751452783.15579,0.1445083154274,0.0284754640802926,0.270440004151325,2.0462055788289,811.35483455658
1751452785.17593,0.151522663519421,0.045779579045014,0.270569870691889,1.27543214732646,813.374967575073
1751452787.98648,0.131705776320018,0.0371488647399032,0.265787298330602,0.648825733846464,816.185517787933
1751452788.64136,0.163448305440717,0.0340696430077658,0.275383942252364,1.96604263459118,816.840404510498
1751452789.212,0.134946358214479,0.0295792652451791,0.264767161948816,1.23278608875255,817.411042690277
1751452790.61912,0.142675580288989,0.0349567527726524,0.279964097550255,2.72321335247845,818.818160772324
1751452791.92943,0.141910616172769,0.0245747788363913,0.278558038465394,2.00702859499456,820.128472805023
1751452799.61158,0.150091276238037,0.0881135638071697,0.239415315726943,4.14517567111975,827.810623645783
1751452801.88876,0.150753052781872,0.0326232890120592,0.219834306883458,2.40746724319143,830.087803125382
1751452802.51362,0.123884780088303,0.0228980479698568,0.206458387299884,1.18256987063085,830.712661743164
1751452805.41806,0.0991654700047997,0.0366130083333387,0.188971765087241,1.91673639774174,833.61709856987
1751452806.17272,0.101272313864072,0.0210419197436846,0.134924058591425,3.16414253586526,834.371761798859
1751452809.10538,0.162684592949216,0.0454116245748997,0.24847226801641,5.39246038222778,837.304425239563
1751452810.06777,0.0782091330504047,0.0479701017206373,0.201474736180084,2.21377826067652,838.266807317734
1751452810.78387,0.10180387189615,0.031856636157094,0.200241683783161,2.99845451498517,838.982914924622
1751452811.28718,0.132411474330891,0.0339042988072272,0.233355465185894,5.13685825135387,839.486219406128
1751452812.28479,0.0939303787590253,0.0477107273620414,0.21237504523837,5.0454559940663,840.483827590942
1751452812.95594,0.102174856365913,0.0402815008301933,0.231137802993657,3.36697739815808,841.154983997345
1751452814.41816,0.113097433875298,0.0459851457048786,0.228226961767713,3.32930968578908,842.617205142975
1751452815.12405,0.110664631383981,0.0294874696461478,0.230482984980859,3.23928045854635,843.323088407517
1751452815.84949,0.0795491865720788,0.00247863497212297,0.209132771179242,3.49758538774297,844.048532009125
1751452816.6574,0.104101536252716,0.0142894107075311,0.199305934526302,3.61386970692965,844.856443405151
1751452817.52638,0.118367027194897,0.0990031476407658,0.222541683656112,3.60757757953475,845.725419998169
1751452818.21982,0.166183772302022,0.113652186508903,0.237634153753952,5.18131699073491,846.418863534927
1751452819.16651,0.115812804914381,0.0148352707098668,0.18388818408424,2.84913521989952,847.365550279617
1751452819.86097,0.0574200530202522,0.0028145422239324,0.0961248328506182,1.1884828657506,848.060009717941
1751452820.62012,0.0519585529352815,0.0243427188115493,0.10880444479191,1.29942663019004,848.819157600403
1751452821.33122,0.0594473929253514,0.0640796621717831,0.141360470256064,1.81942500182652,849.530263185501
1751452822.28944,0.102526295302346,0.0532325174189983,0.163824804544093,1.85205814337715,850.488484382629
1751452822.99602,0.073494169505218,0.0480017896445301,0.156072881755804,2.55207440075952,851.195061922073
1751452823.75141,0.000303861480292156,0.0461288256772083,0.117706746663942,1.55883315791165,851.950447797775
1751452825.4817,0.0272609132223001,0.0558676253789825,0.141048189639274,0.913070662908352,853.680740833283
1751452826.17532,0.0340620969456298,0.0536837900242535,0.138659528420126,0.625227256364571,854.374361276627
1751452828.67916,0.0153401041564019,0.0569097337578932,0.151878383865485,1.18815520654229,856.878199577332
1751452828.867,0.0136499996889459,0.0515438247729783,0.140260900328453,1.15930112655633,857.066036939621
1751452829.33188,0.0279969654069356,0.0461028072200109,0.140812549557955,0.373815857302928,857.530918359757
1751452829.65942,0.0240833792663526,0.0456864560403473,0.135887908486714,0.0713903871866646,857.858464717865
1751452830.10686,0.00847064258391006,0.046420900340296,0.151312855667314,0.361633083123819,858.305906295776
1751452830.37668,0.00589584099401508,0.0401994220884108,0.136812950101281,0.338654861596653,858.575720787048
1751452830.62853,0.0107987998371817,0.0400449149545777,0.128944621272332,0.39640736611256,858.827573776245
1751452830.8825,0.00183658627075722,0.0492224693604231,0.136928622079095,0.0995953694953632,859.081540584564
1751452831.13089,0.00838320842804485,0.0473590408512056,0.135383571776922,0.397404355860791,859.329932928085
1751452831.3286,0.0120287189225539,0.0458893251174831,0.134077294988747,0.270998947822634,859.527642726898
1751452831.55151,0.0226169886184366,0.0511612236719004,0.141626213772053,0.14810552812644,859.750548124313
1751452832.01654,0.0230550524052719,0.0553086884841348,0.156125733454727,0.357491634993346,860.215584993362
1751452832.76573,0.0281741222833052,0.0527552533061251,0.155854969656055,1.16293216988763,860.964773893356
1751452833.01533,0.0369804967303544,0.0456432831579305,0.159200863449448,0.610271225279353,861.214374303818
1751452833.2637,0.0350729364102742,0.0437540452867653,0.149104883161108,0.766611756308626,861.462738037109
1751452833.49242,0.0257083862799723,0.0439469158005699,0.154196720457792,0.697669268623072,861.691456794739
1751452833.72361,0.0142735846784881,0.043535054194099,0.15768183367025,0.463458581907713,861.922647237778
1751452833.98265,0.0171215902398081,0.0480122195967408,0.151191368758666,0.453311091954427,862.181693792343
1751452834.45965,0.0275020550998248,0.0532495347057542,0.156615336022179,0.630151499050325,862.658692836762
1751452834.68636,0.0330048763351596,0.0555653657611495,0.165957703729787,0.815259384593366,862.885402441025
1751452835.16864,0.0406361724441138,0.0572883655105381,0.171223692988723,0.37016935343612,863.367676496506
1751452835.68605,0.0171236929405758,0.0561978355874044,0.165401573647946,0.415536939500772,863.885093450546
1751452835.91627,0.0150918790176804,0.0464903148053573,0.162964217169613,0.429614302720957,864.11530828476
1751452836.18869,0.0134717573263941,0.0478506743248166,0.146838254457997,0.099732361224847,864.387731790543
1751452836.37632,0.022723708611073,0.0447283655458777,0.165853520507271,0.314327428808951,864.575366020203
1751452836.62792,0.030651670210867,0.0471505184081864,0.161529333735641,0.0784129723103375,864.8269572258
1751452836.86298,0.0414138449435466,0.0441813883195916,0.172547443914311,0.393823610978413,865.062017202377
1751452837.10217,0.0484950445617991,0.0482505886222162,0.17881974899827,0.174817057344323,865.301207304001
1751452837.57904,0.0486067020902543,0.0498500058486162,0.165723306609748,0.913677275196251,865.778084754944
1751452837.85157,0.0522913800843559,0.050220289913279,0.171189044410128,1.07933129496206,866.050609827042
1751452838.09059,0.0541944288047707,0.0478164124541562,0.184994984716476,1.11245358440734,866.289629459381
1751452838.32912,0.0636832366004572,0.0443526380129911,0.165052567187989,0.890396945952822,866.528161287308
1751452838.78246,0.065833078868804,0.0303141483571676,0.163528517738962,1.17313646973223,866.981502532959
1751452839.04828,0.0830649067346179,0.00812733456303871,0.159124516346089,1.35763211672401,867.247321128845
1751452839.30385,0.111459815557548,0.00806602156416147,0.18560178112056,1.89305798844183,867.502886772156
1751452839.50699,0.152628936912545,0.0273502305849664,0.218318743554846,3.05548383965662,867.706034898758
1751452839.74037,0.162785651005767,0.0280905428322686,0.22447287732331,3.75667779280194,867.939408063889
1751452840.00594,0.158497748655223,0.0211264688437525,0.221306609266134,4.42993348202024,868.204983711243
1751452840.7219,0.15165011425304,0.0112121584371543,0.206897075911409,4.75389119665192,868.920938253403
1751452841.23765,0.172091825244176,0.00256771958303637,0.213717090261387,5.19531225082413,869.436688661575
1751452841.49908,0.197772275380409,0.00420857017897791,0.232291738752871,6.09466160436958,869.698122739792
1751452841.92193,0.207549363159563,0.0167709736544566,0.221628755171663,4.76181917937755,870.120972394943
1751452842.39099,0.146160353782769,0.05035273828639,0.188503691587686,3.66320567908439,870.590029239655
1751452842.69735,0.129352490881334,0.0513685794509762,0.145862230201712,3.07976532070617,870.89638876915
1751452843.12413,0.111825448629188,0.039203467130736,0.123304948900893,3.58955719513983,871.323170185089
1751452843.61935,0.0825960247562465,0.0170347841272148,0.100006635926647,2.00816417760728,871.818390607834
1751452843.8439,0.0700003094209971,0.00538824611380906,0.0750469371840825,2.69961023926228,872.042939424515
1751452845.39667,0.00579529962777414,0.0143809334535617,0.0546792234381551,0.143670143470304,873.59571313858
1751452845.89399,0.0190932554770122,0.00108092784271174,0.0952417081898157,1.09270150959102,874.093035459518
1751452846.61898,0.0287071237237089,0.0259835500645271,0.0929457307138294,0.455927450299114,874.818017482758
1751452846.85316,0.037544381370052,0.0316370058310131,0.0910412377633756,0.316407005938792,875.052203893662
1751452847.13655,0.0276740585913604,0.0248899267150742,0.0864809424231098,1.7397693172768,875.335590600967
1751452847.6327,0.0298310271835103,0.052107825228362,0.0638387244651354,0.485279872117589,875.831745386124
1751452847.8581,0.0448177765126796,0.0818711990889882,0.0934629506172006,1.9305930690688,876.057144641876
1751452848.52302,0.0330337761262869,0.100881977507771,0.116379637053667,0.643831246234428,876.722057104111
1751452849.01376,0.0444600668376278,0.100212850677894,0.118229315941274,1.23515320988575,877.212800741196
1751452849.55067,0.0523881199632408,0.0718568355814671,0.0891892092530867,1.28332883725863,877.749713420868
1751452850.28334,0.0131149120607872,0.0360973477179347,0.11578859755513,0.334095136044716,878.482380628586
1751452850.50145,0.0101556045344338,0.0451073880390891,0.082876981805996,0.390131274329187,878.70048904419
1751452851.01171,0.0247831462646193,0.036102284088041,0.0492694247795148,0.774826791130423,879.210746526718
1751452851.47617,0.00840420602378833,0.0678647810368163,0.144827445298396,1.26262801512287,879.675212144852
1751452852.22273,0.0262630132219401,0.0036553122393217,0.0361532676156156,0.741563419854886,880.421768426895
1751452853.65063,0.0136368693967603,0.0529164720238382,0.0595487026390286,0.478093260514157,881.849668979645
1751452853.86694,0.00312816334048183,0.0389553372782732,0.0664626583701325,0.706215977989652,882.065984964371
1751452854.16486,0.0119942636822317,0.000292149312263401,0.0708749052043175,0.205448742160187,882.363900661469
1751452854.39145,0.011873981932534,0.00549785082119292,0.0998616127737694,1.0235982065896,882.590486764908
1751452855.32924,0.0198255915344934,0.0223778546696023,0.139804395437607,1.9600102601753,883.528283834457
1751452855.56739,0.0341721466974749,0.0436346625656667,0.16167246322056,1.57455064115707,883.766436338425
1751452856.29777,0.02365233363428,0.0602727947232924,0.110244752697359,0.0400472522347848,884.496809482575
1751452856.78056,0.0138529344052021,0.0737489416783612,0.103135458333563,0.782031246456086,884.979598283768
1751452857.21651,0.0168890291775718,0.0886135691738477,0.0981907690451466,0.342991728919826,885.415554761887
1751452857.4592,0.0121939627118075,0.0786134901324291,0.102995993628028,0.170343194642247,885.65824508667
1751452858.15507,0.0105913923389354,0.0688135028246575,0.0936284019058626,0.0678060578382059,886.354110479355
1751452858.36425,0.0042184969366823,0.0645490379425668,0.0764636535854406,0.888587432734088,886.563287496567
1751452859.09096,0.0489616387672545,0.0262486651459035,0.0673954005715038,2.66424118951326,887.289998531342
1751452859.34871,0.0726473715156484,0.0129468441034928,0.0835664097970173,2.97752692372808,887.547754526138
1751452859.58752,0.0864283200108482,0.00981949679585092,0.0929827980326289,3.36457450657345,887.786558628082
1751452860.55015,0.0368801190082029,0.0542857580729002,0.0658573750093195,2.97673117766508,888.749192476273
1751452861.02663,0.0354345586805214,0.0644608305700976,0.0760772095383499,2.75339037972657,889.225673913956
1751452861.49535,0.0533408961583484,0.0583269699461675,0.0826032469103835,2.17064013781839,889.694396018982
1751452861.71906,0.0401959641378942,0.0617276241696252,0.0789787582302733,1.81629453093566,889.918099880219
1751452862.23471,0.0399100627514146,0.0592846808790526,0.0722131239916476,3.56556359839138,890.433749675751
1751452862.46649,0.0309684100533008,0.0593670929867067,0.0715019441391507,2.64847311280475,890.665534734726
1751452862.96203,0.0463962893143903,0.0514976652922274,0.0711170205716331,1.86413290795346,891.161067008972
1751452863.20858,0.0196895346686836,0.0533735410050462,0.063761152630592,1.23969400396064,891.407624483109
1751452864.36717,0.0295859498112367,0.0617678919484974,0.0685244097660998,0.922508600395813,892.566211462021
1751452865.10426,0.043750147545496,0.056492558630584,0.0723956597121898,1.04118976701652,893.303306102753
1751452865.73817,0.0296475920388626,0.0628212383576186,0.0722244063363068,0.588381068164019,893.937210798264
1751452865.99724,0.0483880201871125,0.0624558400662285,0.0804389069651129,0.812468811758647,894.196285009384
1751452866.90619,0.0844396141454036,0.0471312108424886,0.112155345077081,1.90611296399035,895.10523056984
1751452867.82259,0.109760382028318,0.0312761581621457,0.131431835892704,3.59986226513294,896.021635055542
1751452868.08224,0.082203195903229,0.0437092685731257,0.12219636759023,4.38164736623206,896.281278371811
1751452868.74201,0.0487830600012544,0.0470170843604603,0.076077578751574,2.29749841941789,896.941052436829
1751452869.65585,0.0384610027498029,0.0664389846686357,0.0791022028843426,1.21943042892638,897.854892969132
1751452870.58465,0.0321734217727849,0.0429602781834118,0.0799576255031502,0.269502292072167,898.783686637878
1751452870.87589,0.0230567202524812,0.0428249163163903,0.0536112370917855,0.474401192485102,899.074929475784
1751452871.32848,0.0245591272287218,0.0358598951148812,0.0693543484144964,0.465161531490137,899.527519464493
1751452872.24969,0.0308725314804708,0.0465136587760906,0.0649477308050565,0.0775430323445234,900.44873213768
1751452872.77767,0.0292569409105314,0.0404071288609009,0.104409908995169,0.230601171388523,900.976714134216
1751452873.24525,0.0143706537105217,0.0489040849003379,0.0895711288721881,0.117960112312757,901.4442923069
1751452874.09858,0.0439253098319403,0.0449332983407205,0.0841445981811868,0.423932579942913,902.297624826431
1751452875.03146,0.0429771734375106,0.0297883128475522,0.0720554644579487,0.0908933043167836,903.230498552322
1751452875.70394,0.0540835251469582,0.0184413979018432,0.08172461073957,0.0698123810088769,903.902983903885
1751452875.92918,0.058588272285661,0.0181966355060255,0.0879231783070022,0.105842213015298,904.128223896027
1751452878.45609,0.0786655927753155,0.0286635105518116,0.093078492382765,0.305716399817403,906.655133962631
1751452879.41018,0.0695643702129329,0.0775224853226597,0.115779273491809,0.366436414845937,907.609222173691
1751452879.83359,0.0880101457132412,0.0907911048476966,0.127286043293048,1.57144695462228,908.032636165619
1751452881.09476,0.191703945796177,0.00402363350237112,0.197312707683082,3.63443570767223,909.293797969818
1751452882.03484,0.0892898302017464,0.0296205151126836,0.107634592377203,0.110123004729608,910.233881473541
1751452882.50233,0.144199727453349,0.0343603499742533,0.180713148902842,0.373654407778227,910.701367616653
1751452883.7278,0.0528350919822653,0.0103736187265318,0.107612854302661,0.580231023062914,911.926844120026
1751452884.17838,0.0729314439178288,0.00711349160414754,0.147278384404508,1.66901786611353,912.377419948578
1751452885.43467,0.115460562104996,0.0314924788870448,0.131810157038892,0.614536467175454,913.633716344833
1751452885.90304,0.108851919067746,0.0432407273124729,0.128273860174427,0.63728628851611,914.102080583572
1751452886.4372,0.133018240212276,0.000122723150199011,0.170890371396514,2.03374003875066,914.636239290237
1751452887.64874,0.0319112616406638,0.0504056794338683,0.127496694915034,1.02538962026855,915.847786426544
1751452888.8674,0.130684743080093,0.0326522354586407,0.202084836053342,0.218783306125522,917.066445827484
1751452891.77702,0.0628873410401165,0.0333406503433831,0.154066461262833,6.04315032245132,919.976065158844
1751452892.37116,0.0655055403604368,0.0572522273243683,0.150201651688033,0.661955540902016,920.570198297501
1751452893.54912,0.0627861480471625,0.063237107333963,0.12974085758683,0.354557779042845,921.748158931732
1751452894.34754,0.0763636870405131,0.0678587200690179,0.1747108127266,0.741655923540217,922.546579599381
1751452894.91942,0.0635220826952438,0.0697381479644208,0.211016518835121,1.27379260750454,923.118458271027
1751452895.47253,0.0413152690277747,0.0582739923574378,0.21828841789236,1.03856926894805,923.671575784683
1751452896.8676,0.0673454768370787,0.02143814800035,0.161206071327881,0.662013305094586,925.066638469696
1751452897.43024,0.09477084868819,0.0388572897337842,0.194923952759945,1.87244623975595,925.629284620285
1751452898.87763,0.0648982125661535,0.0632707215503205,0.239298439065648,1.04323860731967,927.07667350769
1751452899.3748,0.0332484482659829,0.0607085857046936,0.193132498566827,0.564145957322984,927.573844432831
1751452899.91821,0.0216114031869319,0.0323679929591743,0.200651484325709,0.931414371165451,928.117250680924
1751452902.14065,0.0663698420654932,0.0604027847271098,0.176970202170274,1.47585000967775,930.339693546295
1751452902.7012,0.0717652179111417,0.0560024330073374,0.191701451667654,1.75086439824995,930.900245666504
1751452904.70141,0.0282875134659517,0.0807030216103146,0.174542722800639,1.98373700968384,932.900448799133
1751452905.24931,0.0706137288301822,0.0652143909345511,0.183059044699509,1.88481986864533,933.448351383209
1751452905.81049,0.0684299806273421,0.0805639198068802,0.192016463086921,2.25855499979153,934.009526491165
1751452906.13365,0.11783398386939,0.0500418272491467,0.204812451001501,2.3116657861347,934.33268737793
1751452906.66989,0.0615744859887828,0.0495326841260049,0.180676081876754,0.463622253159131,934.868929386139
1751452908.02748,0.0520003863554024,0.0707539172514822,0.163155337049061,0.818808963166567,936.22652053833
1751452908.60942,0.0374566882020009,0.0715737564295695,0.179342495836698,0.844113147701591,936.808465003967
1751452909.18461,0.0398694998264189,0.0662137560637839,0.183967886399915,0.405489990576682,937.383653879166
1751452909.77346,0.0319353336732959,0.0623250152143289,0.190221615946317,0.52127673573741,937.972503185272
1751452910.59891,0.072752873781746,0.0710046603287271,0.254308330736022,0.540310627516769,938.79794716835
1751452911.4145,0.0290753965873027,0.0791062940771083,0.255587820137684,1.68091415936566,939.613538265228
1751452911.66471,0.0260094035871901,0.0621531047881474,0.27175668240964,1.33810119699109,939.863747358322
1751452912.54122,0.0103182689061248,0.0481956924234299,0.235923747844217,1.79616651274942,940.740256786346
1751452914.22042,0.0429682539066665,0.10458045596627,0.239190605190841,3.02438247468599,942.41946220398
1751452914.74372,0.0101480781615009,0.0869267741858115,0.226350556820098,1.96605967178757,942.942764520645
1751452915.01463,0.00249536095154701,0.07184352678849,0.201305203929035,1.60022225566154,943.213672399521
1751452916.95224,0.0720744968604596,0.0681283226741578,0.230100336354492,1.85291343880847,945.15128159523
1751452917.48337,0.0113199823598502,0.0726973911031017,0.21958252053545,2.3441344991401,945.682411909103
1751452917.79852,0.00543667168871398,0.0940044230659525,0.214665724602651,4.53581714017306,945.997560977936
1751452918.87574,0.0554332263591242,0.134218666583214,0.232600135160362,1.99207715710149,947.074786424637
1751452919.21365,0.0177185844408214,0.12359685762415,0.222212531642894,0.395476435328855,947.412688732147
1751452919.72226,0.00314544569769115,0.0824182409856649,0.210654939556447,1.00655861982215,947.921300411224
1751452920.00501,0.00231126749317356,0.0616336342804202,0.201854397930565,0.835899354518814,948.204052448273
1751452921.10338,0.0523535218513724,0.0594375516893488,0.195939328716488,1.80898549062727,949.302424430847
1751452921.56861,0.0779333434693745,0.0673717385436432,0.204626263731112,1.86096389960495,949.767647504807
1751452922.16184,0.00611259656891239,0.0329870866362851,0.176102628123727,0.155609773792384,950.360878229141
1751452922.63157,0.0129884429782208,0.0359292818304264,0.217858831763236,0.319645059975008,950.830607175827
1751452923.5009,0.0374554190907159,0.0585352289806118,0.288693918275879,2.10687100649388,951.699944972992
1751452924.03143,0.0624707519831556,0.0845084966553067,0.327591355787886,2.83488465455644,952.230469703674
1751452924.61219,0.0946901265780653,0.0925485731571878,0.307378764814194,3.00341267722203,952.811226606369
1751452925.17164,0.120336751340187,0.0806146713763281,0.370812157826452,0.830872256329527,953.370678901672
1751452925.70105,0.0654569494567769,0.0763947519885231,0.285329690900043,3.74226299148801,953.900090694428
1751452927.72123,0.0360157658480875,0.100252129912767,0.221049843088139,1.71764513532836,955.920271396637
1751452928.52959,0.030614445337541,0.087469436303381,0.258391387449525,1.26536963661586,956.728636264801
1751452929.7017,0.00255309590097674,0.089285399889508,0.248286734263009,0.347189824207778,957.90073800087
1751452929.96413,0.0269668832240852,0.0845889737417065,0.237550431812302,0.355824016561064,958.163167476654
1751452930.23649,0.0878281683447293,0.0725532791905046,0.261120994647678,2.06026198675774,958.435529708862
1751452930.5213,0.0820720154748074,0.0544961680042317,0.245644983527974,1.28712336750073,958.72033905983
1751452930.77972,0.0772368006039559,0.0579514673462551,0.246155299145489,1.89086465219822,958.978763341904
1751452931.07073,0.00813927817648308,0.163043549609984,0.25237746323555,0.195751912845598,959.269776344299
1751452931.90799,0.0291150554875999,0.175599315258379,0.267861856545153,1.20633865887441,960.107028245926
1751452932.43897,0.00332478857049745,0.176270186550809,0.272768980683204,0.879705265832122,960.638013124466
1751452932.7125,0.00978130027607405,0.165911671378876,0.267576254796388,1.55850712655491,960.911540031433
1751452932.99349,0.0189184191797251,0.148870042903235,0.257501549842082,1.61138265535068,961.192529439926
1751452933.28989,0.00518450668528603,0.136610779685083,0.244241328337268,1.76658220156447,961.488927364349
1751452933.5834,0.027645044074488,0.130337980221201,0.247368597279485,1.9328246678814,961.782445430756
1751452934.12017,0.0182438351615943,0.129904141890956,0.241782686478497,2.12347246559456,962.319209337235
1751452934.92393,0.00432476545420157,0.142091381371777,0.240626603850409,3.20373358066008,963.122973680496
1751452935.12673,0.00911130820017392,0.130377811970495,0.238497922166433,2.66005954738754,963.325766801834
1751452936.01909,0.0209733868448665,0.0906577228985031,0.204842497656379,3.26021371655423,964.218129873276
1751452936.3988,0.0565637668169485,0.091432895736373,0.211091066651618,4.60269765987693,964.597840309143
1751452936.72524,0.0521297653130099,0.076487327206697,0.204268236545783,4.38830029518574,964.924285650253
1751452936.93926,0.0693976181244795,0.0757624354772681,0.206127795508538,4.07681530264526,965.138304233551
1751452937.24199,0.0765370595175288,0.0799692652403126,0.193057895494022,2.74381640678537,965.441034317017
1751452937.74669,0.0571324159616831,0.0852705233285396,0.186823423894775,3.31043672595919,965.945730209351
1751452938.04642,0.0600904840194088,0.0922045196820158,0.190440225892949,2.97825332874794,966.245457410812
1751452938.31756,0.0533844096442548,0.0940919971398906,0.190746586048538,1.59829111350636,966.516597032547
1751452938.87255,0.041077186967496,0.0850875800694559,0.1890473354144,2.16693386206415,967.071589231491
1751452939.16284,0.03223090434693,0.0768446694761815,0.178771800901312,1.80702648191649,967.361877918243
1751452939.45418,0.0412764872046552,0.07226459816735,0.17657447539783,2.36428412524852,967.65322136879
1751452939.98701,0.0642498521822374,0.0720642490234116,0.192305011121755,1.27714803042497,968.186052322388
1751452940.31955,0.0810576830955783,0.0744487057124348,0.20658380650114,0.763337641514723,968.51858663559
1751452940.89464,0.0891646352318982,0.0783042089356163,0.195023326426747,1.55433019622342,969.093680858612
1751452941.16099,0.088643320937271,0.0841889439440264,0.193521604200379,0.950516652627382,969.36003112793
1751452941.68933,0.0668168792896884,0.094108225548696,0.182116177749162,0.498010645715176,969.888375282288
1751452942.27827,0.0620907771938171,0.0864786137874545,0.143985438553994,1.73968145740553,970.47731089592
1751452942.84086,0.0766582718244511,0.086157497765359,0.191775383044858,2.49340058733735,971.039903402329
1751452943.14459,0.0762963242821961,0.0770976516052351,0.194203958319594,1.94147994668659,971.343630075455
1751452943.68191,0.115999419443686,0.0758500768479886,0.189370245017813,1.87880738846653,971.880955934525
1751452944.21185,0.131094291483976,0.0673153410755896,0.202384977558211,1.40514949379873,972.410896062851
1751452944.51237,0.138913157565986,0.0751616108298099,0.202326900555329,1.2730531481571,972.711411476135
1751452945.07837,0.130904253734196,0.0770866332065781,0.190083928203719,1.03995966927261,973.277410507202
1751452945.66492,0.13304486142486,0.0822630019512787,0.193284606723946,1.9714780837414,973.863965511322
1751452946.24866,0.126530174458348,0.0839072659101654,0.171974169192444,1.59426402589171,974.447704553604
1751452947.60557,0.135966919010917,0.0786229934255793,0.173247338399298,0.274814933532427,975.804608345032
1751452947.91957,0.149599760347109,0.0958036215432014,0.216265206825504,0.574352510717464,976.118616104126
1751452948.47056,0.132845469429295,0.09069267831444,0.171962528758467,0.423215686392353,976.669596910477
1751452948.74937,0.131753965705435,0.109075332702552,0.181823274904421,0.248775418092361,976.948407649994
1751452949.33173,0.118778500301354,0.12035695017402,0.194693813583867,2.16697949136116,977.53076672554
1751452949.88101,0.111959466183141,0.0832161245857666,0.158181647580184,0.0203408171651384,978.080049991608
1751452950.14875,0.114187171816773,0.0974550486376498,0.166693670215941,0.16746783893298,978.347795009613
1751452950.73341,0.122095767288391,0.135785019322395,0.215222329144225,1.23418532792278,978.932453632355
1751452951.8625,0.113668866074524,0.146056845604728,0.20835986152809,0.202319242513252,980.061540126801
1751452952.14879,0.11507801447659,0.130648227150396,0.185883026364186,1.05794833136745,980.347830533981
1751452952.47732,0.107319286004556,0.113457946314228,0.16206060020016,0.982020641284662,980.676358938217
1751452952.73229,0.108159372031593,0.112181655929618,0.15777632481115,0.314695424168475,980.931334733963
1751452953.28805,0.114020851970516,0.106792831721342,0.167823772184551,0.756174012760782,981.48708820343
1751452953.56121,0.122979598327083,0.108219530697413,0.169077234431793,1.25168553452492,981.76024889946
1751452954.14356,0.11720851875368,0.0824166917007301,0.16518252193388,0.334429731362377,982.342602968216
1751452954.42193,0.11000908367077,0.0785339901472459,0.149301899324547,0.858537119550754,982.620967388153
1751452954.96552,0.116845573153386,0.0925280510537849,0.15608931215164,1.91627436430241,983.164556741715
1751452955.26418,0.116384144246044,0.0965577600308838,0.15743691735186,2.06096828118588,983.463217496872
1751452955.55578,0.114637977865059,0.0966841005070744,0.158396446983252,2.04297953873568,983.754822731018
1751452956.11399,0.108608012834796,0.0938138622772082,0.145630107439064,1.69962356051813,984.313035964966
1751452956.41198,0.100260516561023,0.0921753478108354,0.136933443112321,1.30238922004872,984.611020803452
1751452956.67296,0.104170358366236,0.0965056563934734,0.153355027298111,1.52651818272883,984.872005462647
1751452957.24292,0.0866325480114834,0.0885687442579692,0.124281779301582,2.26387840928342,985.441964864731
1751452957.76243,0.118377272088626,0.100386311327886,0.157815641783424,0.913060883831626,985.961467027664
1751452958.24923,0.115621428692198,0.0837170588018101,0.15215539522178,0.50008242604911,986.448268890381
1751452958.50141,0.119864587141146,0.0792364357920388,0.151773748310637,0.873088926427464,986.70045375824
1751452959.29055,0.13306028711619,0.0883837936589917,0.168387610401653,1.9203372662594,987.489593505859
1751452959.62576,0.126947372356949,0.106444100809312,0.174492295311078,3.32899485802776,987.824802398682
1751452960.12824,0.101873701692397,0.120327577195579,0.163851288180949,2.63267672141576,988.327284574509
1751452960.41758,0.105312298511612,0.139361001604224,0.184135235022533,2.05090588881149,988.61661696434
1751452961.42924,0.113068734478929,0.123347668550942,0.171316154897305,0.221499023091499,989.62827706337
1751452961.74712,0.116228582476539,0.120754022156843,0.173905941568861,0.174192979277908,989.946166276932
1751452962.74878,0.14446188468273,0.0966487302231684,0.183041075050907,0.367272021644251,990.947826385498
1751452963.66201,0.14647442901807,0.104637384882065,0.184259646113125,1.14818432831734,991.861055135727
1751452963.88403,0.135522794880006,0.0969094903464751,0.172646499460622,0.749003204633427,992.083068847656
1751452966.90844,0.134584768525096,0.0748022664682958,0.157525824905806,0.306940947959768,995.107480764389
1751452968.18171,0.10398721286692,0.0773963701328506,0.133267703386518,0.409416803718369,996.380754470825
1751452971.28884,0.0737751295416436,0.0808653465117084,0.112673644703163,0.258562198806872,999.487882375717
1751452977.32743,0.133718357719153,0.0936146807847518,0.163464353401533,0.689794173169938,1005.52647042274
1751452977.82022,0.128566178287736,0.0813937566010328,0.152415757392656,0.641461250209605,1006.01926112175
1751452978.31903,0.0645842872554703,0.0721329045695338,0.0982958855309133,2.94983384249945,1006.51806688309
1751452980.31234,0.217457814021038,0.0449041049653022,0.240888386035558,0.777737550911673,1008.51138424873
1751452985.41752,0.227947409021387,0.042530814890656,0.236266500423656,0.507736771310583,1013.61656045914
1751452987.50647,0.156974334962211,0.00881066806432718,0.160867432893375,1.126486864698,1015.70551204681
1751452988.70181,0.160896292356122,0.0158884961720217,0.163749987920243,1.41894092493815,1016.90085577965
1751452989.05356,0.114962143919977,0.0360293527995282,0.123953397469586,2.74909745927218,1017.25259828568
1751452990.27587,0.0791854526036232,0.0715854831674514,0.112874261761952,0.147748752930138,1018.47491431236
1751452991.77163,0.0971580457991401,0.0864666614390646,0.138453169648965,1.82550699994687,1019.97067189217
1751452993.18927,0.110793169525914,0.108647484770798,0.156857995957081,1.1812941733805,1021.38831233978
1751452993.4857,0.100662114503112,0.103762725764819,0.145591423004066,0.321209358861103,1021.68473649025
1751452994.26889,0.0831418953447505,0.0907100469977404,0.124179657789347,0.851557180965492,1022.46792984009
1751452994.48735,0.0840256452729936,0.0882502372132346,0.123298962743594,0.362473180980862,1022.6863899231
1751452995.05681,0.0879506619150841,0.0815081746732584,0.122138425841121,0.56338372972902,1023.25584888458
1751452996.06438,0.0947895591953496,0.0709283394967271,0.120386480115834,1.85666399720082,1024.26341938972
1751452996.87193,0.0995624221744909,0.0581519560311186,0.118711191854965,1.91540262531183,1025.07096767426
1751452997.66885,0.0996789525650814,0.0610322736944831,0.121712572378056,2.43915583705119,1025.8678958416
1751452997.91216,0.101387504451164,0.0615316332440201,0.119626178111842,2.36639060757922,1026.11120176315
1751452998.43127,0.102852056433043,0.0754183506337598,0.131794449454614,1.14174015046759,1026.63030743599
1751452998.9352,0.0965936563918886,0.0751169014302178,0.127844183174405,1.52475993535544,1027.1342458725
1751452999.17833,0.0957754940005767,0.0727371809067172,0.12445442307035,1.76469711305904,1027.37737321854
1751453000.51727,0.0998711269196493,0.0740704009577624,0.124890953878695,1.66831900365101,1028.71631097794
1751453002.77229,0.0962300798662448,0.0824401984220511,0.126950511920983,1.39413220811156,1030.97132992744
1751453003.32191,0.101543213576475,0.0813036813238568,0.131597043083474,1.45475503225903,1031.52094697952
1751453003.78177,0.108582839668791,0.08494100243078,0.14524894890016,1.26088891635957,1031.98080682755
1751453004.47358,0.102599022943302,0.0747902567946273,0.127001440185823,1.99099489081057,1032.6726167202
1751453005.03776,0.119166119928413,0.0712799108130149,0.151827360921098,1.55556261839789,1033.23680067062
1751453005.71865,0.10398304445356,0.0580085190633874,0.119088996207662,1.06414768523137,1033.91769480705
1751453007.73447,0.125022782695505,0.0972787907261166,0.183578650211399,2.02727094283438,1035.93351364136
1751453008.23468,0.132724366800249,0.0955256534892344,0.169342720869678,2.05856620402201,1036.43372058868
1751453008.43908,0.135729929761163,0.0970173008885391,0.181344517334548,2.4139411367708,1036.63811707497
1751453008.94369,0.133211795053602,0.0840054756143049,0.169314359275533,1.67556082756282,1037.1427359581
1751453011.115,0.148815557829647,0.0765092291545617,0.174898161987485,2.12662115522721,1039.31404399872
1751453014.08847,0.14136803469411,0.0831959384831749,0.1845161658655,1.96212726076542,1042.28751277924
1751453015.19178,0.143271814232449,0.0784644733039663,0.171908347203872,1.94893031015577,1043.39081907272
1751453015.49419,0.141509196881345,0.0759242738141208,0.169262021010287,2.01895844139131,1043.69322967529
1751453016.93451,0.154629741880884,0.0861674509666823,0.186670255959082,2.55288142608347,1045.13355088234
1751453017.50854,0.151427940439861,0.0906564720276788,0.196550546253995,2.42024832924301,1045.70757699013
1751453018.03711,0.148720533731889,0.0944789873162968,0.199121868673257,2.63970143761247,1046.23615479469
1751453018.36583,0.14812664338612,0.10252365925402,0.192781865601636,2.38195647625807,1046.56487417221
1751453019.46753,0.15228919889901,0.0871244943637963,0.191974121051361,2.88876137271176,1047.66657209396
1751453020.60856,0.176901705922526,0.0668723442593409,0.200262395764294,2.56048562187558,1048.8076004982
1751453021.71605,0.162728458809569,0.065339171992123,0.190658335800801,2.57049580156364,1049.91509008408
1751453022.57672,0.170863459414025,0.0802507998358957,0.204842835519134,2.82205823716236,1050.77576470375
1751453023.11034,0.175014211496514,0.0773651467594585,0.206421467117722,2.89281935340531,1051.30937981606
1751453025.00481,0.152492631217437,0.0944164412048008,0.224381653159446,6.95482102478494,1053.20385146141
1751453025.52218,0.162040827572124,0.114676520022522,0.256806224247232,4.91403740322691,1053.72122359276
1751453026.0275,0.178365197890698,0.137728907466741,0.268301204355634,4.74341845170324,1054.22654032707
1751453026.29129,0.188347325230101,0.135894486429919,0.259283002910422,4.31344658311356,1054.49033403397
1751453026.53254,0.181873873768695,0.109499943255494,0.247294416307375,2.87016859453461,1054.73158049583
1751453027.06367,0.205281024034675,0.0735056880588514,0.251237328149722,2.98901114108033,1055.26271152496
1751453027.87602,0.254696668624836,0.0468808492315149,0.278083689786111,1.10543828121431,1056.07506299019
1751453029.70965,0.152422861116804,0.0577953195946308,0.211603518828131,2.44825940725409,1057.90869474411
1751453030.26813,0.152967754193895,0.0911927935749379,0.21415858546325,2.14724852685834,1058.46717453003
1751453030.56484,0.141552663283358,0.111879558627908,0.222537888329144,2.07080925595017,1058.76388454437
1751453031.10816,0.154929691809014,0.121623554944158,0.22193586107352,1.41913479491549,1059.30720376968
1751453031.39818,0.170624572603625,0.121178868406211,0.230232573595706,0.558938534689774,1059.59722399712
1751453032.24263,0.239383774386781,0.153435623252793,0.306732227986147,2.01357873728131,1060.44166779518
1751453033.53502,0.216150850149976,0.141026142605452,0.277056398563925,2.3698728958623,1061.73405790329
1751453034.09828,0.219034005227047,0.152634763106314,0.286145880358547,2.27707340808785,1062.29732370377
1751453034.37557,0.217340852163847,0.160457123997951,0.295500453283926,2.32903883440677,1062.57461595535
1751453035.19933,0.198821243195309,0.183298745478069,0.302382248323197,2.75106694816195,1063.39837479591
1751453036.36689,0.215660707948374,0.207436906635296,0.338097532924739,5.08640987068552,1064.56593537331
1751453037.65319,0.205583750196024,0.180512012809059,0.327364017218883,3.47154430589929,1065.85222911835
1751453038.621,0.214553835784766,0.150124215913665,0.310816820413583,4.56734708676725,1066.82003808022
1751453039.07266,0.225474083199136,0.140011051644523,0.334793586296435,3.93553179177223,1067.27170157433
1751453039.35515,0.229231687429271,0.140494395833333,0.329814222524007,3.26990284388052,1067.55419206619
1751453040.30939,0.223939616306635,0.137647711659988,0.347299611727722,0.476187325505308,1068.50843262672
1751453040.59737,0.206493919335379,0.124315370307888,0.333720734563408,0.512518674809401,1068.796407938
1751453041.29921,0.189286377098513,0.0784919090772319,0.270834835581203,1.64719070243787,1069.4982509613
1751453041.57326,0.198831276951017,0.083644359339089,0.290396346020515,2.84601584050217,1069.77230191231
1751453042.48042,0.194161634242255,0.130777481519359,0.303831991120669,2.73759079972957,1070.67946362495
1751453042.92865,0.199510077983242,0.135037082516627,0.315746159890309,2.14750850997195,1071.12768888474
1751453043.87715,0.21073298612834,0.13418937069104,0.329712169656348,2.03125088080011,1072.07618880272
1751453044.25759,0.221766387665714,0.145446663037717,0.335090392417188,2.13428426575691,1072.4566347599
1751453045.62993,0.253136757959595,0.180871698332221,0.39392843785745,5.0248986840483,1073.82897210121
1751453046.97782,0.277804858329365,0.141519460559672,0.391017965569592,1.88180679428657,1075.17686414719
1751453047.4365,0.286702155505253,0.172404393865678,0.397786956170041,0.832419311657957,1075.63554549217
1751453049.24985,0.298796918519464,0.183033021017131,0.413179732590414,2.28389287682329,1077.44889616966
1751453049.60849,0.301104913526221,0.175149353189299,0.398453711204941,3.27288714071794,1077.80753087997
1751453050.63637,0.321122190346541,0.195075320852628,0.43503321077217,2.26714219057674,1078.83541631699
1751453051.50165,0.290060621814386,0.180259446970797,0.399661559833206,2.70352612463347,1079.70068693161
1751453051.92638,0.30084015769044,0.193378628123847,0.395032870628513,2.89941949159231,1080.12541818619
1751453052.78414,0.28751819911861,0.17755347935255,0.388697791759163,2.32042984357105,1080.98318004608
1751453054.9828,0.269577240786519,0.173183798051082,0.360903765765849,2.431088835397,1083.18184351921
1751453055.4199,0.273354051998915,0.183267043272986,0.379149956738272,2.60836047657755,1083.61894416809
1751453055.97765,0.253372205345171,0.175764549458305,0.361998507613753,3.10109448542886,1084.1766910553
1751453056.55346,0.243542800748925,0.179631539535126,0.348226262732207,1.49591498221859,1084.75250315666
1751453057.00624,0.260732157138379,0.192259297006056,0.381490982963048,2.85235245938387,1085.20528483391
1751453057.69756,0.277440578915843,0.189745813816417,0.38476541339982,2.09778150757257,1085.89660310745
1751453058.06216,0.273848918492482,0.179822817702768,0.372349212833789,2.26604219476088,1086.26120519638
1751453058.25712,0.268407871181487,0.175649962356698,0.368260302177345,1.8598345300352,1086.45615935326
1751453058.67283,0.256559047652142,0.165266901826398,0.353597597543096,1.45977447371185,1086.87187218666
1751453058.87215,0.24815174953452,0.162135561497659,0.354717374846567,0.487865637018413,1087.07119202614
1751453059.6456,0.236084811768671,0.148657499678356,0.333905711108704,0.297353163550303,1087.84464049339
1751453061.46761,0.228379409348922,0.151060717817795,0.330383305884056,2.69002806147472,1089.66665387154
1751453062.09968,0.226982850751657,0.140842741839044,0.320616107466199,4.05846701246262,1090.29871726036
1751453062.94045,0.234550117913035,0.13424453181777,0.318385791978418,3.73686040652481,1091.13949322701
1751453063.28369,0.239104925706533,0.139686113290093,0.327135943802335,2.83198132661774,1091.48272657394
1751453063.4913,0.237901744795841,0.146190947542445,0.325929789406519,2.01464914946624,1091.69034099579
1751453063.89439,0.226066886568174,0.143680034661628,0.321468257804798,2.94170109700824,1092.09342765808
1751453064.97209,0.246834643379316,0.141436115767158,0.330810843617372,3.77646706526627,1093.17113137245
1751453065.58427,0.268157795283628,0.173390408861832,0.363217748672862,2.45669294153129,1093.78331232071
1751453065.99247,0.269665512365301,0.184701848669601,0.373596904400673,1.18515254755828,1094.19151186943
1751453066.3957,0.258703421060015,0.188229420271338,0.363541619554028,1.01433396942402,1094.59473752975
1751453066.73781,0.248582581902123,0.19203492863988,0.360071314658658,1.67633797803295,1094.93685340881
1751453067.29488,0.24778361798135,0.191931431701708,0.36006809207512,2.55909488837925,1095.49391770363
1751453067.57816,0.248999912560433,0.195936181782597,0.367126724093377,2.54237838239606,1095.77720022202
1751453067.86017,0.255528256002226,0.200435266813455,0.374727823535576,3.28743168526245,1096.05921030045
1751453068.12466,0.264581294747291,0.215119264074001,0.387396343688007,3.2328374764691,1096.32370090485
1751453068.59481,0.262703115939986,0.201366673922684,0.388258118303072,2.29850818430217,1096.79384803772
1751453068.81748,0.25028106602605,0.183662157620911,0.358186677419064,2.41923843302469,1097.01652503014
1751453069.22811,0.247040765290413,0.193599214055653,0.363038871431278,2.47717417153037,1097.42715334892
1751453069.46524,0.247734691437093,0.195256325660345,0.361937753715065,1.88589668781897,1097.66428184509
1751453070.18722,0.230670266324966,0.168168431431997,0.32807684021152,3.06251739851369,1098.3862631321
1751453070.4334,0.226267156110076,0.164497752174954,0.306689201124393,3.69045872950376,1098.63244581223
1751453070.79884,0.201965514227401,0.133050022690776,0.264136584988311,3.3926516240986,1098.99787759781
1751453072.33525,0.252256978100904,0.162650868780066,0.314881333348656,2.44293986071539,1100.53429174423
1751453072.78141,0.279700867117835,0.187860601767926,0.341467558697225,2.68627278557813,1100.98044848442
1751453073.57022,0.301178437308329,0.209829713409643,0.389281878545774,1.9678196186808,1101.76926398277
1751453073.9833,0.282362575144173,0.198720513857456,0.367443606679268,2.06858779999716,1102.18233847618
1751453075.54895,0.27408675054524,0.196567951564885,0.354658715826077,1.23393178987304,1103.74799370766
1751453076.50994,0.267673122523365,0.199942079740174,0.366309211998188,2.08272196202278,1104.7089779377
1751453076.98786,0.27241585058862,0.192373879529663,0.360256130470621,1.20792732250795,1105.18690419197
1751453077.41488,0.283805989579604,0.21541792305514,0.373909376346632,0.905363369148304,1105.61391687393
1751453078.20327,0.219881799867623,0.095470279412032,0.270492634840707,0.00515247490586085,1106.40231394768
1751453078.72476,0.21101093445712,0.140127963850334,0.287601085423712,3.21967406507897,1106.92379689217
1751453080.05507,0.170069921894294,0.206888110489991,0.298252173095811,1.62091178708235,1108.25410914421
1751453080.41981,0.14038016109005,0.213997690785294,0.281968628092062,1.86281662727908,1108.61884951592
1751453081.27547,0.182224722407969,0.219686645596926,0.304217352475324,2.70840721749999,1109.47451066971
1751453081.8333,0.239692222978444,0.289001873824267,0.377854681082906,3.03113385785064,1110.03233790398
1751453082.07452,0.256490109888855,0.302291081097498,0.40504800956103,2.95655879759785,1110.27356481552
1751453082.61761,0.257124431321069,0.27163858537679,0.381608804054128,2.95239341770833,1110.81665325165
1751453083.21056,0.25426539318038,0.189515920428517,0.318346359590937,4.09640629494364,1111.40960621834
1751453085.64546,0.252984054589412,0.194751576586784,0.335016163360709,2.89331747991613,1113.84449648857
1751453086.38748,0.302159205233696,0.21633715921698,0.386063885744559,3.00616857478089,1114.58652043343
1751453086.64704,0.273767515043559,0.193584001311161,0.354905416194121,3.56700256552065,1114.84607934952
1751453087.23859,0.294163501868146,0.18648002693,0.365803407026837,1.76845277848081,1115.43763327599
1751453087.82669,0.299414606863594,0.172538912749371,0.360762563721923,2.50131035421218,1116.02573442459
1751453088.35765,0.235169438523398,0.1538353824806,0.304637803211966,2.1351790108751,1116.5566880703
1751453088.90526,0.215908542308207,0.172323819341179,0.306866076740169,1.50080168821443,1117.10430145264
1751453089.49051,0.177107901252005,0.145915843224057,0.272269971598259,0.996507839846354,1117.68955421448
1751453090.04872,0.342369612545419,0.430266010692794,0.565858891990537,4.41184936981988,1118.24776506424
1751453091.20365,0.280808758112801,0.298866981074041,0.413368946274351,5.19304716374102,1119.40269422531
1751453091.7393,0.278043149770331,0.289930675848928,0.402854452121403,4.93396496984508,1119.93834233284
1751453092.32145,0.30146307267813,0.30039040257478,0.429451411923525,4.30763611877581,1120.52049064636
1751453092.82792,0.314732664658617,0.279034373947991,0.420615726664099,4.6693647744282,1121.02695679665
1751453093.44115,0.191223770666227,0.158790835839457,0.24930103475691,2.92839197350144,1121.64019012451
1751453094.00334,0.181196170097343,0.128219784753677,0.225502099072954,3.43024855128917,1122.20237970352
1751453094.50382,0.156643387842512,0.0842177187936604,0.180476326345848,3.14725593047341,1122.70285773277
1751453095.94524,0.219876467087518,0.202917558940294,0.301524122019048,3.2786949253979,1124.14427947998
1751453097.05873,0.186092701615867,0.205813263512034,0.279541250156453,3.34443049176784,1125.25777196884
1751453097.64562,0.193259845782257,0.243584950440144,0.311607976196221,3.02889102904474,1125.84466147423
1751453098.19239,0.209134991064464,0.2476873483661,0.325540459463634,2.68452196099834,1126.39142775536
1751453099.07416,0.252831525751197,0.266119770703641,0.367105642682746,2.88128486925235,1127.27320456505
1751453099.6411,0.232543536510447,0.210143529115426,0.316132128571863,3.24648778254256,1127.84013819695
1751453101.29279,0.194464394506052,0.244199790764376,0.316726359450638,2.05306511599331,1129.49183344841
1751453101.8352,0.175765416101426,0.231973464362988,0.296707432661593,1.45353686406682,1130.03424024582
1751453102.69023,0.178775732309706,0.229840620029773,0.300840177720419,2.31498860088039,1130.88927316666
1751453103.22431,0.182240539892282,0.275924085327448,0.337788448862244,3.01043783693844,1131.42334890366
1751453103.78876,0.192930043657779,0.276035098351782,0.346825140010906,2.36845167040426,1131.98780298233
1751453104.08569,0.183583995310763,0.257827477977336,0.326965692645143,1.42749222121802,1132.28473615646
1751453104.62322,0.185040589755314,0.216015796947024,0.292451812985125,0.976322571835382,1132.82226037979
1751453104.93371,0.204852965866539,0.223029593114881,0.309062509553056,0.890816028912174,1133.13274765015
1751453105.49643,0.207497498661878,0.181756651338473,0.276290682926658,3.02112046141305,1133.69547533989
1751453106.57162,0.176326107956947,0.0999815941046241,0.202956975996787,3.30086500549239,1134.77066087723
1751453106.8092,0.169362973683264,0.0973698472205294,0.196135143274331,2.41988845199221,1135.00823998451
1751453107.28328,0.167351529457891,0.10766815478986,0.202383256848092,1.76345784085758,1135.48232531548
1751453107.55899,0.152783159541158,0.111041491883334,0.192227517525196,1.62059266507323,1135.75802707672
1751453108.44487,0.171971794262749,0.159992595671715,0.235521656780679,2.7975240848155,1136.64391613007
1751453108.70127,0.167921450372474,0.148175623080804,0.224721995308012,2.67336847682147,1136.90031123161
1751453108.95266,0.163756212889077,0.135095322462455,0.21263031798655,2.45118801649154,1137.1517021656
1751453109.72628,0.167147080587928,0.112413380919551,0.212067732432649,2.41793525729773,1137.92532396317
1751453110.18438,0.163242558438525,0.0939164050823232,0.203818247768288,2.21755774192522,1138.3834207058
1751453110.6696,0.168692505695762,0.108679229934215,0.208852281223205,2.60861975121617,1138.86863803864
1751453110.92343,0.166810929767513,0.103904020401141,0.22624621201162,2.21939277395609,1139.12246918678
1751453111.85649,0.180431252443472,0.142994074212427,0.245037280084874,2.67759267024074,1140.05553483963
1751453112.32732,0.157010978583786,0.0715633733087223,0.21826323559266,1.55818733468522,1140.52636575699
1751453113.02959,0.165464616670594,0.098345976101987,0.19944558023287,2.4412311911852,1141.22863149643
1751453113.9265,0.161799789308291,0.0937679781091631,0.202139064487844,3.19508629091451,1142.12553691864
1751453114.49122,0.18892013387897,0.0720238768848068,0.213906416659873,3.56948904123543,1142.69026017189
1751453114.72674,0.206743287860689,0.0934192663088946,0.234188734152668,2.40596512752502,1142.92578339577
1751453115.67212,0.199444670946779,0.0957100236537116,0.223350372819645,0.715621186204588,1143.87116360664
1751453116.52799,0.157990051797515,0.0874873318030696,0.183381505054549,1.30947582153995,1144.72702884674
1751453117.61245,0.151367768529587,0.106100953608277,0.205641526471941,2.55193086694292,1145.81148838997
1751453118.62128,0.149385741630025,0.109314792119799,0.216710736411254,1.07877745864075,1146.82031655312
1751453119.67579,0.13882335019402,0.0961231357780703,0.187748949473117,0.422586291778491,1147.87482762337
1751453119.97113,0.135788170519155,0.0985333590034041,0.182645741673185,0.860912597776445,1148.17017507553
1751453120.49267,0.133549298100455,0.0983458917239015,0.177579457872133,0.861330510054965,1148.69170761108
1751453121.64926,0.11961098824189,0.0938130742678563,0.180891450582865,1.10580369138269,1149.84829902649
1751453122.24249,0.161278203337523,0.0877645707041137,0.224076174333957,2.92219141239077,1150.44153285027
1751453122.50631,0.18574516497692,0.0916409515750118,0.233495264799813,1.72491622478405,1150.70535612106
1751453123.3413,0.198058788785029,0.0968439027869121,0.232861616118744,0.205405271521693,1151.54033684731
1751453123.8697,0.200214738900256,0.108160336381506,0.238884872335258,0.211980810320041,1152.06873822212
1751453124.20204,0.191206310748943,0.0810507240513126,0.221464647965876,1.42420367285647,1152.40107750893
1751453124.75214,0.20282524853465,0.092388998872892,0.234699000087237,0.525360527108561,1152.95118308067
1751453125.60881,0.197829274275967,0.0984216634218704,0.231987776442449,1.60659768683556,1153.80785369873
1751453126.7399,0.226360064739799,0.0947438802357939,0.253592302529621,0.966397908630454,1154.93894529343
1751453127.30164,0.180279135707931,0.101483832749239,0.215762557871978,1.54246751323277,1155.5006814003
1751453127.86961,0.187845829919105,0.0978084615566632,0.219853326884955,1.23170024077112,1156.06864666939
1751453128.4206,0.181736085889126,0.107499988457074,0.222677868442065,0.485625229670581,1156.61964201927
1751453129.24877,0.17425605626243,0.103920281149813,0.230687610092926,0.567893762317698,1157.44780755043
1751453129.81962,0.129937269489221,0.107588927443437,0.207849791906144,0.355070691392145,1158.01865720749
1751453130.9469,0.115922464558259,0.0979565012818406,0.26955358264632,1.92322178943928,1159.14593744278
1751453131.52847,0.134511059699202,0.0745595315219454,0.259520068142596,1.4550196381377,1159.72751355171
1751453134.5148,0.167409474424394,0.113295247720234,0.239837435653757,1.29391701298369,1162.71383666992
1751453135.59373,0.152836136868415,0.115531099445462,0.240420912634039,1.38417898650843,1163.79276776314
1751453136.43097,0.156854437018962,0.138703256650391,0.256272004962608,1.17832240855227,1164.63000845909
1751453137.61217,0.112641615101274,0.1459050192483,0.298381471036525,0.59417155305706,1165.8112142086
1751453138.02677,0.144492215375565,0.155778992268927,0.282416701083378,0.278488150193129,1166.22580933571
1751453138.85421,0.146350462591704,0.108281841354312,0.319001322708679,0.738445741521345,1167.05325555801
1751453139.36165,0.164438700646589,0.169166583281145,0.332958163038404,2.38308893371008,1167.56068730354
1751453141.03208,0.198142417274392,0.110832679909289,0.324806834425313,3.01465761844915,1169.23111820221
1751453141.90381,0.048124624592275,0.0899544879986267,0.219360686492617,1.81074315293367,1170.10284924507
1751453142.46976,0.0506932987803824,0.110158551244365,0.229683239051415,2.8283458210982,1170.66879796982
1751453142.762,0.0200766006406832,0.134192022375141,0.248547218018684,2.75848882206284,1170.96104288101
1751453143.28811,0.0180066159946881,0.170816113949982,0.276654346039452,2.71806900831854,1171.48715162277
1751453144.11795,0.0543974224396366,0.217993572803657,0.309907300545576,2.25832801409129,1172.31698989868
1751453144.96681,0.0701555376188789,0.164264517443175,0.299996237983863,2.18626894528815,1173.16585540771
1751453145.29429,0.0543097784670855,0.114448262969642,0.273340241506721,2.18215586975936,1173.49333286285
1751453145.84209,0.000338936729630479,0.113109900785447,0.242601590228023,3.45192126617534,1174.04113197327
1751453146.07837,0.0353163466635714,0.129400466793676,0.256002030187634,2.05421526870836,1174.27741193771
1751453146.6507,0.0836364693166792,0.179513317001165,0.271410369514908,2.11627965318608,1174.84974479675
1751453146.92157,0.0777210170947753,0.175655632404512,0.273923435180393,1.80096738111378,1175.12060832977
1751453147.47952,0.0771114282452308,0.174333778512066,0.28108724992353,2.77959717861712,1175.67856359482
1751453147.80882,0.062867929600099,0.165837503035304,0.295622505392166,1.56330051074156,1176.00786399841
1751453148.61202,0.0902841125424272,0.158347791036536,0.320602354513941,0.309732239214374,1176.81105828285
1751453149.17365,0.153486963424401,0.192504899856766,0.410663416416982,0.343037306641777,1177.37269544601
1751453149.75406,0.0709081482103401,0.0846882881587954,0.283391809493392,2.1484895379127,1177.95310163498
1751453151.45548,0.0667519326297925,0.0846925044398972,0.282482021570674,1.41460424185214,1179.65452122688
1751453152.3152,0.033200105899553,0.0168330632707179,0.235618028056338,0.023118473538728,1180.51424336433
1751453152.54944,0.0331270444668531,0.0124221463264957,0.235054180557335,0.1540751091361,1180.74848604202
1751453153.66335,0.0295171272077172,0.039705050425026,0.21727602622088,1.20845434636888,1181.86238861084
1751453153.97912,0.0524593205965032,0.0341279636195895,0.225008527982546,0.201061105947232,1182.17816615105
1751453154.56099,0.0247734088010104,0.0969293751823521,0.23582019676272,1.93624460076325,1182.76003623009
1751453155.10177,0.0662958387729344,0.123886091077025,0.266730463828553,4.51868158221781,1183.30080699921
1751453157.07163,0.0430207146129741,0.150505242234466,0.269719937629356,1.84804283012751,1185.27066659927
1751453157.3535,0.0684837724986985,0.138315614649248,0.259618229495734,1.90316293671342,1185.55254483223
1751453157.89291,0.0641194030540065,0.0832457156818389,0.225421204013544,0.937060287125816,1186.09195280075
1751453158.17262,0.0799803999362173,0.0762045267979907,0.237630684091768,0.89415456837653,1186.37166428566
1751453158.47319,0.0453967671162612,0.0979098702313084,0.227889559723066,0.850936798533133,1186.67222905159
1751453158.7332,0.0277315073161866,0.118922342175778,0.254716126018347,0.854566560407767,1186.93224382401
1751453159.30472,0.0421777069522911,0.174142719567731,0.279829282298535,1.10690478089691,1187.50375699997
1751453159.59461,0.0314562534089652,0.0775769993566813,0.217547833079166,0.322704213318197,1187.79365634918
1751453160.44156,0.029823318987561,0.0540713107854662,0.211005178372493,0.571827638694247,1188.64060473442
1751453160.76748,0.0511694492231626,0.0550349249646791,0.220989065404338,0.832014725125322,1188.96652126312
1751453160.99885,0.07594532006463,0.070482082368494,0.249134328262615,0.388071198614299,1189.19788885117
1751453161.31317,0.0778567176737152,0.0487962757444065,0.230516690448317,0.371180119404892,1189.51221251488
1751453162.14311,0.0036214485618129,0.0153670648222524,0.228442798988543,1.05022112871101,1190.34214949608
1751453162.68659,0.0501222216683733,0.0442458354246953,0.225253738797853,0.396884187384868,1190.88563513756
1751453163.22898,0.0622065285547352,0.0500458497665202,0.252093807464076,1.01007931406452,1191.42802453041
1751453164.09686,0.0738838566494018,0.0764315517761596,0.27924123178782,0.133345852392356,1192.29590201378
1751453164.66212,0.121650067737959,0.116478269075708,0.288877749208755,1.1619145794991,1192.86115932465
1751453165.47805,0.15688838244183,0.0888023311837491,0.30509858837347,1.1492478136349,1193.677090168
1751453166.62877,0.0301825482007628,0.0608531779413415,0.269043739881294,0.184405173955695,1194.8278131485
1751453168.03682,0.0260182837435687,0.0869095791970311,0.256377828675278,0.0885335355372252,1196.23585939407
1751453168.57866,0.0354122990014516,0.103974581940115,0.279625650034141,0.0508176194160989,1196.77769804001
1751453169.16456,0.0286174744909049,0.0998070927213706,0.266729907329747,0.474902098516577,1197.36360454559
1751453169.70255,0.0145563435868979,0.0839086103399875,0.264251101571898,0.0463264585637724,1197.90158820152
1751453171.67498,0.0170987227586287,0.0938402575469253,0.272934130587916,0.358844163821962,1199.87401986122
1751453172.23886,0.0123450616537847,0.126518299631018,0.297923906136602,0.176011081381544,1200.43790411949
1751453173.35814,0.0219648308883348,0.106986669877371,0.287599373112461,0.230178343450075,1201.55718159676
1751453174.49081,0.0199492254259029,0.110826569240232,0.276652647027341,0.384633838088118,1202.68984770775
1751453175.64751,0.0152219311851636,0.0943562224560592,0.281167289152994,0.204588129026363,1203.84655213356
1751453176.17325,0.0422400973893589,0.0909571465537615,0.283279607641203,0.300571817749081,1204.37229037285
1751453177.31991,0.0206910946377155,0.100018597767782,0.272674635067306,0.691494022508162,1205.51895308495
1751453178.1124,0.041118863798649,0.0799982478676191,0.258365242424021,0.233545970784187,1206.31144523621
1751453180.64213,0.0499909717640332,0.158562321320294,0.270267510594505,0.441800854468919,1208.84117412567
1751453184.88201,0.024736961913537,0.29456870836632,0.368765244426511,6.7583071969008,1213.08105564117
1751453185.16517,0.023242013289601,0.254970976922017,0.328034471370498,6.84620053255108,1213.36421465874
1751453185.74633,0.00129834540245066,0.21196520135916,0.289317055384639,6.87365794275949,1213.94537472725
1751453186.25345,0.0324739925210206,0.164330500212862,0.247305444464471,6.52687386166139,1214.45249605179
1751453186.55999,0.0407801291469063,0.172002425375044,0.247891663136909,5.34669013989002,1214.75903582573
1751453187.10443,0.0666346719311062,0.243416377466556,0.312369577582878,4.46133439769248,1215.3034722805
1751453188.55861,0.0885009535087415,0.259912387206442,0.320546812243922,4.07821814735345,1216.75765252113
1751453189.64361,0.036414019650628,0.25254024545026,0.296597983427736,5.8880334765498,1217.84265255928
1751453189.95484,0.0682691832224791,0.26229379287123,0.314769566914598,4.69068579561755,1218.15388226509
1751453190.49938,0.0879998542513238,0.216172869925445,0.280596003361746,3.66293756002412,1218.69842290878
1751453191.07395,0.106718048820796,0.22223744402878,0.278792013239214,3.42599253622068,1219.27299189568
1751453191.35558,0.0963097487925879,0.221072218039591,0.279158608033189,3.48720464586809,1219.55462360382
1751453191.91828,0.0698424537891798,0.238123124146768,0.276552534948048,2.97072524134052,1220.1173248291
1751453192.20103,0.0701702882367419,0.244026377794078,0.27355681151057,3.78409865393356,1220.40007066727
1751453192.74108,0.0791200275577457,0.242082538041412,0.272223839016573,3.51915774219425,1220.94011759758
1751453193.06709,0.0827717247352471,0.241805020905604,0.269128525394796,3.02800483750621,1221.26613306999
1751453193.60894,0.0853327620236779,0.233950128972016,0.258029081476269,3.6121723847229,1221.80798339844
1751453193.89215,0.091209360401602,0.227632702229728,0.26403052709876,2.69667054067152,1222.09119272232
1751453194.18553,0.0974376039314995,0.215901254077825,0.251132880463557,1.78651506010518,1222.38457107544
1751453194.48429,0.104451589893611,0.209575476754862,0.245567265045381,1.51125492277027,1222.68333029747
1751453195.03212,0.124274993388815,0.185291772524981,0.230179299963765,0.755326385906198,1223.23115873337
1751453195.33538,0.107695795006473,0.158673780970928,0.198938716001092,0.603700071483768,1223.53442072868
1751453195.62121,0.10163430558558,0.152053985932759,0.190420727214391,1.56703718745501,1223.82024741173
1751453196.20237,0.0940427443699178,0.166910905093805,0.193756901862543,3.83076740359125,1224.40141201019
1751453196.46022,0.093943834158926,0.171571254557027,0.210909988744761,4.46713795565423,1224.65926098824
1751453196.92604,0.0931437951941049,0.167067438524129,0.19929973363197,4.0756052722349,1225.12507772446
1751453197.22715,0.0853146053235883,0.151394925970505,0.18558499747158,3.92556340067051,1225.42619252205
1751453197.76855,0.121766296886784,0.159311148022664,0.206266028933677,3.11502997980338,1225.96758651733
1751453198.11912,0.132314010730258,0.153275087930904,0.205511159670804,2.81642208334122,1226.31816005707
1751453198.37399,0.129381534629158,0.147280813509888,0.196499934248596,2.85063204018313,1226.57302808762
1751453198.9433,0.0917541742393535,0.131889933741796,0.170980198083489,4.22506478503345,1227.1423368454
1751453199.22038,0.0965013595657027,0.153808516340915,0.18274609929747,5.472402774908,1227.41942358017
1751453199.76937,0.070335726368931,0.180754718762104,0.194373101394242,6.64738548830471,1227.96841216087
1751453200.09238,0.0496883539862485,0.197475415278948,0.204824767192981,8.01792627266279,1228.29142594337
1751453200.58249,0.0542441198106873,0.213535399099339,0.220710895805536,4.4441994377925,1228.78153467178
1751453201.45839,0.106612113509171,0.166379513297256,0.200778601569487,2.78782270483041,1229.65743088722
1751453201.72919,0.0864206873766333,0.119782273480686,0.147874981750986,1.64301786547361,1229.92822766304
1751453202.27286,0.131797396474907,0.149045179338276,0.201543573508921,1.36702458130168,1230.47189736366
1751453202.58973,0.120594194407967,0.14171997380906,0.189501266215444,3.39750870574856,1230.78877544403
1751453203.16596,0.101451678478091,0.159882319965428,0.189513692127006,4.5740694238679,1231.36500477791
1751453203.39046,0.106994225152231,0.174076366691917,0.204519553307528,3.55351257418546,1231.58950424194
1751453203.89705,0.0975779537446968,0.180426882056031,0.2052969521085,2.66785661156634,1232.09609460831
1751453205.42379,0.126727796283944,0.172138325445813,0.213777756484302,1.86683732282688,1233.62282967567
1751453206.04986,0.128277863851903,0.182847976251046,0.225472197049189,1.15795719636931,1234.24890446663
1751453207.5916,0.130850419822898,0.178793628452484,0.221590704473579,1.04992571032519,1235.7906396389
1751453207.96789,0.107209879272028,0.172420821103387,0.203584403969982,0.964253562825176,1236.16693592072
1751453208.32625,0.0913263875123197,0.167414586082716,0.194726865591441,0.0258243819724735,1236.5252866745
1751453208.55558,0.0912850838232222,0.168016668860738,0.199460934936908,0.250977330246215,1236.75462436676
1751453209.90716,0.121334092486717,0.191622784733537,0.226829067200313,3.18577892797263,1238.10620641708
1751453211.02304,0.135846395908362,0.189837006203954,0.233792580532118,3.87170213629688,1239.22208237648
1751453211.23044,0.133556284381156,0.188658719050572,0.233055880116451,4.11381462659415,1239.42948293686
1751453211.47586,0.138579504022406,0.194213753597923,0.238994909875662,3.97438420247285,1239.67490363121
1751453211.96113,0.143192607296838,0.207393320502744,0.25249950556432,4.49324752460382,1240.16017389297
1751453212.25085,0.136325663262608,0.208514788157009,0.249584554771414,4.55502539082117,1240.44989204407
1751453212.449,0.134330670209871,0.205923556561534,0.246681045925057,4.32417068337979,1240.64803767204
1751453213.35963,0.142305927357626,0.192701354737494,0.242052597257575,3.42927950995457,1241.55867099762
1751453213.77835,0.147104848110639,0.17913376822629,0.243400817405045,3.87431723704558,1241.97739434242
1751453214.06442,0.144606878547323,0.19160698769987,0.245696939115976,4.46394901527048,1242.26346087456
1751453214.66773,0.157803207221056,0.189938130032383,0.253626275292496,4.5572070370618,1242.86677646637
1751453215.08063,0.158466090020784,0.189776267567903,0.259157735039793,3.24239026043478,1243.27967238426
1751453215.44575,0.163413592727955,0.194643471085937,0.265086131476265,3.0802124483961,1243.64479088783
1751453215.66974,0.165137807344748,0.191468688882252,0.25449068999438,2.79949341177706,1243.86877727509
1751453216.03784,0.169839836050978,0.188496193502742,0.257629734494298,2.14577675946988,1244.23688578606
1751453217.39261,0.180386512226347,0.191946525377204,0.269600904928467,2.02614483381109,1245.59165120125
1751453217.78778,0.167920752496827,0.198080525491639,0.266752118877012,3.04118427280567,1245.98682332039
1751453218.19335,0.158367007541195,0.214743798173359,0.270534846376501,3.58742122814682,1246.39239549637
1751453218.57807,0.140900321850395,0.212925241086071,0.26228208320267,3.17595888249291,1246.77710771561
1751453218.83223,0.135539929835199,0.205367017901265,0.2580760324842,3.8437810271643,1247.031270504
1751453219.61149,0.157812249506908,0.203481008070549,0.264255539841425,3.94580492545745,1247.81053423882
1751453220.04509,0.159070595313821,0.198785448710465,0.26012022748355,3.35583946963239,1248.24412846565
1751453221.02346,0.180196107862993,0.211827241921729,0.282800048810521,3.24791406207425,1249.22250175476
1751453221.60381,0.185724073005811,0.205429901328757,0.28248937447912,3.11034301991797,1249.80285000801
1751453221.81458,0.190047896557782,0.207474056637419,0.28638635651142,3.00593608876822,1250.01362013817
1751453222.21793,0.193408201357589,0.226729276666197,0.308192080012082,3.13259499679267,1250.41696763039
1751453222.99816,0.180166722650527,0.215927320147166,0.291943472871803,2.41009737909941,1251.19720578194
1751453223.35777,0.168539953608889,0.218171906554234,0.289011099833925,2.04028187333997,1251.55681300163
1751453224.68697,0.162018036612551,0.225699852796841,0.309750189904436,2.28300529094998,1252.8860065937
1751453225.11496,0.168640633102428,0.21969550655461,0.290740632881716,2.5010506495042,1253.31400609016
1751453225.40158,0.175866054214295,0.233453106058503,0.312365785926236,2.39987875737718,1253.60062384605
1751453225.97664,0.176411707845269,0.224830844579647,0.314660082827908,3.1078365644301,1254.17568182945
1751453226.55345,0.155080361553699,0.210846319194971,0.287238162541319,3.93541171593187,1254.7524869442
1751453227.58659,0.20429419638372,0.287417871335312,0.368463490286822,4.30605878282085,1255.78562903404
1751453228.00063,0.192158162815455,0.277183062043672,0.355709035160329,2.9044030791862,1256.1996743679
1751453228.19907,0.198147615101917,0.268406659218494,0.350378780959065,2.38399497443805,1256.39810967445
1751453228.5725,0.211703613688177,0.261396373386068,0.347841337930972,0.662107809523258,1256.77153730392
1751453228.9755,0.220434703970062,0.240676147253846,0.336051334053882,1.46498680230936,1257.17454433441
1751453229.18456,0.211209609155983,0.218071314760054,0.316929571116602,1.78000705863607,1257.38360023499
1751453229.74117,0.172000176233442,0.134657781752495,0.237466646221199,2.76516105736757,1257.94021558762
1751453230.37899,0.122862930462974,0.0929179632829369,0.17891149915845,3.1639727763035,1258.57802772522
1751453230.93341,0.171253697661051,0.189162974228349,0.268866218066244,3.09411692556332,1259.13244867325
1751453233.47117,0.184573175806906,0.202627043455125,0.286782281581294,2.86822553736803,1261.67020869255
1751453233.97515,0.196480891413283,0.223269988658647,0.310544058834882,2.52261192638743,1262.17418932915
1751453234.46306,0.196267298482071,0.212814557789196,0.298554140676156,2.94307796371609,1262.66209697723
1751453235.31585,0.197019209355773,0.203657188772737,0.295015041316949,3.22793383503838,1263.51489472389
1751453235.98724,0.190864613894196,0.203323083782488,0.291696482614328,2.93166377580634,1264.18627929688
1751453237.32534,0.201689534073625,0.223062233605857,0.312454022521064,3.5623004522475,1265.52437973022
1751453237.6746,0.200396114499103,0.218141002504048,0.308508921603272,3.51848587592691,1265.87363815308
1751453239.46343,0.195871577815248,0.21689235362433,0.303146702681624,1.47218354318863,1267.66246986389
1751453240.31722,0.196577944238714,0.213139437683833,0.298841536560805,3.32197165069392,1268.51626038551
1751453241.39499,0.195833162197806,0.238099800038078,0.320333872325174,2.9226411980703,1269.59403133392
1751453244.37862,0.224972664252273,0.239915376522306,0.339831410320761,1.86494776978273,1272.5776655674
1751453246.06016,0.199716846093146,0.21271635916684,0.311899496794606,2.60887202889611,1274.25920200348
1751453246.92574,0.202299392617531,0.231969455594094,0.324252754007456,1.80494022885662,1275.12477993965
1751453247.26724,0.21654846869021,0.243762715322108,0.341557156649229,2.14598722330081,1275.46628189087
1751453247.77497,0.214614845912574,0.22818205769533,0.330186601651298,2.38468347092524,1275.97401547432
1751453248.13355,0.209223861152009,0.214317339046984,0.316743354339438,2.76006526541007,1276.33258771896
1751453248.51532,0.204004618886301,0.203367700482861,0.304709028327292,2.93625240016383,1276.71435976028
1751453249.28397,0.207820054383139,0.213929515910219,0.315567860002973,2.78172689230629,1277.48301529884
1751453249.66313,0.207268716341341,0.216980446264962,0.31969946376357,3.06989442341867,1277.86217355728
1751453250.5436,0.209567273159385,0.224636145400405,0.327458042715838,2.21702264048352,1278.74264431
1751453250.94191,0.212395630896526,0.224825200733504,0.328130659511383,2.07960541446018,1279.14095425606
1751453251.31976,0.2144818153818,0.226707299430905,0.329692968702595,2.13972317444854,1279.51880550385
1751453251.87832,0.19804901399226,0.216865150205615,0.315090590991629,3.85668789369204,1280.07735967636
1751453252.32756,0.202829929471809,0.220981215742711,0.318291216937222,3.62521803490074,1280.52660417557
1751453253.67723,0.243303490001607,0.242922529576231,0.363071867684619,3.53069339966489,1281.8762755394
1751453254.17465,0.229195928722995,0.241867353507414,0.354996157725752,1.85582890583761,1282.37369155884
1751453254.60452,0.225745516745525,0.238596079164336,0.352790076960648,2.18401447168534,1282.80355978012
1751453254.99494,0.220556807033418,0.24036350411935,0.352581637871157,2.2093832563134,1283.1939804554
1751453255.95398,0.190353748401406,0.225476201690005,0.326028109977281,3.51208573395431,1284.15302371979
1751453256.37868,0.191579249295768,0.226915698759339,0.324599472111044,3.41789486951845,1284.57772541046
1751453256.79076,0.196878194308033,0.234635400580135,0.334898049212484,2.52885573603274,1284.9898006916
1751453257.41849,0.181604868180204,0.212954061943022,0.316102628536757,3.30339783792624,1285.61752986908
1751453257.84417,0.171380343459277,0.197513189958289,0.29457939075089,4.12914507684577,1286.04321217537
1751453258.21928,0.174902364603273,0.207647899621608,0.309692056494953,3.68362192123179,1286.41831803322
1751453258.60541,0.159682485909349,0.189483517738149,0.287291587110377,4.71461651845435,1286.80445575714
1751453260.05323,0.189902257981783,0.225787665848189,0.338651214847196,5.01721766692083,1288.25226926804
1751453260.55191,0.199724842945415,0.224262991823842,0.335928137169024,4.87383224483931,1288.7509534359
1751453261.17758,0.201031529382933,0.218314270902582,0.337729525571133,5.07608279120316,1289.37662482262
1751453262.54054,0.175892651759736,0.233441767887102,0.342341481594189,2.17412481189295,1290.73957896233
1751453263.97671,0.176604015536013,0.22363787057955,0.331488808280199,2.00128734042641,1292.17574858665
1751453265.07978,0.160343783145117,0.194781587402587,0.299956772887577,2.17317199217621,1293.27882599831
1751453265.46556,0.159141421311,0.207554189697064,0.323498413763799,2.36195241275068,1293.6645989418
1751453266.02702,0.140903313141045,0.199208411715732,0.318421405357726,2.37943353065693,1294.22605895996
1751453266.54393,0.167593520863441,0.233485547111897,0.35964774409023,2.02515886311874,1294.74296712875
1751453267.65534,0.177505672075803,0.227713460138754,0.353876746788355,1.7145125914009,1295.85438156128
1751453268.18622,0.175991014748603,0.208578965082049,0.341163776224374,1.81177881224926,1296.38526105881
1751453271.21129,0.207968406430534,0.146736805631929,0.305961721057437,3.18968930991793,1299.41032934189
1751453271.57473,0.224869976622856,0.152599752335025,0.332516524938097,2.18271544217183,1299.77377486229
1751453272.33733,0.23196220089053,0.189356401255167,0.354850183325325,2.46618032109986,1300.53637361527
1751453272.53166,0.245927973762877,0.205465359003835,0.374543635868176,2.33041461525104,1300.73070645332
1751453273.43808,0.217764802897091,0.193418729383232,0.36965937969466,0.976759536713602,1301.63712310791
1751453274.53943,0.176087190963526,0.207423291782078,0.362969348534934,0.169595595327642,1302.73847603798
1751453274.73115,0.175496897541187,0.195209375259337,0.370003478379225,0.341142360205384,1302.93018770218
1751453274.96955,0.173327423088075,0.207564200641145,0.347929017066295,0.832156877015187,1303.16858911514
1751453275.22104,0.17284309676612,0.204292612295232,0.361932980875976,1.09109806591258,1303.42008161545
1751453275.55563,0.182349542138194,0.210139087093269,0.393533011574221,1.54084969377045,1303.75466918945
1751453275.79453,0.181736036903269,0.212998777925279,0.381539354958076,1.66657397692547,1303.99356794357
1751453276.13025,0.188173178503335,0.221498575722687,0.367019114613,2.29192400489649,1304.32929039001
1751453276.38117,0.197281573735871,0.214366139359567,0.376003547686397,2.46953077697359,1304.58020782471
1751453276.66077,0.212566240358062,0.221045949975522,0.388779877625121,2.50581153784074,1304.85980916023
1751453276.93504,0.207115863938541,0.200671463248161,0.380707039335031,1.88796711388243,1305.13408613205
1751453277.25229,0.20696792746101,0.199236958731857,0.388360461812765,1.52859160493207,1305.45133328438
1751453277.48698,0.205662972502243,0.212462598324525,0.370372204619522,1.7324908199894,1305.68601775169
1751453277.7695,0.208251541229415,0.209320232414448,0.381912136731883,1.36604026195766,1305.96854376793
1751453278.04748,0.206602352818183,0.210215675411272,0.392564600757789,1.63025536002984,1306.24652433395
1751453278.60158,0.195030044386948,0.209843795987072,0.370730201619499,1.81173502888062,1306.8006196022
1751453279.16717,0.193435378948589,0.209638242087768,0.373734527658885,1.69592731296196,1307.36621141434
1751453279.41978,0.190575228011402,0.20483893681182,0.373923208126566,1.3917123462252,1307.61881685257
1751453279.68141,0.187114145051444,0.191877034360925,0.374592064732866,1.01360025692554,1307.88045430183
1751453280.00283,0.191559766588866,0.195184639363799,0.357786722352439,0.729158124654401,1308.20187544823
1751453280.23883,0.192427874267888,0.186083069842916,0.365070207898499,1.03856226050296,1308.43787407875
1751453280.79952,0.24293259937535,0.19732698207962,0.398903274195129,0.939940817010718,1308.9985640049
1751453281.88421,0.23935006313965,0.199035923018153,0.390000845591502,0.512768656028305,1310.08324718475
1751453282.57773,0.237207560461598,0.182335805943314,0.382505807858627,0.0883371181826146,1310.77677488327
1751453283.1233,0.160207251128423,0.217980290269939,0.362367811572581,0.537724878651945,1311.32233929634
1751453283.40984,0.137533508625375,0.195827712010771,0.341775479538472,0.743424103853807,1311.60887789726
1751453283.66989,0.151325421284313,0.193652179894708,0.331083694405162,0.724646387201979,1311.86893177032
1751453283.97821,0.18085862357626,0.201800228549916,0.355087866403442,0.721290823019138,1312.17725586891
1751453284.22259,0.274550651419525,0.182695430440052,0.39272747544111,2.01831758446104,1312.42163515091
1751453284.81151,0.267060526078853,0.184608348526692,0.387560288775123,2.46389798105576,1313.01055574417
1751453285.11882,0.249769203744755,0.214493806409776,0.39346999816759,3.26659512946702,1313.31786465645
1751453285.63852,0.239644136322768,0.217655566994454,0.382434669353337,1.97226901387471,1313.83755683899
1751453285.93609,0.257067384592125,0.187580126817096,0.383889180154387,2.56460343793178,1314.13513088226
1751453286.22373,0.292392668448667,0.222532097323809,0.423669021816808,2.16812405712243,1314.42277407646
1751453286.81726,0.272219090937024,0.294061136368156,0.451035746072794,3.79619767901472,1315.01629924774
1751453287.06941,0.2859885284473,0.329146539753614,0.486500899942833,3.98732870482432,1315.26844954491
1751453287.93139,0.280512907191841,0.348964044271386,0.494918820802086,3.70383969307925,1316.13043260574
1751453288.16296,0.26654531362769,0.346979929141876,0.487078448438575,4.74564885871647,1316.36199808121
1751453288.7474,0.274940026979024,0.363093551786077,0.503247764680883,4.267097846024,1316.94644021988
1751453289.01564,0.278711967376439,0.369493255530586,0.50474902682151,3.91373730932886,1317.21468520165
1751453289.55763,0.269236512528133,0.365279961448463,0.495490976955671,2.94775686394766,1317.75667190552
1751453289.8626,0.249226250071844,0.338965402382414,0.465185308854318,2.24407753210683,1318.06163764
1751453290.13,0.236145212471413,0.337040339313685,0.449347750103024,2.66641936951298,1318.32903933525
1751453290.64675,0.182823963889473,0.348805705007033,0.42699733999982,4.00587986786232,1318.84579539299
1751453291.24979,0.11296921977064,0.38769992835753,0.457421075346236,4.24673355698039,1319.44882655144
1751453291.5124,0.11652785309656,0.434481406669259,0.497889892326122,4.52601745350851,1319.71143865585
1751453293.19186,0.210670797509432,0.412056091392057,0.501172846729096,3.7504727259257,1321.39089918137
1751453293.49046,0.240779356703015,0.405984641988338,0.506590817809881,3.58521478236378,1321.6895031929
1751453293.78206,0.24718370892081,0.386666566327832,0.494176831238623,3.30747848726546,1321.98110342026
1751453294.05897,0.258553235566232,0.35283224465782,0.473641768391503,2.96924680893248,1322.25801301003
1751453294.35466,0.254399594189434,0.31046020592455,0.438990469851142,3.78958288012654,1322.55369663239
1751453294.87667,0.221888893155176,0.271374106348829,0.398331933195471,3.27012894447843,1323.07570767403
1751453295.20395,0.213219311466997,0.271339599398484,0.394554750863346,3.20236245409248,1323.40299248695
1751453295.47709,0.210334033633282,0.270914975550412,0.393231596632432,3.16081818714304,1323.67612981796
1751453295.74063,0.208913903553065,0.287730946556059,0.405955264623173,3.71141896414283,1323.93966817856
1751453296.07257,0.204021866146921,0.280638055411277,0.400490816356213,3.30326606499376,1324.27161359787
1751453296.30846,0.200486342858476,0.275696231935736,0.398278982257581,3.28684446063927,1324.50750160217
1751453296.56534,0.19186040625776,0.276920507627858,0.391292871170277,3.76049384084057,1324.76437950134
1751453296.87891,0.199978215803084,0.294844667875335,0.408550097358316,3.47960231127509,1325.07795476913
1751453297.15452,0.205264043030399,0.312493610214649,0.430292477911465,4.4550481533087,1325.35356354713
1751453297.4481,0.202120189929081,0.296658748025844,0.415822243361437,5.26173239829467,1325.64713931084
1751453297.74093,0.205047975761564,0.304222153494234,0.421165471556114,5.05494128795256,1325.9399728775
1751453298.00445,0.224106133805747,0.306642671232757,0.430395951911899,4.33537048029937,1326.20348858833
1751453298.25029,0.227147922038122,0.304629835481535,0.432357437364225,3.92352244437361,1326.44933199883
1751453298.56327,0.22328486960246,0.303135618664667,0.431551282211426,3.53074747997322,1326.76230931282
1751453298.84104,0.211788947416844,0.283416242784815,0.406508149682638,3.31900545292621,1327.04007720947
1751453299.11922,0.219632719922457,0.282230094277693,0.407061042968582,2.94214860981523,1327.31826400757
1751453299.36534,0.212794894927133,0.260862687715798,0.382955224823452,3.42853548064759,1327.56438612938
1751453299.7114,0.20262762595989,0.268163825164452,0.375022800517915,3.648383983849,1327.91044354439
1751453300.00709,0.202877254703276,0.307890164020547,0.411501175105629,3.51066840909806,1328.20612716675
1751453300.24911,0.190243231304249,0.300208160755614,0.385427548818846,3.61913366368407,1328.44814729691
1751453300.51046,0.186303448074827,0.299185907231031,0.373824480614897,3.88536041958882,1328.70950341225
1751453300.79699,0.175728831512745,0.292530077472739,0.359061113290826,3.75997549640024,1328.99602723122
1751453301.12345,0.195770966255999,0.349251996731339,0.437333228262675,3.78618412644146,1329.32248854637
1751453301.41023,0.202198328391623,0.35764879031863,0.433096765459689,3.98724574968405,1329.60926866531
1751453301.65271,0.201592316544922,0.351420960905156,0.412389667966625,4.18898644245898,1329.85175490379
1751453301.9329,0.206885990685516,0.339916848650348,0.404932035127998,4.25851295188249,1330.13194513321
1751453302.2011,0.197850161883642,0.341571448117917,0.396618913358421,3.86314066212707,1330.40014076233
1751453302.51766,0.220040283022489,0.372939027701519,0.452805668648204,3.7529122917855,1330.71670389175
1751453303.03822,0.213895047855114,0.327875111723546,0.392902074254992,4.33903949120288,1331.23725986481
1751453303.66583,0.203876650233159,0.297188156003662,0.380362146433887,4.31152138540182,1331.86487102509
1751453304.99929,0.208153574765101,0.252373414441969,0.341631925015543,3.41763770033479,1333.19832968712
1751453305.78419,0.194721515185885,0.217159753876282,0.300369400040156,2.42644496002258,1333.98323631287
1751453306.14458,0.197018430159337,0.263796505326351,0.349366202976947,2.53668468106542,1334.34362506866
1751453306.50362,0.181382266112779,0.276946981031689,0.344774110805324,3.10633674317666,1334.7026655674
1751453306.88126,0.17845123291875,0.285303347012965,0.348307081494622,3.7610062684383,1335.08029961586
1751453307.22243,0.224522531921828,0.250327092209648,0.342671665261939,4.45520495349175,1335.42147612572
1751453308.43021,0.392247224745465,0.383855447319266,0.561249971882681,3.84513691230391,1336.62925481796
1751453308.74645,0.205107420048825,0.250119354194749,0.34176725473113,2.33366011494021,1336.94549608231
1751453309.97993,0.214218826260651,0.233390919116199,0.345888110048847,2.77253857495745,1338.1789700985
1751453310.58274,0.198019941325976,0.258123896973484,0.357120790615366,2.60338296325681,1338.78178310394
1751453311.12101,0.209700101275115,0.302679071101398,0.397954481593865,2.29406954781026,1339.32005310059
1751453312.89798,0.15850539577484,0.270753269338248,0.336155660177471,1.768640141972,1341.09702563286
1751453313.54972,0.153020864196269,0.280153238876724,0.345250141448978,1.92138512080314,1341.74875736237
1751453313.9216,0.163422831910235,0.294672809022889,0.365235952017325,2.01104668412533,1342.12064552307
1751453314.75081,0.174512720592367,0.288291248995149,0.355393382543411,1.89251267775924,1342.94985294342
1751453315.81723,0.172127808671417,0.261944214322149,0.333353815299643,1.95329251249623,1344.01626777649
1751453316.22558,0.154144373130977,0.237345098065431,0.302209040092448,1.93426770736702,1344.42462563515
1751453316.56144,0.153909619193351,0.248054090546762,0.31144026438773,1.90611912513836,1344.76048064232
1751453317.60939,0.166238589213261,0.319228506543468,0.382032533334755,3.58570452045007,1345.80843353271
1751453317.79046,0.179157764446556,0.332311681622578,0.397455898462703,3.05137071879351,1345.98950242996
1751453318.83327,0.218679213025867,0.380806608751634,0.448809599477525,2.75652025377216,1347.03230786324
1751453319.14323,0.20509603544346,0.353772762030577,0.419749146519615,2.33360195961196,1347.34226942062
1751453319.5611,0.179174390848967,0.296207053479415,0.366217895439837,2.64331596225983,1347.76014518738
1751453320.13199,0.185366537112233,0.325918147887928,0.388172531777498,2.68292387112909,1348.33102989197
1751453321.66001,0.135161196331324,0.292746604740614,0.343245652721393,3.1339694755631,1349.85904955864
1751453322.02671,0.148075935646028,0.313768027058687,0.366138198087842,3.48928038295477,1350.22574996948
1751453322.39656,0.159328011627539,0.350433210811906,0.402721434088643,4.29403098032464,1350.59559893608
1751453323.13267,0.162322559579625,0.335765697182848,0.381583878940013,3.35408291760593,1351.33171367645
1751453323.82636,0.195032000922746,0.395171889695468,0.444517277659365,2.66268779007866,1352.02540636063
1751453324.19732,0.209674672664867,0.39362185143714,0.446165827817864,2.87580298112133,1352.39636158943
1751453324.702,0.194001450406381,0.354729755351864,0.404739854937571,2.87252915365131,1352.90103983879
1751453325.00464,0.198713033331619,0.368800889136273,0.424362179364837,2.68345481941042,1353.20367956162
1751453325.33604,0.195983671089738,0.33589389826194,0.388888586285656,3.02766614470469,1353.53508496284
1751453329.86535,0.179938371665378,0.272619521346496,0.33263642785304,4.00236768923335,1358.06439638138
1751453330.91239,0.186711703241009,0.275916570391106,0.33879140663044,4.67093069897938,1359.11142706871
1751453332.98951,0.177470873259573,0.279250347437447,0.336392458722572,4.17450674959132,1361.18854784966
1751453333.2977,0.178324396657169,0.286195094661852,0.345155389476377,4.58770548223027,1361.49673771858
1751453333.49219,0.181837119651448,0.289019967031517,0.34928890072182,4.47748416207042,1361.69123530388
1751453334.17986,0.18647943247163,0.298614413061018,0.358511111620779,4.63575562750563,1362.3788998127
1751453335.05032,0.171340849827024,0.27883134639137,0.335243651377588,4.39643840214485,1363.24936270714
1751453336.1069,0.18406059758063,0.296933764517687,0.357525942770596,4.30913346378107,1364.30593657494
1751453336.59717,0.172861295290199,0.300907079853275,0.356551952703593,4.62583461757608,1364.79620838165
1751453337.07914,0.169820161396161,0.282664794196132,0.340376360247338,4.8208662429881,1365.27818512917
1751453338.73664,0.179371708950129,0.278278628431522,0.34340311498595,4.15457968560294,1366.93568277359
1751453339.2404,0.167175034371372,0.261770098619607,0.323671985485999,3.8851979539347,1367.43943715096
1751453339.54306,0.16886801559144,0.269302317015119,0.332106649461189,3.97817885998107,1367.74209856987
1751453340.05576,0.162201849752883,0.269382771776929,0.325933872081757,3.87452379106648,1368.2548019886
1751453340.38864,0.167206177484046,0.286455170459205,0.343351444881997,4.04788969223492,1368.58768630028
1751453340.57062,0.171351531189016,0.290714566365745,0.350074051608689,4.2509708310513,1368.76965737343
1751453341.56358,0.170996498682136,0.271145069795057,0.332174150626292,3.92016964882468,1369.76262354851
1751453342.06268,0.181609969027369,0.292575881577178,0.354114772917909,3.86054584610447,1370.26171898842
1751453342.40507,0.181914009287888,0.295443735156365,0.357750374501476,3.94392036300035,1370.60410928726
1751453344.40918,0.184491936388499,0.297422189558636,0.359932856454207,4.14565777998684,1372.60822176933
1751453346.06349,0.184392727239804,0.271798979503814,0.339748546379089,3.62048329362698,1374.26252818108
1751453346.23341,0.193216576376975,0.290221371714753,0.359916414602976,3.69005398066508,1374.4324555397
1751453346.89885,0.189705867532392,0.271217106764044,0.342004228019774,4.12492718270805,1375.0978937149
1751453347.23181,0.185456187423707,0.283554470385815,0.35099860925609,4.31142966346442,1375.43084931374
1751453348.57549,0.180670222888314,0.27793724565071,0.34338660006667,4.21257339261689,1376.77453136444
1751453348.89666,0.189043657889832,0.29940310706378,0.365317975473235,4.24767338000056,1377.09569859505
1751453349.21136,0.183311293993235,0.291137785607096,0.355758243595672,3.86663099749701,1377.41040563583
1751453350.57337,0.188794100643007,0.291737030614115,0.360147687101952,3.92764868913268,1378.77241635323
1751453350.89936,0.184937200969209,0.282029711936713,0.346691177882365,4.13931520174534,1379.09839701653
1751453351.24433,0.183833682902519,0.286162125729653,0.348495727237663,3.83659597399644,1379.44337391853
1751453351.74257,0.191644242340691,0.296160217727699,0.364502331148607,3.68559438400757,1379.94160962105
1751453352.07998,0.178255089285693,0.27898051755088,0.340692283416306,3.6833165431574,1380.2790210247
1751453352.41655,0.170305432763898,0.270292738478785,0.328544394835889,3.72182272043709,1380.61559438705
1751453354.60378,0.179104473004438,0.292252927343351,0.356311538337413,3.8914034675889,1382.80281925201
1751453354.96861,0.166835322092442,0.288535250269363,0.344096244874445,4.12119812649692,1383.16765642166
1751453355.28909,0.154568179935879,0.280843941416239,0.329314559213148,4.23665213006224,1383.48813509941
1751453355.61304,0.153496033578288,0.282457265388254,0.32947472133912,4.10766726567291,1383.81207895279
1751453356.08488,0.15849054196945,0.295513155966634,0.343608004986929,3.46329259772624,1384.28392004967
1751453358.16307,0.140982397660072,0.2819976835124,0.325297105696713,4.64125413714239,1386.36211490631
1751453358.47962,0.142142808434923,0.280114093682558,0.321538327324089,4.64232411866681,1386.67865920067
1751453359.48122,0.156932314035547,0.295027951361398,0.344513794211646,4.35645468530093,1387.68025994301
1751453359.82398,0.179005787354984,0.279311358329653,0.337568365948639,3.85818570614764,1388.02302265167
1751453360.14966,0.1715807949413,0.286616264289805,0.334345569692757,3.88422638077817,1388.3487007618
1751453361.51634,0.0828311728774129,0.273730235758149,0.285994644473913,4.12360560848101,1389.71538519859
1751453362.18297,0.146453357326005,0.234236825791291,0.290453739910537,3.7200231941892,1390.38201236725
1751453362.70143,0.205009847778967,0.303868204051391,0.368687564103965,4.13226852489068,1390.9004752636
1751453363.03634,0.117850911115228,0.130447114920863,0.20915696776515,0.634010084585792,1391.23538208008
1751453364.28865,0.239659343159545,0.117289995470479,0.301765470721005,0.743516979409769,1392.48769378662
1751453365.42197,0.345326633693491,0.13700102160148,0.409594582199846,1.0391966794873,1393.62101316452
1751453365.79321,0.284648629843654,0.142196895109582,0.355008030182394,1.04460346951603,1393.99225497246
1751453366.33865,0.186532123616977,0.079331788716476,0.226657211129973,3.76028036817824,1394.53768754005
1751453367.20969,0.194770312586771,0.163135233427865,0.264545694916136,3.25918101965463,1395.40872788429
1751453367.49139,0.186034370032824,0.166255889342769,0.258218758346693,2.92917948921097,1395.69043207169
1751453368.04705,0.172830898386005,0.129621254646576,0.232253844725561,2.73511167384471,1396.24609375
1751453368.87584,0.198730488907965,0.190741364360539,0.28561504805848,1.07115031667048,1397.07488083839
1751453369.6936,0.184643558142946,0.197527963005942,0.279227635241984,1.77468486263224,1397.8926422596
1751453370.25906,0.202155257061038,0.232363157147043,0.323229448385762,1.45036342835788,1398.45810341835
1751453370.8297,0.192649462819481,0.224602646602311,0.304501684683823,1.62894897759274,1399.02873897553
1751453371.41727,0.19301089327148,0.226893865514871,0.319796188199854,1.75936512935457,1399.61631631851
1751453372.27801,0.157229617204018,0.262794715690068,0.372253073666592,2.72845178347828,1400.47704768181
1751453373.02348,0.097590461814248,0.235054052884166,0.287254943013387,2.46492452298462,1401.22251963615
1751453373.85953,0.186388871097082,0.254064913938521,0.387449620942873,1.23641763451961,1402.05856752396
1751453375.58269,0.14452967851928,0.161408751601229,0.251718066982494,0.650027699343604,1403.78172969818
1751453376.12029,0.175868610346619,0.227376980741639,0.331820770686898,1.12234865393475,1404.31932902336
1751453376.37993,0.16299052908054,0.134640905237847,0.280308819549726,1.38848223759484,1404.57896900177
1751453376.97354,0.169962135819546,0.0884232176049078,0.283569943091051,0.908234869934569,1405.17258310318
1751453377.52574,0.118961138669493,0.0319036051300945,0.28776127439231,0.496179645509011,1405.72477722168
1751453378.07856,0.186334098261535,0.124176521633938,0.301393427554587,1.5552421284671,1406.27760624886
1751453378.67047,0.223295274732977,0.183095997841449,0.380123207190279,1.749879294889,1406.86951613426
1751453378.93673,0.272177432272478,0.100823314717079,0.382941792816353,2.18531090721065,1407.13577437401
1751453382.18466,0.216415868907341,0.12182861330388,0.434622169615283,2.34334726197226,1410.38370323181
1751453382.4079,0.276974347264494,0.104542425056566,0.46733324702391,1.90179384127136,1410.60694503784
1751453385.64465,0.21754381571781,0.126416187731557,0.3573677036103,2.85797444329252,1413.84369015694
1751453386.05831,0.219576013892199,0.0941172032936166,0.355934884898614,2.88349788925561,1414.25734877586
1751453386.4457,0.241290125559948,0.092351235784462,0.357463228432115,2.81282040267806,1414.64474177361
1751453386.86132,0.231630552173909,0.0593328965946205,0.353954260057104,2.92639400531814,1415.0603621006
1751453388.26138,0.311358652041746,0.134502557709344,0.426186115285618,4.18072708205791,1416.4604177475
1751453391.13442,0.131748517324112,0.0829986711507966,0.439125242777912,0.238031892946056,1419.33345651627
1751453392.10982,0.164385527388042,0.0892996011560776,0.40239560299825,0.142150105280718,1420.30886268616
1751453392.96494,0.176589141679971,0.112744891333437,0.399592710924426,0.46798494481485,1421.16398262978
1751453394.60549,0.187094389962231,0.102804709376099,0.38626712972226,0.418197444997971,1422.80453300476
1751453395.15769,0.261662546430904,0.0550400983834267,0.431346642863173,0.230133224636709,1423.35672950745
1751453396.27349,0.239859519464957,0.00495784781216724,0.391487493903756,0.866377390308367,1424.47252774239
1751453400.08958,0.34528227927122,0.0884157187181998,0.479074419432159,2.30386425993915,1428.28861927986
1751453401.42357,0.33274481805546,0.170464550492646,0.505292096673242,2.33291701680189,1429.62260699272
1751453408.93343,0.328675531456321,0.455969967926463,0.643333279985208,4.56455216048407,1437.13247323036
1751453410.272,0.35548769117421,0.446819857366322,0.63208250141603,5.10523273141929,1438.47104406357
1751453411.01003,0.346660335210388,0.42575330207443,0.617207681513789,4.25520719890667,1439.20907258987
1751453413.90036,0.242648633337687,0.407169167361326,0.53897270775856,5.82269415777744,1442.09940171242
1751453415.53942,0.165188475494196,0.404068419033919,0.491246188372675,4.98477936177814,1443.73846411705
1751453416.2722,0.164501763742918,0.38638267330397,0.478748851817,4.6891118123164,1444.47124361992
1751453417.10834,0.186751926829606,0.365990375464416,0.471447348199848,4.11237138536269,1445.30738091469
1751453419.5511,0.20680766792747,0.378479616324653,0.461517308705989,3.94063692585959,1447.75014042854
1751453422.08658,0.123962299341063,0.402764914431947,0.441537839483349,5.0019419223298,1450.28562617302
1751453422.92687,0.145687056965734,0.406882721366086,0.450818339978626,4.68244448853438,1451.12590742111
1751453423.79697,0.166341155487822,0.4016700851972,0.450691068869141,4.25068662168856,1451.99600958824
1751453425.41462,0.169663757143834,0.417678289345507,0.461648424440636,3.7070430009432,1453.61365962029
1751453426.34917,0.158197609297886,0.3974014892678,0.438418735521286,3.60459363952627,1454.54821038246
1751453427.17324,0.191073126980647,0.372052977410823,0.429734575469785,3.60779071970198,1455.37228417397
1751453428.03317,0.162964560288649,0.351206213805053,0.396508939628253,3.33743622883343,1456.2322101593
1751453428.89343,0.17288592555957,0.37492329739216,0.420796087690606,3.26751929496431,1457.09246993065
1751453429.72348,0.13372370645866,0.383905244000693,0.411456224252156,4.65269144642914,1457.92251706123
1751453430.54723,0.133735000453116,0.375545765852495,0.405674450386001,4.81961564846822,1458.74626684189
1751453431.37475,0.143780507193649,0.392363915093329,0.423244266906562,3.5801197905879,1459.57379436493
1751453433.10142,0.0925386628230265,0.405989968849923,0.41837785894326,4.27086292717559,1461.30045819283
1751453434.23002,0.109983226289042,0.394777150510479,0.412157279174893,2.98120864167577,1462.42906355858
1751453435.02968,0.116735694426226,0.373643649196464,0.393254104653945,3.52259181855107,1463.22871994972
1751453437.02846,0.175045634084593,0.406656960248228,0.442743580280103,3.63041607167568,1465.22750210762
1751453439.73844,0.0565710232525367,0.382724911014559,0.386887727065093,4.51519661522787,1467.937479496
1751453441.48128,0.121024968018131,0.381828291948957,0.400574311914285,2.64259046725575,1469.68032288551
1751453442.42625,0.109976755519094,0.360055691624156,0.376966548087263,2.28180813225386,1470.62528896332
1751453443.50955,0.092081977255206,0.367124154685576,0.378898948438589,2.18361962585264,1471.7085878849
1751453446.88458,0.0812755314376008,0.41161356380157,0.423258567901698,4.1773189462066,1475.08362317085
1751453447.4853,0.105763519014661,0.397843372035694,0.423360292544151,3.91867346465142,1475.6843392849
1751453448.92044,0.0745589390332584,0.342766984846671,0.35477423200114,2.53965945658842,1477.11948084831
1751453449.34352,0.0725920560616942,0.334806736082062,0.346683896283114,2.63027146838513,1477.54256296158
1751453449.52944,0.0635934448541535,0.333210547259766,0.345331625968021,2.94976353287156,1477.72847867012
1751453449.69185,0.079704530340468,0.333979845745989,0.349665134417472,3.56010386779064,1477.89089632034
1751453450.02378,0.0570641360108848,0.307187129885152,0.323737959528487,3.7036597894014,1478.22281813622
1751453450.21371,0.0671785297971512,0.300149854891925,0.316288994066203,3.60465668060646,1478.41275453568
1751453450.40109,0.073862232246301,0.298473456571416,0.31700855784978,3.81026431770882,1478.60013532639
1751453450.71808,0.08225630670327,0.30224357795032,0.321392912712612,4.24655117796544,1478.9171230793
1751453450.88538,0.0883391929738906,0.305981602229695,0.326454159688959,4.18184382259905,1479.084420681
1751453451.7275,0.0920859513451644,0.329579834450155,0.349657317415763,4.55733012007584,1479.92654395103
1751453451.91685,0.0922223234505117,0.324393439664014,0.339902831486085,4.41294501129358,1480.11589455605
1751453452.26478,0.0926472782556931,0.323597224283368,0.33875799625391,4.20208231901182,1480.46381878853
1751453453.23711,0.0920797422419053,0.317096130344887,0.334554302338772,4.66514138180511,1481.43615531921
1751453453.42518,0.093026131008132,0.318391809799802,0.335351170993427,5.05786452171619,1481.62422347069
1751453453.80018,0.0991499561903582,0.320927285426404,0.340067873240188,5.11150175201811,1481.99921774864
1751453453.99354,0.102776348733459,0.321857508267805,0.342285211367908,4.93171856602952,1482.19257950783
1751453455.15114,0.103199633591769,0.339935433280036,0.361560591857235,4.39515868870249,1483.35018563271
1751453456.65919,0.112207220179264,0.333784923284464,0.356397462203609,4.62345002136022,1484.85823321342
1751453457.43331,0.114983254796414,0.334795490763803,0.358100605555,4.25786732492151,1485.63235092163
1751453457.6184,0.111748924360698,0.33808463348727,0.361076692387287,4.3208364665214,1485.81743741035
1751453458.35913,0.10888963545722,0.33655187434284,0.357008829846996,3.8503723575529,1486.55817055702
1751453458.90945,0.106642171043208,0.338880799906844,0.359274969102683,5.20396546999221,1487.10849428177
1751453459.32821,0.110517060891361,0.344064644557931,0.3660973980758,4.70919724708654,1487.52725601196
1751453459.69973,0.109030155621348,0.340054360644192,0.362276724426994,4.21035755502068,1487.89877390862
1751453460.06188,0.109551657218429,0.344815365123397,0.365739974804336,3.47319466412098,1488.26091718674
1751453460.81309,0.105801576960072,0.35020916373998,0.370286429657486,3.60604030813773,1489.01213145256
1751453461.56598,0.105156832818853,0.352701250809637,0.371907774631174,4.7061520734962,1489.76501941681
1751453461.91461,0.110518237966887,0.349326336194896,0.370042396380804,4.46851129399098,1490.11364650726
1751453462.8571,0.108577160572304,0.348883173427066,0.369499602671688,3.61010171288943,1491.05614566803
1751453463.59128,0.0631244631272532,0.377648304699684,0.387280118502448,4.53783972911703,1491.79032492638
1751453463.98303,0.0199036463062403,0.397844490342564,0.402927508726868,4.86309930862351,1492.18206834793
1751453464.60807,0.0352203903537123,0.426655238261,0.432375244113589,3.02826098400301,1492.80711317062
1751453465.67553,0.0223484082418346,0.444662949007111,0.451045736231473,2.92948511041609,1493.87456846237
1751453466.0434,0.00168745265238357,0.44851216309011,0.452627884651537,3.95054935386637,1494.24243879318
1751453467.05732,0.0137191490436734,0.380087350301757,0.383338649700038,3.17897037127539,1495.25635933876
1751453468.26034,0.0803542965429707,0.362219801202873,0.372144109563029,4.40218213302542,1496.45938563347
1751453468.43486,0.059627958224751,0.366388692194285,0.372232391338343,3.35535143057238,1496.63389897347
1751453468.83366,0.0336819053473492,0.352720069873301,0.361967551440468,3.68742083660255,1497.03270316124
1751453469.19455,0.00770287114545609,0.35697184967208,0.36144541377623,2.99624874308011,1497.39358854294
1751453469.55804,0.0128853699814795,0.3151925317818,0.318004554874617,3.61970084049296,1497.75707888603
1751453469.92299,0.0030861682165475,0.259830237598568,0.26208208614396,3.87962238026157,1498.12203288078
1751453470.41386,0.0335407022265599,0.224670212015254,0.23027369460913,4.18736850983891,1498.61289668083
1751453471.44832,0.0321004189745262,0.213777279076204,0.226817696776459,4.2153395309938,1499.64736390114
1751453472.14397,0.036442648550393,0.225792093684893,0.23931357633716,4.33434466733234,1500.34300923347
1751453472.6623,0.0407711492735288,0.226439408090561,0.238484770130137,4.02571097521305,1500.86134052277
1751453473.55616,0.0810890376034563,0.233136397480871,0.254874584744812,4.21054767008216,1501.75520038605
1751453473.9031,0.0982831373409616,0.246159729139642,0.274041338489094,4.60316817371439,1502.10214042664
1751453474.43251,0.119549570040412,0.275614259874622,0.306214944525515,4.63819833994049,1502.63155555725
1751453474.80465,0.108421822947878,0.276234719066461,0.302060798960157,4.39263463723045,1503.00369215012
1751453475.16087,0.0952058164771241,0.276499726192719,0.297082184680039,3.50819853610295,1503.35991406441
1751453475.53803,0.0890154392279507,0.282461511087841,0.30227902622544,3.61504157142153,1503.73706769943
1751453477.16733,0.045946479181477,0.264401240811808,0.281460412944855,3.68424720529526,1505.36637377739
1751453478.59609,0.0333913795412828,0.249435440403302,0.272986272254083,2.96722916734077,1506.79512929916
1751453479.34196,0.0582407332083288,0.314850818882412,0.360559137630008,3.20831167980487,1507.5410027504
1751453480.13136,0.0343664865662279,0.328195097432236,0.344751374275821,1.91811570332958,1508.33039951324
1751453481.68594,0.041259530432904,0.25098665428483,0.269555892145573,0.658940313940197,1509.88497662544
1751453482.10635,0.0287121251882612,0.218858108127482,0.237665159432635,0.87952370211235,1510.30538964272
1751453482.5122,0.0126883966772477,0.194030572245878,0.216758690942492,1.39269459915605,1510.71123933792
1751453482.89777,0.019538417396249,0.209597102405979,0.240118306024119,1.20572080597166,1511.09681010246
1751453484.1558,0.0977493524259545,0.263153260547762,0.295767469382902,0.618095196198418,1512.35484552383
1751453485.24417,0.129614710054753,0.244949877367055,0.290988853400163,0.890124552897361,1513.44321203232
1751453485.59573,0.142552134965562,0.243573044206302,0.2977233623415,1.30026201208508,1513.79477572441
1751453486.12373,0.126524299916037,0.235740771706127,0.279682656663837,0.93945884791939,1514.32277536392
1751453486.62197,0.089172976909718,0.280094281623767,0.302228005786702,4.39018955239924,1514.82100939751
1751453487.5392,0.0567526010841046,0.352310586116081,0.367811310989056,4.719737052151,1515.73823904991
1751453488.09761,0.047297294520559,0.438442338092737,0.450175868756686,5.93503324688908,1516.29665160179
1751453489.60923,0.027511402241875,0.472218207397782,0.485257504785175,3.97685130789428,1517.80826735497
1751453489.99598,0.0024002751204435,0.447209312950633,0.458861670090152,3.08803994604736,1518.19501852989
1751453490.53231,0.0116076489595112,0.409104025424263,0.422144750768857,2.0703039864522,1518.73134660721
1751453490.88385,0.00318469730371174,0.362293890275285,0.376543740809372,2.38025558798326,1519.0828871727
1751453491.44452,0.0268372177416447,0.349668678997945,0.363936529433832,2.87838661323027,1519.64355897903
1751453491.92002,0.014734786798241,0.325916602467164,0.342997152265361,2.54743642233987,1520.11906576157
1751453492.33835,0.0143813486589046,0.326979467800174,0.346781659261575,2.70925006192037,1520.53738665581
1751453493.33313,0.0252671987704787,0.330916192380255,0.348505456151697,2.91262876274118,1521.53216767311
1751453493.7384,0.00308119254194672,0.32432288438873,0.341581243376193,3.30101900181501,1521.9374461174
1751453494.948,0.00260208602898127,0.335857558041264,0.355274107413399,3.60549690789662,1523.14703822136
1751453495.31733,0.0104940814796715,0.346553400919067,0.369550574925588,4.1154717559903,1523.51637172699
1751453495.73335,0.00673652616157039,0.346249085823478,0.362006075238988,3.39743652167087,1523.93238854408
1751453496.13074,0.00743037083040132,0.339913791035948,0.35981592525537,3.74057594260459,1524.32978320122
1751453496.75874,0.00142089937983414,0.333118642638117,0.353289344972986,3.79547206166698,1524.95777773857
1751453497.27363,0.00236304779499252,0.322579605755248,0.345006743956816,3.40874865500109,1525.4726703167
1751453497.72091,0.000112141241616737,0.312258581465847,0.33503416460576,3.20627785141183,1525.91995000839
1751453498.20372,0.000576401151867412,0.322491389709281,0.342671636423312,3.2542866559775,1526.40276145935
1751453499.66787,0.0071838358580214,0.336439617371628,0.360910697279531,3.69942011963064,1527.86690950394
1751453500.15293,0.0270548543521376,0.351843433944273,0.373104004845277,3.4297414690597,1528.35196828842
1751453500.76627,0.00344274144038836,0.341683688121454,0.366630572508274,4.25632052317875,1528.96531462669
1751453501.7942,0.00564254304679235,0.337033263763348,0.360474451859577,4.3058399022551,1529.99324131012
1751453502.72044,0.0150705135536717,0.336990161209638,0.361768689018536,3.27287002891689,1530.9194829464
1751453503.34353,0.0276385368516381,0.341639043686106,0.370464485424,2.22157373835625,1531.542573452
1751453503.93196,0.00962685068460267,0.34640503245051,0.373773039245135,3.13948916545655,1532.13100361824
1751453504.39068,0.00692153077605351,0.334109240311502,0.364760100584447,3.33379932320068,1532.58972382545
1751453504.76162,0.0139135747130368,0.339017171661868,0.363429433334426,3.82185499393871,1532.96065998077
1751453505.42875,0.00945981373140881,0.324961607600578,0.351498320976089,4.3134417790312,1533.627794981
1751453505.83045,0.0262243139043719,0.328083283395138,0.352900913385036,4.18107697714909,1534.02948975563
1751453506.91757,0.0227382079809999,0.319471495972358,0.348767867416222,4.97905728219847,1535.1166100502
1751453508.00423,0.0364672342926116,0.323285948360968,0.352246460180522,4.89975470185882,1536.2032725811
1751453508.61406,0.0432216815975579,0.330311237728169,0.355261434470888,3.0044786289809,1536.81309747696
1751453509.01765,0.0349807214133651,0.334850985119856,0.365779287843418,2.81989992383958,1537.21669459343
1751453510.15011,0.0430113329578861,0.341986197575918,0.376859901271989,4.28291678011146,1538.34915518761
1751453511.19487,0.0358103067329401,0.334710523917605,0.365564742563443,4.30531161411394,1539.39391517639
1751453511.8518,0.0384398258268124,0.331139679939627,0.367725887125666,4.08164996068285,1540.05084347725
1751453513.04333,0.0397782951618153,0.312464178823301,0.349292069131652,5.01355334660451,1541.24237155914
1751453514.04961,0.0460824319595006,0.303342320304469,0.349131744126339,5.23542361506492,1542.24865150452
1751453514.53555,0.0503539808826872,0.304920137308868,0.344298207522823,5.2156925731795,1542.73459148407
1751453515.21492,0.0465234023407368,0.30184733596035,0.350979230349915,5.29353751814692,1543.41395711899
1751453518.20661,0.0460128913463158,0.294783157764053,0.34758720850924,2.0781181324005,1546.40565419197
1751453518.37947,0.0390890111930631,0.295973571235566,0.360643888554327,2.3440898579371,1546.57851624489
1751453518.53509,0.0297172110168047,0.301032193069412,0.362134008839053,2.57484618123699,1546.73413348198
1751453519.21747,0.0142500798805165,0.295387597296604,0.360040387275888,4.20789380895688,1547.41651391983
1751453519.70598,0.0268260403269109,0.294335958104519,0.360767717497117,4.36626899488842,1547.9050257206
1751453520.21995,0.0262925722015168,0.295392121223734,0.358044619597704,4.68538250768031,1548.41899180412
1751453520.88759,0.0455436993320462,0.299551512751179,0.35389460613686,5.32807096035059,1549.08662796021
1751453521.37245,0.0499164946926056,0.294022263412591,0.360398304646298,4.76798689897511,1549.57149410248
1751453521.71062,0.0503228633700283,0.293580527927013,0.369558585436284,4.90965796364725,1549.9096660614
1751453522.72838,0.0536688700670038,0.302403091584984,0.368369550572568,5.24824126348194,1550.92741727829
1751453523.06139,0.0420253816779912,0.310204262959533,0.376960570705072,6.32411745694009,1551.26043367386
1751453523.39556,0.0420451160048487,0.326090331021073,0.381106673746214,5.78765305910921,1551.59460163116
1751453524.10855,0.0578993567106143,0.342655733080206,0.404866531945619,5.03263267655339,1552.30758976936
1751453524.96725,0.0344731072578199,0.318271425733919,0.378354752824401,5.60071695799176,1553.16629314423
1751453525.3366,0.034585152193412,0.302103528560633,0.359487884408274,5.33464386026665,1553.53564500809
1751453525.85047,0.0454770098565147,0.289137228612853,0.349120374533911,5.40318151002176,1554.04951000214
1751453526.20195,0.0576042178673974,0.299149848088487,0.359538781421937,5.90300786425638,1554.40098834038
1751453526.40554,0.0552337834282186,0.297179673830679,0.368276628702932,6.82517642466975,1554.60458636284
1751453526.60675,0.0599202453238936,0.296451135902189,0.363053286297116,6.82925633554017,1554.80579376221
1751453527.13221,0.0537838396617036,0.300700215460282,0.36670624348143,8.03036471052088,1555.33124923706
1751453527.48789,0.0597709589818274,0.305156440161531,0.372749277031599,7.48723509040594,1555.68692755699
1751453527.90406,0.0590849328456873,0.296288756698815,0.361356874101867,7.10164017510655,1556.10309672356
1751453528.26714,0.0698032131977771,0.296666088700562,0.372398500370997,7.11336460673758,1556.46617889404
1751453528.63523,0.0909551076045481,0.310016659321486,0.397141749087962,6.83878614885421,1556.8342666626
1751453529.00321,0.100460395034375,0.322280645796209,0.407428466485198,6.8349090517138,1557.20225286484
1751453529.19634,0.0959911179952968,0.322751999319785,0.4138212645578,6.73732554801458,1557.39538025856
1751453529.40934,0.0954707959887657,0.325451926537788,0.41474380180422,6.88201412559845,1557.60837817192
1751453529.76427,0.0808049608804367,0.317073949126092,0.399995713794291,7.19110438658532,1557.96331334114
1751453529.93958,0.0858507984999433,0.325781428453711,0.407814762261362,7.10651065234125,1558.13862299919
1751453530.30435,0.0994608087497904,0.333189711891051,0.417758745219225,6.91010157436437,1558.50339341164
1751453530.50166,0.0990875654195098,0.330786379166092,0.427114931218179,6.77403558907819,1558.70070004463
1751453530.94094,0.10041520314706,0.325511203134358,0.415503194919651,6.78471143928692,1559.1399846077
1751453531.32152,0.0911082645444719,0.316161720644436,0.405369753515481,7.05308296934936,1559.52056026459
1751453531.541,0.0877943094863929,0.319204949191853,0.411696099364322,7.94969570363456,1559.74003982544
1751453531.76154,0.0893076774248032,0.319203266419491,0.405525517495109,7.22211729219535,1559.96058368683
1751453532.12108,0.0984137578920552,0.311490815410711,0.400153109692197,6.50979338217345,1560.3201212883
1751453532.91649,0.0881653758694387,0.351330875899558,0.428549348221706,2.83032472043937,1561.11553192139
1751453533.38062,0.0849374479575404,0.339464774709261,0.414081541173124,2.95692459132167,1561.57966256142
1751453533.92541,0.0820694799954567,0.33583324995449,0.419338440530304,3.16694818949791,1562.12445473671
1751453534.5849,0.0748959227835027,0.327988329453592,0.409072975209691,3.35727334339997,1562.7839448452
1751453534.7495,0.0787043415487663,0.336251478236721,0.411849379291515,3.4508565441262,1562.94854402542
1751453535.18899,0.0872769295570464,0.353724193463609,0.454524555441311,3.8288273555951,1563.38803505898
1751453535.43581,0.0954289681926861,0.363792305380298,0.460887849342528,4.03253241513277,1563.63485336304
1751453536.01299,0.0954205569932443,0.354213060208761,0.432274483132265,4.05260850684107,1564.21202731133
1751453536.40418,0.106987216063599,0.354095010131032,0.445277462961216,4.20524013582984,1564.60322213173
1751453536.60793,0.11108052047174,0.353228041437583,0.456439940614429,4.19930601277141,1564.80696845055
1751453536.84233,0.109467222945215,0.344671421082591,0.448910686760101,4.05534525884986,1565.04137158394
1751453537.23928,0.0915424427156086,0.322123930004647,0.414004624065659,3.49794167899005,1565.43832230568
1751453537.62441,0.0907418902976416,0.333545401859839,0.43625111628613,3.6196830739293,1565.82345104218
1751453537.8219,0.0902274402359615,0.340610248798277,0.44700106794345,3.73679150014429,1566.02094459534
1751453538.54986,0.0866930867374862,0.362410952993924,0.466526933921382,4.1922849701905,1566.74890160561
1751453538.9216,0.107362790760782,0.385894042541878,0.493659903748957,4.64428236346188,1567.12064528465
1751453539.7947,0.116281010513898,0.363500353681038,0.46867324601716,4.28483332716389,1567.99373745918
1751453540.01918,0.124226275621179,0.368954114659403,0.47644476934153,4.51950972566961,1568.21822309494
1751453540.59613,0.114740041429893,0.367422106697895,0.482159214172048,4.40035825029685,1568.79517388344
1751453540.97092,0.0970879593436218,0.351840112693973,0.448619565004136,4.12913441224166,1569.16995811462
1751453541.18283,0.101529481648261,0.36035026520762,0.472583072711547,4.48048419143736,1569.38187503815
1751453541.60606,0.117659244404085,0.387605085201214,0.50780584496855,4.3542655698501,1569.80510377884
1751453541.75542,0.109199541055209,0.367286090637953,0.483018163111141,4.03729202882605,1569.95446062088
1751453541.99916,0.117519512501541,0.381915714576248,0.498928650293336,4.25200387798345,1570.1982049942
1751453542.20015,0.109068824395987,0.37021553641589,0.47383477823485,3.99619772260307,1570.39918661118
1751453542.56715,0.121921227287464,0.373579935562319,0.491920520609282,4.40261450611485,1570.76619410515
1751453542.81206,0.121601754832566,0.377699363614989,0.510328284258472,4.6081132510065,1571.01110339165
1751453543.18754,0.125429972616421,0.372296206594345,0.492842473147355,4.96703517888838,1571.38658094406
1751453543.62573,0.125415918358362,0.360649752052078,0.461670856759058,4.27567696541181,1571.8247692585
1751453543.83533,0.141257494695428,0.378335600726229,0.480723395580135,4.49167929764407,1572.0343682766
1751453544.00656,0.142573993498696,0.361036022018758,0.473927893824265,4.611666247532,1572.20560622215
1751453544.21994,0.135960175170941,0.350648852111384,0.463408286716585,4.5002956706481,1572.41898274422
1751453544.39956,0.128893054431811,0.34015100307727,0.448893857176774,4.15308326807675,1572.59860134125
1751453544.64931,0.125878326452217,0.331013130821593,0.43754901583071,4.12820121388075,1572.84834933281
1751453544.85146,0.117841503797381,0.328965945387863,0.434027266349858,3.95685901047796,1573.05050134659
1751453545.24048,0.117408055353128,0.335972600693288,0.434970948202233,4.07768749697364,1573.43952226639
1751453545.64001,0.123249053189771,0.349981665705555,0.452583177653289,4.21941325346057,1573.83904719353
1751453545.81,0.12587397107882,0.356318894838357,0.46259623539073,4.51079176367916,1574.00904345512
1751453546.29241,0.124927827688802,0.362070096491872,0.464026809348173,4.36237215090572,1574.4914484024
1751453546.47171,0.120125651580285,0.349245858050062,0.450471113949419,4.43487172189469,1574.67074966431
1751453546.84843,0.126154590973641,0.361208937902811,0.462823542279656,4.21630593059876,1575.04746651649
1751453547.26879,0.125136425276894,0.349388292101502,0.455642732166873,4.32314851311565,1575.46782708168
1751453547.46709,0.119894595012868,0.334183968868752,0.433578432007311,4.19178820505532,1575.66613292694
1751453547.66976,0.122773945671398,0.350365646705933,0.45181563198443,4.15069438799752,1575.86880326271
1751453547.89308,0.126283826845096,0.348475150624397,0.451619132400703,4.26562807992708,1576.09212493896
1751453548.11555,0.130088216421528,0.366213238533184,0.470793624456055,4.47082681432641,1576.31458687782
1751453548.52689,0.122202581691917,0.347688394394837,0.449977667118285,4.35413266275823,1576.72593545914
1751453548.94735,0.126168136114642,0.360336554631155,0.462910123683001,4.65285914055191,1577.14639472961
1751453549.14171,0.12574924722876,0.360522075851729,0.460635921999534,4.68096653572804,1577.3407497406
1751453549.29856,0.125877661143283,0.359572829814081,0.457461058843761,4.44411474859999,1577.49759912491
1751453549.6864,0.128864434400156,0.366499479701349,0.463170380503084,4.28077507927742,1577.88543987274
1751453549.96051,0.124677401101013,0.357730676669098,0.452661897011187,4.21251865242176,1578.15955495834
1751453550.39195,0.124088178249052,0.360301063208107,0.451590401993378,4.09829079284804,1578.59099292755
1751453550.783,0.123644326256348,0.362783679544626,0.458434505254755,4.32057814216088,1578.98204421997
1751453551.00983,0.114953515222259,0.356439312314278,0.458949282092115,4.0044130499841,1579.20887112618
1751453551.21842,0.0976038371273718,0.341451769346539,0.444381749127689,3.74310080505474,1579.41746091843
1751453551.40117,0.0826141270617988,0.342993805798419,0.449519611072082,3.53420577489855,1579.60021448135
1751453551.55894,0.0820624723201688,0.359796503857743,0.460694480823778,3.64397758395648,1579.75798487663
1751453551.91769,0.111845329349892,0.420668948383522,0.523501651599387,4.49383688783331,1580.11672925949
1751453552.25931,0.126620211126603,0.439724681515717,0.5366053300648,4.79545292339745,1580.45835113525
1751453552.4151,0.127652166219961,0.448969702239346,0.544981907494192,4.82798047382085,1580.61414003372
1751453552.76513,0.128904763053554,0.443959605968273,0.54597124146256,4.88000594242884,1580.96416854858
1751453552.97869,0.128383156839688,0.421982464208094,0.517970835386606,4.79966909382318,1581.17773151398
1751453553.52172,0.121366701598559,0.367217294337342,0.473220437475542,4.2240719029209,1581.72076439857
1751453553.94972,0.110572182902444,0.342509786210347,0.454377954031797,3.21115331567253,1582.14875936508
1751453554.50789,0.120483706570552,0.360112458727712,0.475217397737508,3.58705286655932,1582.70692825317
1751453554.7261,0.123467594064092,0.37854324173093,0.493422868889164,3.80790487932101,1582.92513656616
1751453554.91897,0.122066206370824,0.379495110979429,0.50358522403175,3.98080922715421,1583.11801147461
1751453555.07088,0.124121700881245,0.389530257792622,0.515269753878946,4.02695081554576,1583.26991796494
1751453555.22068,0.123727597810381,0.38611740792817,0.50941451199116,4.19992603626823,1583.41971826553
1751453555.95176,0.135654864196245,0.408955615347135,0.534990366520126,4.74598142356933,1584.15079760551
1751453556.14778,0.135237076518316,0.411356009243206,0.530273024573912,4.75415708619997,1584.34682273865
1751453556.32435,0.129379316086833,0.412824222648858,0.543779422551441,4.92448172354234,1584.52339529991
1751453556.892,0.162480951818143,0.416876256478458,0.535475384771661,5.01796528395688,1585.09104299545
1751453557.1042,0.129168125893758,0.390662509708473,0.514494823986461,4.85952893326815,1585.30323672295
1751453557.79516,0.128828406149749,0.406081742553844,0.531990661034386,5.04950675934623,1585.99420285225
1751453558.18028,0.13407130914209,0.363406208631848,0.484763977481536,4.75625744830096,1586.37931871414
1751453558.93794,0.141516200690833,0.332811176530339,0.478582180994845,4.58027720829066,1587.13697981834
1751453559.10174,0.159630876591224,0.373924637965211,0.5146345031592,4.62868138593311,1587.30077934265
1751453559.50777,0.144578642130639,0.3429017871892,0.473601076022088,4.21892352784735,1587.70681285858
1751453559.89889,0.131878327236605,0.34624287824705,0.478612081607513,4.19179507137452,1588.0979309082
1751453560.24739,0.141053100222461,0.352537805304414,0.48991948136652,4.42895873127253,1588.44643616676
1751453560.4203,0.138339729054396,0.3477724489854,0.48781282150616,4.33021139558839,1588.6193447113
1751453560.95134,0.168657225200797,0.37520909869151,0.511652407851128,3.79339633598146,1589.15037846565
1751453561.13918,0.167975236652503,0.374279810357493,0.517544091701209,3.8750129936549,1589.33822202683
1751453561.32177,0.152930793611036,0.380254916900827,0.522713799621004,3.18977037987519,1589.52081561089
1751453561.83035,0.156307435531657,0.385180512631811,0.516804187651494,2.73442824938464,1590.02939081192
1751453562.51495,0.154693939785826,0.37734765638194,0.504230378344344,3.23471860179698,1590.71399283409
1751453562.90438,0.11903250812346,0.360469572635924,0.47678979776493,3.47519214200807,1591.10342168808
1751453563.09237,0.116035099051705,0.331185331251786,0.461921513011917,3.81041148386763,1591.29141235352
1751453563.64262,0.118891161930031,0.335969928815461,0.458403236903592,3.57758882620021,1591.84166193008
1751453564.22479,0.134056587604334,0.364030544561659,0.480856363574476,3.96815487653537,1592.42382740974
1751453564.44675,0.135263671747094,0.361798747843959,0.484483149361243,4.05551244055246,1592.64579248428
1751453564.64984,0.133723719034982,0.378437545670738,0.492783811003706,4.28134365599078,1592.84887933731
1751453564.98848,0.149158643319268,0.384541332181394,0.505161597763561,4.46383643446265,1593.18751811981
1751453565.37534,0.155853331525027,0.3732987941479,0.495464933698812,4.51870857484977,1593.57438015938
1751453565.55737,0.149151000317241,0.36708965715962,0.488239008365714,4.26404341951434,1593.75640845299
1751453565.74035,0.171854190607845,0.415068980754944,0.533662386773219,4.44114900881844,1593.9393889904
1751453566.08948,0.156663833653458,0.399155242335677,0.512418316926689,3.88226926860507,1594.2885184288
1751453566.47055,0.151817833474645,0.390162663881403,0.499473020146113,4.15367557578991,1594.6695933342
1751453566.8222,0.153996641835239,0.39608299635036,0.502585485861837,4.19048975380536,1595.02124142647
1751453567.00631,0.142640979306831,0.376146981140937,0.492755470524145,3.92203534706171,1595.20535516739
1751453567.35366,0.121907728135369,0.359078765658906,0.462158200375916,4.32077828034786,1595.55269789696
1751453567.55129,0.131244735142141,0.37197682048668,0.470823408446946,4.61200227675005,1595.75033116341
1751453568.22109,0.141172970993308,0.353079472618338,0.474967029987823,4.4776384632108,1596.42012786865
1751453568.62361,0.146416267351992,0.375218437381487,0.492605441537232,4.80597839968708,1596.82265090942
1751453569.11717,0.143164388962233,0.36021308883868,0.474213420552185,4.56330803518328,1597.31621098518
1751453569.3049,0.124038568729474,0.329950214218663,0.448692452263929,4.17915637138689,1597.50393819809
1751453569.67034,0.129597241137228,0.346033883867777,0.465103325979341,4.18566906118139,1597.86938619614
1751453569.8762,0.122682598966709,0.368991001533596,0.485700324025919,4.4027805673614,1598.0752453804
1751453570.03018,0.140609618082994,0.340640479076062,0.471143229185437,4.20584753596953,1598.22922515869
1751453570.41024,0.133638471027025,0.374990971359295,0.493597552301262,4.61692972782168,1598.60927796364
1751453570.5894,0.132035199588143,0.358264196480127,0.478407848478221,4.35717870568771,1598.78843688965
1751453570.94148,0.125389720987678,0.334661079540487,0.45670049901121,3.58199659409642,1599.14052009583
1751453571.66188,0.128237632604415,0.326387789314196,0.447678008622932,3.6226829077429,1599.86091899872
1751453571.85774,0.13600789723347,0.340778504668813,0.469323268397557,4.0237211800034,1600.05678462982
1751453572.41682,0.136683851710711,0.362345208325701,0.478106382980781,4.35395361620385,1600.6158657074
1751453572.76512,0.134588716721586,0.360670384178592,0.486563334964111,4.1654970631232,1600.96415925026
1751453573.09595,0.135826226391998,0.37168664561329,0.494984728711945,4.91975366728757,1601.29499030113
1751453573.56517,0.148860853384283,0.37575737933334,0.497526296146042,3.96706410276825,1601.76421499252
1751453573.88958,0.148121847504244,0.352712618652311,0.480001389394486,4.18701018996007,1602.08861899376
1751453574.64043,0.132220837106833,0.334551460057536,0.460377685812931,5.26311734287736,1602.83947181702
1751453574.96986,0.139455969747097,0.355473280505327,0.478288864403702,4.39925652218166,1603.16890573502
1751453575.15424,0.139179442192406,0.353161776505107,0.476700054651736,4.45862975908499,1603.3532834053
1751453575.71166,0.137467919527464,0.36197375528226,0.485979426514336,4.03601449632615,1603.91069865227
1751453576.09269,0.135172862301152,0.353789640989037,0.473169887795052,3.50927282137838,1604.29173231125
1751453576.45014,0.14363890776517,0.371987425557522,0.486787704192997,3.6512126972068,1604.64917778969
1751453577.52447,0.0318295354402443,0.289203485572334,0.40985987839563,5.32002733654509,1605.7235147953
1751453577.8751,0.020505434516964,0.19983560420628,0.351935920250189,6.11261582086165,1606.07414317131
1751453578.04054,0.010599112856744,0.233092727944116,0.370370524487331,5.53426801401158,1606.23958182335
1751453578.39208,0.0264861390710993,0.233966491169862,0.370332844997921,5.58388462597601,1606.59111809731
1751453578.71867,0.0155916459126848,0.228990710936572,0.367893081782542,4.77953537692588,1606.91771006584
1751453579.06086,0.0275408673314657,0.247394208824827,0.381176523165937,4.73393290582143,1607.25990343094
1751453579.55406,0.00905578337575408,0.249395319833727,0.379842642686282,3.82801375714541,1607.75309967995
1751453579.75204,0.0136179278612258,0.304724282650327,0.418320568818314,1.63280838973225,1607.95108342171
1751453580.58007,0.0891334397913886,0.264643440506686,0.393548503903386,2.90110304359777,1608.77910923958
1751453580.92335,0.106706029419854,0.26465061492453,0.394838264167384,3.38738178208758,1609.12239217758
1751453581.58351,0.139137909571556,0.316387493984672,0.44609137411779,4.28621252780486,1609.7825524807
1751453581.91469,0.0682297620433758,0.265890903115084,0.395754375183255,5.58413098123194,1610.11373329163
1751453582.25655,0.0614477904191925,0.31345954780756,0.430063004967706,5.39727574023627,1610.45558834076
1751453583.25588,0.0871697376657242,0.273585807119477,0.393046115308924,3.89086313696749,1611.45492625237
1751453583.74829,0.0741793290199064,0.259809345963541,0.373752243958146,5.088164731996,1611.94733333588
1751453584.10195,0.114897757598704,0.270935385528274,0.395298310413299,4.69199980688559,1612.30099129677
1751453584.43827,0.106151134971431,0.229197033316042,0.37840267055278,3.72207328851871,1612.63730716705
1751453584.76461,0.100669181992255,0.179588975517136,0.348578470270109,3.34995625315901,1612.96365141869
1751453586.25945,0.088263689008143,0.201801049892855,0.366697855269546,4.0505231631528,1614.45848846436
1751453589.06907,0.0794699178524353,0.202104518275189,0.356005344728208,3.95594167902189,1617.26810908318
1751453589.58363,0.0847457798005861,0.198689484696521,0.349889313689127,4.84167892990778,1617.78267145157
1751453590.4464,0.086071642312084,0.161765264614464,0.367763000433366,5.87784909893081,1618.64544463158
1751453590.82464,0.0896311628496674,0.182653424823622,0.352884713540198,4.37168075348007,1619.02368164063
1751453591.42521,0.0851598087021726,0.16973910713328,0.362096183515325,4.27802681841357,1619.62424898148
1751453591.78041,0.0688176589256113,0.175643010566805,0.375131337547364,4.72705414126145,1619.97944736481
1751453592.13661,0.0649680436605917,0.180169904366957,0.359625880989246,5.35375020746595,1620.33564758301
1751453592.56373,0.0910555039020626,0.184532361478574,0.375812314412299,4.05134069186017,1620.76277422905
1751453593.13379,0.103077914878003,0.196213046344391,0.378753395050527,3.03380602144322,1621.33282995224
1751453593.57746,0.104983414485241,0.198568550304339,0.372980755998359,4.31345015114998,1621.77649998665
1751453593.94273,0.176121039363451,0.224679683455119,0.409921173591409,4.23719219550585,1622.14177513123
1751453594.29809,0.198545702893786,0.237538829922437,0.426855611175018,3.06414625978629,1622.49713611603
1751453594.78212,0.182447414522689,0.21620603883328,0.408339774945245,3.59419436137149,1622.98116493225
1751453595.18657,0.172310812136905,0.200696280166872,0.401330715052249,3.35315523961516,1623.38561582565
1751453596.21253,0.175423680328232,0.237978453373279,0.430346015838296,3.53334764792373,1624.41157102585
1751453596.76813,0.187568569321137,0.257527214809078,0.428926289347841,2.46486850162072,1624.96716666222
1751453597.12866,0.202852637692387,0.259242705283153,0.450410611837555,2.73834538658165,1625.32769846916
1751453599.64201,0.183688946834249,0.284932274838253,0.442308213739861,1.74468613900445,1627.84105038643
1751453600.15676,0.173002571730762,0.281548221775866,0.449537368138981,2.38180057212083,1628.3558011055
1751453600.50031,0.150663678853179,0.272954946514641,0.438434232071533,3.30032055878643,1628.69935059547
1751453600.99032,0.141069780565202,0.267530890582612,0.437137406634576,4.48335435248465,1629.18936562538
1751453603.32852,0.150360594310542,0.264905582557664,0.433403468461944,2.9838717480422,1631.52756309509
1751453605.90402,0.163355437771935,0.281857002300421,0.429962193132693,4.79587130071013,1634.10306620598
1751453606.51873,0.15201264983253,0.336792842555668,0.480768106616359,5.16230870180347,1634.71777272224
1751453608.42348,0.207235603647855,0.34743359860832,0.504986859146017,4.93852076538682,1636.62252235413
1751453608.94685,0.179044540505292,0.328505639189846,0.472683720330357,4.79630436419936,1637.14588928223
1751453609.4279,0.1840502988815,0.325997651425667,0.481428316663534,5.13732909203206,1637.62693691254
1751453610.60845,0.195837675894615,0.400906308567667,0.539230544030532,5.32292363171099,1638.80749320984
1751453611.54378,0.221158424731278,0.380090515189016,0.526812858611971,5.07261270254772,1639.74282169342
1751453611.8632,0.185964049643437,0.357289848031032,0.49752384575452,5.23784480247177,1640.06224584579
1751453612.41735,0.228003860984616,0.38823216881973,0.535852295649618,4.69174032485196,1640.61639213562
1751453612.95087,0.23077898854797,0.384716016267909,0.534681251618733,4.68429012081131,1641.14991235733
1751453613.44258,0.24698616094219,0.399482057902033,0.546714685663955,4.69765656239069,1641.64162087441
1751453614.93206,0.192355530233368,0.508517833543097,0.618290072101787,4.80597449963401,1643.13109660149
1751453616.48202,0.19041152935444,0.494667345204852,0.621939523514815,3.71263013175446,1644.68106126785
1751453616.95362,0.153187857186356,0.469071768355077,0.575255233782746,4.88406906254828,1645.15265750885
1751453618.05245,0.087268959823797,0.458791898147607,0.545684437944119,4.096830492584,1646.25149130821
1751453618.56432,0.13032830882382,0.457577087848728,0.559158643072537,3.83152607928596,1646.76336598396
1751453619.71413,0.133660320329557,0.448055651141736,0.560174238816027,3.71967834909795,1647.9131731987
1751453620.22069,0.12164098208665,0.4579332072055,0.568193318219562,4.70280288479338,1648.41972947121
1751453621.23188,0.109162771021178,0.437354976602446,0.547168993779977,5.12180096732243,1649.43091821671
1751453621.74221,0.122564935075817,0.442401764633882,0.546196090259094,5.12363726174953,1649.94125461578
1751453622.43112,0.106055655419649,0.434790288872196,0.541421996583796,4.6759456364376,1650.63016033173
1751453622.90003,0.142769295480113,0.454927953018363,0.567459293384487,4.66855396034193,1651.09906983376
1751453624.0141,0.116812025281159,0.457014846195084,0.547492091359084,5.49500572025894,1652.213139534
1751453624.6802,0.117816643641836,0.43744610491676,0.532329355750978,5.87650864216898,1652.87924480438
1751453625.20726,0.134845163215699,0.460976323738665,0.560871445852914,5.73023585129176,1653.40630459785
1751453625.67185,0.0974665637561301,0.407524040158481,0.511016416450302,5.3969324893096,1653.8708922863
1751453626.3765,0.0788042447074848,0.392239898559069,0.500077327471766,5.66807047412379,1654.57553744316
1751453626.88873,0.106794159084234,0.401744442567011,0.505835256266396,5.25290498161733,1655.08776974678
1751453627.88209,0.0517957139705247,0.360559351226768,0.468413668342116,3.84546892864681,1656.08112978935
1751453629.07032,0.0470660766273334,0.390622622262552,0.484237888760552,4.83619960301611,1657.26936507225
1751453630.21574,0.00319772246515715,0.314880515946818,0.42992042230273,1.99553207075021,1658.41478157043
1751453631.86276,0.0269981709017488,0.328694195265206,0.446496724220088,2.85457049519474,1660.061804533
1751453633.11567,0.0287467392053906,0.294658491171702,0.419243069662147,3.25908764161938,1661.31471395493
1751453634.24844,0.0145219752307806,0.276724459422058,0.387531798580626,3.17940107823106,1662.44748282433
1751453634.86387,0.0228102463087138,0.286510876320188,0.410703925343324,2.41622250160268,1663.06291484833
1751453635.64382,0.0320698022622625,0.287493540658584,0.414233387369802,2.94376835723681,1663.84285712242
1751453636.83651,0.051071308809113,0.201063287450332,0.358580271675319,2.72149522933683,1665.03555250168
1751453637.45317,0.0175461719038329,0.138636921089403,0.297986494287835,4.8667865863533,1665.65220737457
1751453639.59048,0.0593960895591014,0.16496228810838,0.338600373131966,1.89203919814085,1667.78952383995
1751453640.27098,0.118858671450265,0.205714242802499,0.403254100662647,2.30163440371127,1668.47002625465
1751453641.10218,0.106341828743602,0.21723415099593,0.39494593434426,3.81554767865784,1669.30122423172
1751453641.94855,0.104407445409672,0.222242411274958,0.385162147315393,4.30321378464978,1670.14759135246
1751453642.51535,0.105069232528313,0.225181675154285,0.385603062845777,4.91977209492756,1670.71439242363
1751453643.38139,0.119412943846934,0.217316044930297,0.387521634653043,3.88644452162789,1671.58043503761
1751453644.25011,0.109910928479855,0.216628370513819,0.367345181710813,4.46580932238028,1672.44915318489
1751453645.12449,0.10697787184415,0.211431061276088,0.367307491867509,3.90319316541769,1673.32352995873
1751453645.9,0.120355563423291,0.216910927162623,0.36372347725458,3.2606803592516,1674.09904623032
1751453647.37025,0.136941283059058,0.226408359415988,0.385095343412904,2.21884936831113,1675.56928825378
1751453648.18706,0.119586586878814,0.22033560039046,0.377835742891666,3.28843391245764,1676.38609790802
1751453649.01366,0.126147693208061,0.221318459082439,0.381841183306031,2.85399999594369,1677.21270012856
1751453649.54918,0.109563986451445,0.20451219875048,0.366065046930137,4.78606947053552,1677.74821686745
1751453650.42418,0.112666653750853,0.200561963746172,0.36086170237649,4.75898131486016,1678.62322568893
1751453652.15592,0.13636776456525,0.213358578912055,0.38867637498424,3.85567261613817,1680.35496640205
1751453652.98396,0.125803704345977,0.203274942256257,0.381253241672559,4.52890152450482,1681.18300247192
1751453653.868,0.130511058685235,0.190874345788241,0.359287843550548,3.33156948315313,1682.06703829765
1751453655.50716,0.134478654052726,0.199693220763471,0.365086811971141,3.38939969474488,1683.70619940758
1751453656.37799,0.143212601130125,0.216856742665774,0.380134575940625,3.34553987791074,1684.57703566551
1751453658.02601,0.120999462195217,0.208177843303167,0.372981369081127,3.97175145438848,1686.22504711151
1751453658.62061,0.115653124283656,0.195035287213007,0.356964926450586,4.22453083336,1686.81964659691
1751453660.26641,0.109885719904813,0.198822166861595,0.37269064743286,4.52984380464125,1688.46545600891
1751453661.38069,0.127332916024911,0.204656535997744,0.365189592762391,3.75900953080903,1689.57972836494
1751453662.2126,0.117758820055318,0.207521837179963,0.369483322959034,3.87648306816131,1690.41163897514
1751453663.08422,0.122936415569077,0.207673047984841,0.368021267968015,5.1381324865338,1691.2832596302
1751453664.75066,0.132565057035689,0.208588724283003,0.371249499742986,3.12761909133679,1692.94969725609
1751453665.56069,0.109682626669866,0.204197228034655,0.364523537269432,3.21111270829604,1693.75973510742
1751453666.39622,0.110820076892537,0.216350193499516,0.37577364584891,3.31899508204662,1694.59525704384
1751453667.21364,0.116652697053646,0.226783782880436,0.380533725340237,4.01785029573132,1695.4126765728
1751453668.10399,0.114841672791936,0.217544381536282,0.371835276085889,3.68783988944688,1696.30303454399
1751453670.67759,0.130055927933806,0.161260923525684,0.338370674291793,5.16477139023406,1698.87663030624
1751453671.5272,0.152434180270485,0.167358158172164,0.348615825367453,3.48133072759585,1699.7262430191
1751453672.23561,0.138478556013722,0.157315764684382,0.345671507659322,2.5406508031749,1700.43465328217
1751453673.14584,0.124968840939369,0.177810986301624,0.368604921708098,3.8511295502952,1701.34488296509
1751453673.88167,0.131287060293764,0.18676472784763,0.378927367683412,3.74162543491342,1702.08071041107
1751453674.5252,0.137790485332839,0.17833746190362,0.362713977214898,3.41052885835932,1702.72424221039
1751453675.39752,0.154009553983695,0.170338211770133,0.367942194462413,3.5222523604753,1703.5965628624
1751453676.0857,0.16236469284943,0.183329049769522,0.387492601460312,2.86881235398131,1704.28474617004
1751453676.97335,0.163277926005782,0.186695789575376,0.381616846770413,2.46157519756449,1705.17238736153
1751453678.27586,0.152545891520966,0.176078068684153,0.360794135471955,2.79435297939297,1706.47490239143
1751453679.17393,0.147918427405309,0.180015098617897,0.378583060005728,3.14874049660056,1707.37296867371
1751453680.01665,0.147695691288708,0.193878965695176,0.364845985044299,3.00412544513484,1708.21569538116
1751453680.62179,0.152266353172556,0.197105112161216,0.382723888036611,3.10777117923862,1708.82083106041
1751453681.58372,0.165100611220223,0.187914887734519,0.383163277391531,2.37862360675249,1709.78276443481
1751453682.35581,0.162482921049886,0.179394340038721,0.374659315254641,3.19465486686832,1710.55485415459
1751453683.9509,0.156771275341624,0.195898926992263,0.373259891967917,2.79059849369681,1712.14994525909
1751453684.76169,0.152972476505684,0.188328321728286,0.37341256532623,3.43197642252343,1712.96073150635
1751453685.53067,0.158649933051038,0.195229835286731,0.384747594182282,2.71362023626942,1713.72971487045
1751453687.01557,0.157669632151124,0.184556631197321,0.37214337222979,2.8900685148882,1715.21460795403
1751453687.88262,0.170551755592972,0.190683590543993,0.390264091751667,2.63516564751098,1716.08165884018
1751453688.52335,0.166585708913785,0.185338584913094,0.37145887255563,2.49617014783517,1716.72238922119
1751453689.42542,0.158635819152081,0.189025763797129,0.371699225851307,3.53640346673734,1717.62445664406
1751453690.33686,0.159373685543854,0.186089514085805,0.372676904279017,3.53856938556277,1718.53589987755
1751453691.05722,0.160565432237719,0.19367721192566,0.379898961803121,3.27645860997486,1719.25625967979
1751453691.94774,0.166142210066048,0.196322277982405,0.372726186815784,3.1835701990591,1720.1467795372
1751453692.68365,0.150514339058815,0.213153650205652,0.381596241431576,3.78994198373298,1720.88268899918
1751453693.59724,0.159726234075944,0.182273755518699,0.362103658848506,2.92558127102367,1721.79628443718
1751453694.52251,0.164993487630155,0.186755617602277,0.372683583401305,2.49913364474309,1722.72155094147
1751453695.33497,0.16111767179314,0.201127359830652,0.374080401041385,3.13571027158803,1723.53400826454
1751453696.09928,0.150992908158209,0.197802106567157,0.374139106911213,3.61418990073453,1724.29832386971
1751453696.91291,0.152987169860842,0.207752864569996,0.38320242941291,3.60655277994908,1725.11195611954
1751453697.84739,0.173803444432325,0.205444442857163,0.400005648383832,2.71827990017317,1726.04643416405
1751453698.64548,0.158744872538784,0.185926328935043,0.373189881344859,3.49503014539726,1726.84452319145
1751453699.26962,0.157568891004367,0.191387459448384,0.368939675070842,3.45310037069931,1727.46865940094
1751453700.1142,0.165807621412543,0.187751784143212,0.386480099909766,2.76389105982402,1728.31324529648
1751453702.85919,0.162234929645752,0.197427923071206,0.364815717971474,3.44407155535833,1731.0582344532
1751453703.61401,0.143038170100789,0.195991980841077,0.353131733508763,3.39611040586093,1731.81304693222
1751453706.15278,0.139299164109912,0.188014688099979,0.362018987251827,3.89797077649419,1734.35181760788
1751453707.99587,0.146496797629059,0.223225111057252,0.386324697560508,3.12430455502575,1736.19491314888
1751453708.75698,0.143399602419108,0.206016099238491,0.36633860530683,3.53510117557768,1736.95601963997
1751453709.7617,0.14758833713001,0.192048846074315,0.368329335562312,2.95523770746605,1737.96074581146
1751453710.67813,0.152143258045653,0.191685790433485,0.364125144485087,2.65947787796071,1738.8771739006
1751453711.50739,0.138820291029938,0.203058987684681,0.364946450935517,3.62561206541348,1739.70643234253
1751453712.38063,0.141751001651586,0.199590790907523,0.361201279833395,3.30062382682287,1740.57967281342
1751453713.17176,0.140884922015648,0.198807727620452,0.362582923107785,3.10511005376688,1741.37079739571
1751453714.0113,0.151622749885609,0.202887341092397,0.38284092399722,2.96935028587227,1742.21033859253
1751453714.98277,0.137544000933442,0.19880437676304,0.360781280603422,3.53289369640787,1743.18180680275
1751453715.63102,0.138528886081944,0.187602101000646,0.358488857873716,3.7374730559529,1743.83005785942
1751453716.66106,0.130449040411354,0.178288115535122,0.350641711368905,4.19618708184934,1744.86009860039
1751453717.42107,0.129845062124232,0.154893759939384,0.3357873886653,3.44971706543336,1745.6201069355
1751453718.31939,0.12651198588768,0.14139536979207,0.333698497441267,1.95443531634713,1746.51842832565
1751453719.13622,0.125632094389747,0.148487408833706,0.347613594367756,2.7483767142405,1747.335262537
1751453719.9891,0.121315013416184,0.174234777731539,0.380819646300492,2.31642668943049,1748.18814325333
1751453720.81037,0.110157053201794,0.179271006119997,0.377503942295253,2.13269774102571,1749.00941538811
1751453721.68748,0.0939263254721957,0.173386374094178,0.406365275703568,2.15000958501674,1749.88651752472
1751453727.3532,0.135685626264842,0.149640104632887,0.281627443089074,2.32629958893719,1755.55224370956
1751453729.27651,0.136138924444497,0.154880979438748,0.243625326579692,1.84002757331213,1757.47555422783
1751453729.47292,0.125252434600567,0.128929804833907,0.272888999319703,2.41433144732634,1757.6719648838
1751453729.66806,0.140185918301288,0.14555339907516,0.250198216730312,2.03130464020457,1757.86710476875
1751453729.87736,0.142884395159431,0.151448616403323,0.25207786682408,1.90348615301075,1758.07639837265
1751453730.12652,0.1243622301068,0.0782001222967736,0.175894117948807,2.42925270025855,1758.32556056976
1751453730.42469,0.174335609766858,0.0830039700264653,0.218580201023185,2.49685569886839,1758.62373137474
1751453730.66006,0.22524604491978,0.100110450949106,0.306692228547394,2.55312027320898,1758.8591029644
1751453731.01736,0.263385461207245,0.129291411794052,0.331024808900469,2.58115737868494,1759.21640181541
1751453731.28453,0.221778279041262,0.106549677153195,0.288003848182429,2.69320234896605,1759.48356676102
1751453731.51391,0.209048005533415,0.0955913171926392,0.288133534351847,2.86286398312385,1759.7129483223
1751453731.84533,0.226260765480244,0.121861689311866,0.320389051589261,2.77262886413209,1760.04437327385
1751453732.66153,0.249644167608144,0.125103991992776,0.340932555509718,2.54217787654959,1760.86057496071
1751453732.93688,0.246169015908523,0.122256266107916,0.351381706407497,2.19805133006774,1761.13592290878
1751453733.1548,0.223279084277281,0.13066797591308,0.328703905950527,2.91933614079188,1761.35383987427
1751453733.39735,0.226207323930304,0.129508718487938,0.334025995231719,2.93846564389716,1761.59638977051
1751453733.59866,0.212559977468491,0.14977175511645,0.326978313466685,2.22591367569784,1761.79769921303
1751453733.84153,0.201099585350491,0.157209971255928,0.323534847798532,2.04941009388068,1762.04056859016
1751453733.9999,0.194958047104541,0.163684039658788,0.319035472814515,2.02741159510702,1762.19894361496
1751453734.43332,0.189465806059214,0.177449497929658,0.32305832543542,1.80446864736717,1762.63236045837
1751453734.63576,0.186555704220549,0.183321157085919,0.323434089416319,2.17763595335808,1762.83480215073
1751453735.10294,0.18184211856834,0.190889137947353,0.305822144696838,2.79366059790999,1763.30198121071
1751453735.34091,0.184207318815139,0.179048970436388,0.298180604903141,3.33071307298507,1763.53994989395
1751453735.61952,0.187483170125882,0.163200687922859,0.295922435016396,3.35041705910461,1763.81855654717
1751453735.86593,0.180574840025462,0.145837983052304,0.281816693649633,2.44510343766913,1764.06497240067
1751453736.05727,0.172345684899349,0.138162639326739,0.258891935874954,3.28465120980206,1764.25630950928
1751453736.29118,0.179805894445959,0.151026997803537,0.252909813867586,3.74645700438763,1764.49021744728
1751453736.74264,0.191353047800047,0.167202324180827,0.271620337290054,2.27885375676236,1764.9416782856
1751453737.0259,0.192751341763864,0.161638097332536,0.301202744654449,1.9134043375249,1765.22494125366
1751453737.27003,0.171410110674319,0.174894026559833,0.288340937613147,2.1158771579407,1765.46907258034
1751453737.49181,0.167262173483659,0.183511919956668,0.294623938890078,2.10836486000883,1765.69084692001
1751453737.7161,0.170268902448449,0.189703212405539,0.307666694968607,2.18060003788096,1765.91514205933
1751453737.93246,0.167624065243045,0.190271160146046,0.310983758867101,2.53795192473552,1766.13150644302
1751453738.63048,0.17028295778116,0.198883436575833,0.311464681985535,3.97170614584095,1766.82952237129
1751453738.87602,0.170496479266945,0.200080002632647,0.305855397399003,4.42109676847837,1767.07505869865
1751453739.20921,0.186273048681403,0.19560500298656,0.312898239561329,4.05723914766123,1767.40825200081
1751453739.41432,0.194512261234332,0.192875824466014,0.313276647095516,3.49461673132644,1767.61336493492
1751453739.9012,0.186624662369338,0.151747923818953,0.283342464248828,3.21370517865154,1768.10024547577
1751453740.14545,0.193231981828012,0.151644808843127,0.287104075561122,2.08826598688714,1768.34449100494
1751453740.64507,0.198357277315599,0.167826406933736,0.308581809618465,2.45990620221068,1768.84411621094
1751453741.1494,0.188087463941672,0.19574192393094,0.319902797009877,3.00847529198415,1769.34844255447
1751453741.58471,0.18010707807729,0.187309529796238,0.314807076100322,2.77288530242996,1769.78374862671
1751453741.89918,0.178021810954274,0.191137716872569,0.31385377536613,2.90254784509364,1770.09822463989
1751453742.53571,0.174774308565421,0.188130002886884,0.317566435314176,3.17492131827083,1770.73475527763
1751453742.83643,0.172484811724145,0.185118297903337,0.314458963834037,3.43200339173289,1771.03547239304
1751453743.31096,0.177541779419878,0.181707917655974,0.309057400976317,3.13475694266133,1771.51000452042
1751453743.50309,0.181132319944826,0.183436885618639,0.312534959594141,3.14490906797778,1771.70212984085
1751453743.97654,0.183388569026169,0.175016027467278,0.306370458575321,2.83843897717159,1772.17557883263
1751453744.199,0.185457001476457,0.170682537950582,0.310070594691607,2.49187207137881,1772.39803886414
1751453744.46485,0.180933341892562,0.174656551788299,0.304814684909073,2.51728931904654,1772.66389608383
1751453744.92768,0.176789145710806,0.179137192566633,0.310371484942821,3.0148542796041,1773.12672543526
1751453745.15229,0.177615920092693,0.181030647791311,0.314614452201976,3.05150005915273,1773.35132718086
1751453745.87722,0.172581670810822,0.16765036368247,0.29861605179501,3.15363124578986,1774.07626414299
1751453746.15613,0.176632443761941,0.161662946606316,0.303585076543081,2.96694382540361,1774.35517430305
1751453747.10168,0.183691967412451,0.174002263426764,0.31604229999816,3.25495988172826,1775.30072402954
1751453747.32253,0.188763907146663,0.178643995022661,0.319492740435582,3.26848349954212,1775.52157616615
1751453747.79104,0.185049324266128,0.178672447742767,0.321377895836122,3.01026425903049,1775.99008345604
1751453748.02312,0.187264206871888,0.178030429136834,0.324043952601765,3.07959134699638,1776.22216415405
1751453748.48734,0.184435150008361,0.174647905469457,0.314401389841312,3.42286714258807,1776.686378479
1751453748.8534,0.186793091077606,0.16953879794769,0.317212609178527,3.20250417051402,1777.05243945122
1751453749.6157,0.182557403893782,0.180981377136546,0.31878980497188,3.22258704116639,1777.8147380352
1751453750.01421,0.181250745292133,0.163589150777082,0.318326581281122,3.10208386623527,1778.21324920654
1751453750.38905,0.186440481498725,0.15918614091046,0.308002929891201,3.22606758598039,1778.58809304237
1751453750.80018,0.191999004441076,0.15576872418994,0.309969175012152,2.73169682130206,1778.99922466278
1751453751.41433,0.192947745846713,0.167294212113605,0.316486950578525,2.30778499017297,1779.61336970329
1751453751.7968,0.19059078457983,0.168158093091858,0.32178548217055,2.67944613172186,1779.99584555626
1751453752.25627,0.187492424010903,0.168255355145856,0.323331548430082,3.08796645616776,1780.45531272888
1751453752.68785,0.187392015248354,0.156400254283027,0.30590825840166,3.39009131699766,1780.88689041138
1751453753.12666,0.186866039104965,0.155358294031148,0.304899664359652,3.45379669498269,1781.32569956779
1751453754.1839,0.189272644139073,0.168341070351648,0.312800446288909,2.73560815387093,1782.3829433918
1751453754.74241,0.187687294716823,0.166443052303115,0.305668267601266,3.17375369702479,1782.94145393372
1751453755.61309,0.192980728531803,0.169516105479007,0.310721071764144,3.02152982905167,1783.81212854385
1751453756.02385,0.192234885596091,0.162373560016973,0.304452564902412,2.94872090420235,1784.22289085388
1751453756.50954,0.190542563185502,0.169778989419331,0.311916636275944,3.03177322029594,1784.70858049393
1751453756.92074,0.192352887302267,0.17054990078057,0.31587425174424,3.10982420449911,1785.11978554726
1751453757.30073,0.194952710223846,0.170549997630127,0.31772003957921,3.06507933350833,1785.49977040291
1751453757.71522,0.192781538681456,0.16337219896746,0.312714460948108,3.07388361154224,1785.91425704956
1751453758.69146,0.194338917757838,0.159660673237182,0.305731335773624,2.75280966819978,1786.89050006866
1751453759.09607,0.198589890810254,0.172372876129384,0.314831689350331,2.95135770787382,1787.29510879517
1751453760.14695,0.200339187282906,0.177389211784484,0.324248144560776,3.15893537821371,1788.34599423409
1751453760.61137,0.201545750072898,0.176982410549868,0.322561459063811,3.08563727343236,1788.81040716171
1751453761.07539,0.207862031718205,0.178053444597329,0.3268292983287,2.98233497403913,1789.27443623543
1751453761.51382,0.202556638136746,0.168163846230732,0.315110404661754,2.88609234954832,1789.71286296844
1751453762.42516,0.209740208150986,0.18146657658336,0.331709488046509,2.78582242157203,1790.62420248985
1751453762.82285,0.202211163156888,0.177604512501047,0.325475436073335,2.59443788237313,1791.02188968658
1751453764.2932,0.204199478788694,0.177047385636648,0.325388258904206,2.77145342764297,1792.49224185944
1751453764.94178,0.204071709586356,0.180765758694336,0.328732267483709,2.70869784046026,1793.14082121849
1751453765.94093,0.20148048224765,0.177592058657291,0.321482802019571,3.0649725569265,1794.13997101784
1751453771.69029,0.200274297848249,0.168840371303271,0.315050314284194,2.81424330947662,1799.88932800293
1751453773.23362,0.199014141505574,0.174897551941609,0.318696585059615,2.7759087676032,1801.43266320229
1751453773.7029,0.198024160392075,0.170267791978613,0.310219789593334,3.02155154674761,1801.90194249153
1751453774.2322,0.203105208650508,0.174569501580387,0.319088127222423,2.82140325417596,1802.43124079704
1751453774.81378,0.200297885681919,0.186570972438306,0.329928234746949,2.55798462815372,1803.01282215118
1751453778.01032,0.196617188269679,0.182429109552475,0.33260492877456,3.2955030126342,1806.2093603611
1751453779.00398,0.203602509409273,0.175609067764366,0.327331370213036,2.76634975816429,1807.20301651955
1751453780.20438,0.206579230682714,0.179506357135046,0.325803912028951,2.72664992041635,1808.40342235565
1751453781.2006,0.212607953972819,0.19524120882243,0.350622070855163,2.98967821494621,1809.39963650703
1751453782.98808,0.131248502085169,0.221819149360144,0.2656884138657,2.91804648842772,1811.18711781502
1751453783.67432,0.140679875295,0.200292858190402,0.249479103583144,2.1950595755858,1811.87336158752
1751453784.06301,0.165226953537459,0.187658548052915,0.253865952861768,2.06888445667647,1812.26205420494
1751453786.49311,0.175117233132553,0.089183901340502,0.197100647564183,3.34474601818363,1814.69215011597
1751453789.71562,0.147645717577371,0.137537785362944,0.217019049686305,0.62407225904396,1817.91465711594
1751453790.31831,0.142816081409111,0.155373704766194,0.227151099681966,2.68324448526914,1818.51734924316
1751453792.14807,0.172078199699468,0.193506681747708,0.276031237248447,1.88361857550929,1820.34711313248
1751453793.09684,0.149977211250649,0.17592939882515,0.251545331995531,1.35904783822781,1821.29588341713
1751453793.55434,0.147236208640456,0.177752422279538,0.247093875269283,1.88981251034145,1821.75338196754
1751453794.14044,0.150899595463775,0.196019118487485,0.266779998661647,2.41579776500162,1822.33948588371
1751453795.32208,0.152388018135754,0.188941223245442,0.258127593538821,1.78667303181944,1823.5211212635
1751453797.16867,0.136157707033867,0.168763629904807,0.237790348623814,1.99456188168518,1825.36770939827
1751453797.95871,0.151253040852077,0.188758385506267,0.259295394799981,2.0610974527423,1826.15774822235
1751453798.60608,0.16435220132133,0.196761011756095,0.2737177667659,1.7782939357252,1826.80512332916
1751453798.97396,0.1636861045575,0.185007754209479,0.268120417373356,2.14715178570405,1827.17300105095
1751453800.13462,0.149390264703784,0.160721578476173,0.245620457718073,2.43134215803312,1828.33366298676
1751453800.57515,0.14119627081005,0.1529834681698,0.233047419081533,2.38544465379361,1828.77419638634
1751453801.56868,0.155693505208062,0.162096087251196,0.247319062108651,1.92458690604466,1829.76771903038
1751453801.94917,0.156795873717681,0.158935314859102,0.246610811811209,1.81478485237229,1830.14820885658
1751453802.78863,0.158608227015584,0.162342822546965,0.255311653320388,2.25098734987553,1830.9876742363
1751453803.46759,0.154117459446968,0.154779996418522,0.243016855517749,2.20066530783771,1831.66663098335
1751453803.98343,0.160319371818708,0.165655111999152,0.259307379261,1.90973105203083,1832.18247437477
1751453804.22204,0.157748304273032,0.160864535221498,0.253380390056673,1.99613708490252,1832.42107987404
1751453805.13109,0.162591079456119,0.159107621218772,0.251405298221141,2.10893736102252,1833.33013319969
1751453805.80654,0.165232426460297,0.151963317535832,0.247499977431354,2.3811747618703,1834.0055782795
1751453806.28526,0.162017031228991,0.145586038474781,0.238421418131975,2.28804360930237,1834.48430490494
1751453806.53381,0.163277829132486,0.151161108923378,0.245327326458318,2.25538703473803,1834.73285412788
1751453807.03189,0.161803823441894,0.153258999765435,0.2492168732685,2.07811698270027,1835.23093533516
1751453807.43383,0.161909557863884,0.15291868578251,0.244363465029585,1.84850118996334,1835.63286757469
1751453808.11988,0.172393719550717,0.162303570618642,0.255969040466664,1.70190126646682,1836.31892132759
1751453808.69005,0.171018684857775,0.153566238349614,0.252943989700967,1.6003466585816,1836.88909363747
1751453809.55662,0.166196779098044,0.148157178144443,0.244101431238845,2.15845704044552,1837.75566506386
1751453809.81034,0.166339415915964,0.146045977678698,0.240568763414061,2.56383068056825,1838.00938248634
1751453810.24478,0.168130048717371,0.154503106629869,0.246289179960975,1.80126323617753,1838.44381785393
1751453810.77065,0.170659174588789,0.159200893829111,0.255594337482082,1.44568446942417,1838.96969151497
1751453811.70611,0.107649034322783,0.15268800095627,0.194652403024442,1.54660692199029,1839.90515565872
1751453811.96837,0.117445696873033,0.184043738085972,0.235479445251228,1.94271702680781,1840.16741609573
1751453812.45515,0.111676809494142,0.200320095716936,0.229458237621196,2.09072630352229,1840.65419530869
1751453813.92676,0.170325898458654,0.163997530738463,0.244338503037813,2.25193768056971,1842.12579989433
1751453815.04824,0.256864862949264,0.139578284300841,0.339692222683486,0.404269994903863,1843.24727797508
1751453816.68278,0.179783936207226,0.0185060559786318,0.228868598567099,1.31642681198538,1844.88182234764
1751453817.98408,0.191024023769243,0.137786983466364,0.291894512867336,5.18087512966957,1846.18312621117
1751453819.42332,0.255019845522208,0.148489071905818,0.295166922309314,3.98059230199911,1847.62235689163
1751453819.96017,0.251137342430492,0.141207335959491,0.288568271248643,4.55106323070125,1848.15921068192
1751453820.47377,0.238971302718745,0.151650920143731,0.28303238449561,4.88900445406858,1848.67281031609
1751453821.59198,0.211893772233615,0.149357336833198,0.263117449731884,4.24378549928769,1849.79102611542
1751453822.16097,0.206689657695888,0.165613818665003,0.271935023210108,4.21150987354819,1850.36001491547
1751453822.68529,0.205894571387507,0.166471031361295,0.283626108322309,4.77379016656816,1850.8843319416
1751453823.26369,0.22000870116861,0.15778023275057,0.277876919642653,4.58193474675262,1851.46273255348
1751453823.81976,0.239986444799142,0.137603300064452,0.323665211169993,5.0166635954812,1852.01880121231
1751453824.38408,0.224336954722453,0.138803184364099,0.289202741005562,5.0157664077319,1852.58312487602
1751453825.51439,0.213005329947111,0.147778078849725,0.306390936125682,5.09039684780715,1853.71342992783
1751453827.25026,0.206240188857943,0.163297229400004,0.278315353944387,5.94495619372198,1855.44930624962
1751453827.51687,0.214635456738764,0.167782388311376,0.284920655608572,5.50934716942634,1855.71591496468
1751453828.6036,0.225671996719339,0.110482809361784,0.264080734643157,4.10478478414887,1856.80264377594
1751453828.89936,0.222134607700868,0.121451441133117,0.268019960639001,4.5090737223731,1857.09839844704
1751453829.19463,0.199632665983711,0.123792604497303,0.250637214578951,4.98900772774657,1857.39366912842
1751453829.76189,0.192139243609279,0.14983007673032,0.253785106144993,5.74878654511966,1857.96093511581
1751453830.31141,0.214523498484371,0.1722817096659,0.285176411539668,5.5222972480489,1858.51045250893
1751453830.61371,0.206309714726595,0.164004130344743,0.272356412144219,5.91903035420495,1858.81274700165
1751453831.17047,0.231096962770253,0.17226791508445,0.293120146954031,4.72532085580496,1859.36951184273
1751453832.03249,0.223459262116821,0.14244580136185,0.273963371698741,4.03743647333346,1860.23153281212
1751453832.32402,0.22039440480451,0.145344425967523,0.276167317536942,4.06801758963662,1860.52306342125
1751453832.86017,0.219117858695447,0.135232741761984,0.267685625749241,4.99399461566547,1861.05921626091
1751453833.96052,0.220546300694674,0.161059862810289,0.281551019226914,5.69154267273172,1862.15956616402
1751453834.28086,0.218111883475315,0.152540825261261,0.272897370893199,5.55218511697392,1862.47990441322
1751453834.5487,0.213881180378362,0.147411747736115,0.267495039769846,5.45305004366562,1862.74774241447
1751453836.26006,0.13888257460195,0.137917092750654,0.240932584019505,2.07319743334937,1864.45910143852
1751453837.37901,0.134463845752854,0.138615566135616,0.237719309733078,1.84185889784474,1865.57804751396
1751453837.9674,0.144383338814883,0.149499764192771,0.247511502493601,2.13469153102414,1866.16643738747
1751453838.51996,0.134854668581533,0.137223237625185,0.248491773175757,2.30948649502563,1866.71900224686
1751453839.06278,0.163965446864521,0.144325084430235,0.266576273337259,0.931891602288634,1867.26182103157
1751453839.65371,0.160028379921495,0.0836260554368333,0.267833569748622,0.117684450613934,1867.85275125504
1751453840.48063,0.132138351653468,0.0765581102775981,0.217273518999085,0.497549855115933,1868.67967033386
1751453841.36586,0.0943879785647585,0.0813206084604869,0.221252191935719,0.0750875312708298,1869.56490540504
1751453841.62122,0.0885200376462023,0.0839753684448314,0.210921041900415,0.0330135083636875,1869.82025766373
1751453842.19513,0.105859480680787,0.109063722474738,0.238637672420282,0.352984153578664,1870.39416861534
1751453842.45823,0.0993474445639228,0.116216832188569,0.237487071702465,0.372987188714968,1870.65726971626
1751453843.35063,0.111170826779271,0.147761098533422,0.235848734060385,0.527905750822326,1871.54967260361
1751453843.59512,0.109139399746942,0.147465068987913,0.23263558367495,0.817314275256725,1871.79416441917
1751453844.71797,0.121842853242708,0.142111595871094,0.242291931341849,1.09153724920741,1872.9170126915
1751453845.00936,0.121016313751245,0.142958420113378,0.23680295327887,1.21790645698849,1873.20839905739
1751453845.53921,0.112613971425169,0.135350264030991,0.22691937243731,0.552677579660248,1873.7382516861
1751453845.8621,0.104890876119344,0.134091606774378,0.226854542934087,0.794796525911449,1874.06114530563
1751453846.1303,0.104951660735971,0.1397943535557,0.226871816251416,1.06296716296586,1874.32934165001
1751453846.68524,0.10907776753132,0.148180079482615,0.227784039992559,1.04688885551911,1874.88428235054
1751453847.26131,0.120158339242807,0.143506672424462,0.233229013309795,1.35282728327379,1875.46035003662
1751453847.54972,0.124805874741828,0.142359838963806,0.240830671184216,1.34367636892705,1875.74876236916
1751453848.38398,0.102615457683636,0.120509028693826,0.232114855176304,0.436802674955024,1876.58302044868
1751453848.98864,0.0995092960844951,0.132612115607995,0.289441257121935,1.12969605877091,1877.18768191338
1751453849.52313,0.117161374852363,0.125444967090323,0.332842645937359,1.91537737517965,1877.72216653824
1751453850.38808,0.105619422599817,0.125637027219447,0.316447285663416,0.400806778745424,1878.58712291718
1751453851.80442,0.148920476769788,0.109546675252967,0.290094765951555,1.40581582374415,1880.00346183777
1751453852.05286,0.157231472234183,0.10935488771327,0.301717571827687,0.346157499737732,1880.25190472603
1751453853.17005,0.148223828461553,0.082745571220837,0.278569998081149,0.458986100678679,1881.36908769608
1751453853.46367,0.147616932194713,0.0774584948348835,0.271057862821608,0.233999161220068,1881.66271448135
1751453854.04303,0.126091011514593,0.0748114376832658,0.277746878559927,0.650018788939972,1882.24207592011
1751453854.57787,0.160501740590049,0.0974190764794513,0.292672218355528,0.306056238366323,1882.77690696716
1751453855.1658,0.190774127113633,0.124694383618474,0.327294426782077,0.126815933816617,1883.36484384537
1751453856.04797,0.112558565932275,0.108983338872956,0.248541802193682,1.02728216789898,1884.24701523781
1751453857.11486,0.102966884278129,0.179679101407188,0.278916369525777,0.755573957973209,1885.31389808655
1751453857.70363,0.119798012906066,0.153620109003173,0.290175625337219,1.11993758045468,1885.90267062187
1751453859.94972,0.0835537135474747,0.259801986613518,0.318710043892055,1.95102330196343,1888.14875650406
1751453860.48973,0.0809834249228949,0.252025287195682,0.304801999877992,0.0437348863081484,1888.68877220154
1751453862.77451,0.143566347067714,0.185885400913271,0.289545907451268,2.56646600969554,1890.97355413437
1751453863.33274,0.135401794657328,0.170056229656258,0.27666349053943,2.66341355639658,1891.53177762032
1751453863.88209,0.147997952399762,0.175199613640245,0.277427909003409,2.20865488446081,1892.08113598824
1751453864.72404,0.146823708850567,0.165947352978812,0.267783327275974,3.04522906948112,1892.92308545113
1751453865.9035,0.158616323231291,0.167297931033268,0.269426596049184,2.65374565424019,1894.10253763199
1751453866.44416,0.096722436987327,0.174149319234994,0.235340217565954,4.46594888130125,1894.6432056427
1751453867.29218,0.0727224884935027,0.19074424540044,0.236992689347367,5.72020552287676,1895.49121665955
1751453867.83429,0.0791203502310061,0.187294862188282,0.236409507207447,4.57747782362209,1896.03333592415
1751453869.54404,0.183792803411172,0.217530062133873,0.31203470132455,4.04457548018255,1897.74307703972
1751453871.45772,0.168225812002776,0.210438199093337,0.297235761172798,2.90007997554977,1899.65676259995
1751453871.98661,0.175181013905105,0.23939633715384,0.315223019697257,3.41386260262256,1900.18565177917
1751453873.38872,0.193102958426113,0.272932235112325,0.341620526739366,1.71288493268125,1901.58776021004
1751453873.92001,0.165246321221183,0.267975656410371,0.31639198720734,3.01006404960005,1902.11905217171
1751453874.54769,0.132288270811915,0.239422545089699,0.281966293128473,4.38400291698032,1902.74672651291
1751453875.91299,0.161966474084897,0.253357859369784,0.310318736646095,4.1448756620577,1904.11203575134
1751453876.96905,0.153055735871579,0.245303644902312,0.300435738251349,2.8137212062972,1905.16808843613
1751453877.79097,0.154331454786128,0.235812249304339,0.282474808433421,3.01559558771101,1905.9900097847
1751453878.35238,0.14385131753561,0.244250154414148,0.287002055679009,3.70298908653427,1906.55141711235
1751453879.1882,0.143704780856227,0.243138377069661,0.282567475252088,3.40316381894627,1907.38724017143
1751453879.7503,0.154624204506792,0.24829169537973,0.296434718814908,3.7683070714297,1907.94933843613
1751453880.33521,0.170033036854998,0.232240412625978,0.291160651064397,2.98479989927665,1908.53425192833
1751453880.92196,0.179304012546074,0.232047618779005,0.295970597437317,3.65487651068407,1909.12099766731
1751453881.72321,0.179307035128655,0.203991352623078,0.276106528099741,4.06362176260111,1909.92224812508
1751453882.27686,0.180711173753303,0.197121518099053,0.274948012507992,3.3575672408805,1910.47589993477
1751453883.13066,0.175319463019401,0.213352869533902,0.282768985124073,3.3975821208387,1911.3297059536
1751453883.71113,0.177118355778304,0.220732358615115,0.289236641527919,3.79785866969031,1911.91017174721
1751453884.50845,0.180385406516148,0.22965403375915,0.298544320782154,3.79189768907398,1912.70749115944
1751453886.50591,0.175340257888282,0.219607114156548,0.28722836889237,3.55076656360232,1914.7049472332
1751453888.76521,0.15254020462812,0.290629258550718,0.329587302568519,3.44724053018282,1916.96425509453
1751453890.16047,0.204859544133111,0.269482712209532,0.340441942600875,3.78267894437514,1918.35951638222
1751453890.95605,0.154610570987177,0.268682003056345,0.310160434265335,4.51112206936201,1919.15509557724
1751453891.56745,0.146654264080994,0.284764349001162,0.32087474936176,3.83312134263031,1919.76649045944
1751453892.40824,0.130483738767215,0.306858752747992,0.333453759645877,3.97103578357776,1920.60728502274
1751453892.89344,0.123205468684065,0.296607032443009,0.321178287407369,4.4391718832474,1921.09247970581
1751453893.85771,0.148743681090171,0.291021514627125,0.326858332582682,4.04422551583063,1922.05675148964
1751453894.4591,0.166652532155377,0.286925401538266,0.332391297613062,3.45105285151164,1922.65813684464
1751453895.21594,0.154000333981045,0.262325871217263,0.304403543596739,3.0039889651483,1923.4149825573
1751453895.7762,0.144535329570201,0.280232468861971,0.323718647379931,3.78966521617242,1923.97524333
1751453896.52798,0.155428142245919,0.280046537216327,0.323980344410672,3.94828331414651,1924.72702550888
1751453896.95471,0.15808960804684,0.277811248019119,0.32482644798787,4.33449504190411,1925.15375161171
1751453898.30568,0.157818155122189,0.264678770116337,0.328761775163835,3.50217458613375,1926.50472593308
1751453899.78426,0.174471195811794,0.296260890330484,0.358788394591249,5.31392061903248,1927.98330330849
1751453900.3886,0.18842104581069,0.291270148908405,0.357232553380307,3.91675924771821,1928.58763790131
1751453901.13672,0.152848287293734,0.223922941149883,0.29111745987597,4.07443810796218,1929.33576321602
1751453901.72031,0.176184453433291,0.224289202661718,0.296864840723984,4.19595082817931,1929.91934728622
1751453903.65315,0.171336278202696,0.205419848655777,0.291141786047736,4.22608572520542,1931.85218691826
1751453905.27319,0.157811602067101,0.261978462205385,0.31884621576687,3.40014551654196,1933.47223186493
1751453906.56384,0.157649866995794,0.239215017549238,0.298077641927884,3.95972390066155,1934.76288127899
1751453907.39832,0.18796373797771,0.257644795078267,0.341212812760278,4.22178787167492,1935.59736132622
1751453908.10921,0.184064329938154,0.256128003739287,0.338931207380568,5.07779584610549,1936.30824828148
1751453908.66217,0.18902222264326,0.271174382441733,0.366619801284511,4.38900409173212,1936.86121058464
1751453911.09462,0.183888818489527,0.29944127657972,0.393446244226913,3.38236902133034,1939.29365754128
1751453912.20066,0.176262448099231,0.261260529176202,0.363895030089492,2.79990824259398,1940.39970493317
1751453912.62441,0.190535736052227,0.277487007614682,0.378674292625738,2.94178690822255,1940.82345128059
1751453912.7959,0.189485588907662,0.2737391805392,0.372872322730241,2.96887925727022,1940.9949388504
1751453913.04909,0.198685359104625,0.285841748970329,0.400452498322779,3.59088853154659,1941.24813580513
1751453913.89222,0.203546484866104,0.271349041866183,0.376983002454674,3.30110569559091,1942.09126448631
1751453914.90267,0.234403951465885,0.338877929236079,0.452216578333775,3.77349114902882,1943.10171341896
1751453916.70027,0.194392628528508,0.264548321809899,0.373814680744019,3.5693299346083,1944.89930820465
1751453917.24576,0.206394311361263,0.285436010538154,0.402473378979068,3.15977304336725,1945.44480323792
1751453918.2859,0.20672053257539,0.263656074645033,0.393568740620404,3.49357688616605,1946.48494529724
1751453918.61573,0.214345701440298,0.271306190487783,0.40051096162502,3.42099309749717,1946.81476807594
1751453918.80236,0.212843221007466,0.265334434048752,0.3981263019111,3.24714780375161,1947.00140213966
1751453919.18636,0.218483046523334,0.281767314353671,0.395109082146289,3.81798950256015,1947.38540506363
1751453919.56322,0.225537087127483,0.285149534362266,0.420000918797027,4.31170964458058,1947.76226210594
1751453919.96079,0.215342053015316,0.275415625796555,0.40535715077194,3.85378173627718,1948.15983605385
1751453920.85702,0.210827225416747,0.288674348489738,0.435409337515483,4.18100960916795,1949.05605745316
1751453922.38714,0.22387246116335,0.312430754477306,0.45678250891634,3.1156998269347,1950.58618378639
1751453923.01329,0.215052770638325,0.287497863314423,0.424137301415943,3.07539122512762,1951.21233320236
1751453923.94285,0.215210522115857,0.289151188231198,0.428458296954976,3.11722211071186,1952.14189195633
1751453924.36427,0.188245832163494,0.247698552925255,0.396163893441038,1.16041910332349,1952.56331515312
1751453924.7527,0.17796153553805,0.246370752339652,0.411212429584449,0.522641725468954,1952.95173931122
1751453926.46156,0.182208885428672,0.319833356038832,0.447437304842918,0.392616048073004,1954.66059780121
1751453927.79849,0.198748736157378,0.193744944648265,0.366109320657043,3.82885330670464,1955.99753594399
1751453930.29427,0.194920348287717,0.263291220269132,0.406123388669423,2.91846875529157,1958.49331140518
1751453930.60238,0.207150193399676,0.268945094688744,0.427901392540097,2.90899816211975,1958.80141878128
1751453931.4712,0.204098341055067,0.25419368172419,0.416541634322124,3.26780557989988,1959.67024040222
1751453932.46641,0.204375305354634,0.277281858080121,0.46395726112279,2.11162686483861,1960.66545510292
1751453933.02277,0.214521926862919,0.255117855706316,0.436294613046629,5.38380943329019,1961.22181510925
1751453933.564,0.215313600829046,0.250436691797161,0.423126311929781,5.05551942356811,1961.76304411888
1751453934.37343,0.253458586763084,0.264077973143532,0.455344556222292,4.04403218879033,1962.57247114182
1751453934.64875,0.259793147917701,0.282340424989649,0.473772433839874,3.51178708920338,1962.84779143333
1751453934.90394,0.265241511102042,0.28725596059734,0.462136335411273,3.52703437118836,1963.10298418999
1751453935.21436,0.229794197603611,0.276889238283018,0.44586920813826,3.84933533620886,1963.41340041161
1751453935.68596,0.220842583389533,0.274714785189119,0.438926322869205,4.36412048805022,1963.88499736786
1751453936.1989,0.253727083965727,0.239869496555467,0.444832788065454,2.76036132626902,1964.39793729782
1751453936.56717,0.26688941331848,0.343489501773207,0.513501416642199,4.68284246628203,1964.76620793343
1751453936.74418,0.266867925500715,0.369881529061633,0.531406173727353,4.47310968030625,1964.94322419167
1751453938.7215,0.222838150371891,0.364512943863169,0.481062703288382,4.0501250169568,1966.92053771019
1751453938.94429,0.220462400708643,0.411315203603618,0.524336787670945,4.21862582604877,1967.14332890511
1751453939.17234,0.21496581228659,0.453530248592113,0.541593058084477,4.41679747748401,1967.37137842178
1751453939.62567,0.184687786653614,0.411864786645543,0.477611285046136,3.99722563097802,1967.82471609116
1751453939.96723,0.190978267273926,0.425955724347324,0.500778335851859,4.19232468408587,1968.16627311707
1751453940.2831,0.208548058045077,0.391557724839712,0.515044540707791,3.91004039494463,1968.48214268684
1751453940.66623,0.193756515739229,0.337471757972163,0.442973617291921,4.0438585935457,1968.86527132988
1751453941.08734,0.171253133839204,0.301235063067424,0.398711684455712,4.21025539561749,1969.2863817215
1751453941.42759,0.178892630696279,0.293419750001787,0.402242054265361,3.69366264705634,1969.62663340569
1751453941.9709,0.161809421755474,0.305048402991477,0.364875633782216,3.87954110116726,1970.16994333267
1751453942.52523,0.160094765520965,0.30588993705214,0.371411824101497,3.5725141595993,1970.7242705822
1751453942.86217,0.17475866982711,0.355306422808331,0.45160835100894,3.3199909723191,1971.0612077713
1751453943.19824,0.184224264416364,0.368680916720644,0.456465058034983,3.45877498825293,1971.39727950096
1751453943.55136,0.157446850914961,0.353436100758848,0.434186868786355,3.84125282477487,1971.75040078163
1751453945.76288,0.144382030770686,0.323815284941728,0.409110204553453,3.57297917131295,1973.96192646027
1751453946.10664,0.150940195113586,0.328108454855503,0.423213367093017,4.11141345023095,1974.30568552017
1751453946.4382,0.143378469098182,0.326276366195918,0.419301391323287,4.16730046597898,1974.63724160194
1751453947.32097,0.113657770140159,0.277448748610099,0.339950203172658,3.77870671182354,1975.52000904083
1751453947.6608,0.128107161770091,0.332984771462638,0.403925044736782,4.69349665537477,1975.85984373093
1751453947.98048,0.135439787100745,0.392041145295724,0.439272647366755,4.79224461955535,1976.17952251434
1751453949.86939,0.161081597350478,0.335492111272436,0.392870922654726,2.25726219291704,1978.06843566895
1751453950.21003,0.0862355806545496,0.25335694338228,0.319514377095543,1.89537036002314,1978.40907621384
1751453951.22855,0.0953513160514632,0.326041318572739,0.379998448289636,3.72167798801197,1979.42759561539
1751453951.92098,0.109369813138315,0.346416504747105,0.403820304070502,3.3717957484848,1980.12002110481
1751453952.2803,0.113681267192462,0.346804400111726,0.401216694022951,2.75512861132368,1980.47933864594
1751453953.07421,0.132741964937018,0.318311327285699,0.383883507152492,2.38967513074579,1981.2732527256
1751453953.93591,0.140238242917047,0.318340628383488,0.396127889328376,3.7236695510639,1982.1349542141
1751453954.37173,0.126115297680512,0.312379903287173,0.382224616657035,3.87188653433793,1982.57077503204
1751453954.7328,0.13108078514467,0.338250097293237,0.400862181996864,3.70413183397542,1982.93184041977
1751453955.53953,0.131077297147269,0.318778734386082,0.392120796022087,3.1583813276271,1983.73857069016
1751453955.99675,0.127472792140594,0.331230945518895,0.395902897650031,3.15282451202676,1984.19579219818
1751453956.40415,0.143615840822505,0.369708533040127,0.439144669747843,3.10520666956876,1984.60319447517
1751453956.85037,0.135907786109897,0.345062813767307,0.404122045640101,2.81068233160494,1985.04940843582
1751453957.27504,0.129972612072574,0.32066305974275,0.379550034679969,3.04933751647141,1985.47408366203
1751453957.85037,0.13446856383519,0.329442941262646,0.38151135620274,2.89398308699037,1986.0494120121
1751453958.29244,0.1469909670933,0.334483399083372,0.383389146610763,3.91101083390256,1986.49147939682
1751453959.58692,0.148653162526516,0.274838138495195,0.346049382595011,3.06568314906501,1987.78596448898
1751453959.99314,0.154264353810341,0.307790743229088,0.37590728786005,2.91514294756618,1988.19217658043
1751453960.46327,0.155798889195685,0.307687856040487,0.378436865563941,2.33293088924561,1988.6623082161
1751453960.88203,0.140133174154143,0.306015375747305,0.371268027510339,2.33846436717163,1989.08106851578
1751453961.29399,0.139829597571118,0.322950022324073,0.3893972206867,2.06437191681211,1989.49303126335
1751453961.8083,0.130776230413125,0.308766781783535,0.366524862827818,1.90073416001183,1990.00734353066
1751453962.37148,0.121683183056702,0.314771067352496,0.366822877552311,2.96861707807045,1990.57051944733
1751453964.21902,0.135769155560584,0.358977156404517,0.398881874742971,3.80953552077736,1992.41805648804
1751453964.66065,0.127755258618722,0.293839615152393,0.32702756116133,4.06899015431213,1992.85969138145
1751453965.99114,0.0804296322826053,0.227743444456758,0.263548319921744,3.19372789908208,1994.19018626213
1751453966.33883,0.108754065989263,0.270951708472192,0.315406975597066,4.09130217778438,1994.53787541389
1751453966.6978,0.119972945226393,0.2781162936572,0.322888060813177,3.89241663365922,1994.89684128761
1751453967.06991,0.132637213732306,0.292151934168647,0.335616071276317,3.282570075653,1995.26895189285
1751453967.27478,0.13956456567644,0.300954046455317,0.34926495360914,2.72387237127737,1995.47382616997
1751453968.002,0.149423715773159,0.320221625017017,0.376848066833136,0.977377747999561,1996.2010383606
1751453968.98557,0.104761938182208,0.284251562605034,0.331094627791376,1.08926689760701,1997.18461608887
1751453969.32861,0.0776977846419054,0.26597670161666,0.308821191902612,1.55556111712091,1997.52764844894
1751453969.73626,0.0664378864339517,0.260400458483643,0.305717161065676,1.70092350553477,1997.93530416489
1751453970.06667,0.0837781713310419,0.277605106877476,0.32476786637226,1.93469533392487,1998.2657096386
1751453970.42344,0.0900273511213503,0.292124473173724,0.343794086768715,2.35904317120151,1998.62248396873
1751453970.58778,0.091750825221981,0.290157565906204,0.338052036191262,2.3061394778625,1998.78681755066
1751453970.97373,0.109577730844203,0.285501609862975,0.333804714305337,2.59498443087797,1999.17276930809
1751453971.19196,0.112640361273874,0.286076736319443,0.334177845502168,2.58658722859843,1999.39099693298
1751453971.56246,0.108286855387559,0.267172144627773,0.319845907312049,8.27633755774704,1999.76149988174
1751453971.93067,0.0717165993971529,0.281610674070965,0.318340113980072,7.62104934154999,2000.12971329689
1751453972.68564,0.0898471806113306,0.299777805502375,0.349016731889081,6.85093684945891,2000.8846821785
1751453972.8743,0.0984474561813151,0.342664679079927,0.390007952724254,6.38025988217564,2001.07333946228
1751453973.65424,0.0949383563102582,0.322317121526765,0.364120138789211,6.2649724487079,2001.85327792168
1751453974.05842,0.0863950863571974,0.337019395353161,0.377924549565188,6.0313219424957,2002.25746631622
1751453974.32878,0.0629417161322812,0.313771713051274,0.352070726383555,6.41372006291825,2002.52781677246
1751453974.689,0.033418711146034,0.259863805556581,0.299194353362174,7.38358908517859,2002.88804578781
1751453974.92475,0.0169539644125782,0.268681668455137,0.30010735500388,7.84491508045752,2003.12379479408
1751453975.37813,0.0634489318567467,0.322251830642263,0.360019846555841,6.21300776408467,2003.57716965675
1751453976.03743,0.0888462997050773,0.285899666392522,0.328009235919864,6.59109712949706,2004.23646831512
1751453976.22258,0.0875666086321414,0.281722485566167,0.31591643051948,7.0160353456159,2004.42162108421
1751453976.41463,0.110854335785651,0.282913919509317,0.334984720140833,6.19595906731464,2004.61366939545
1751453976.61515,0.142817131101817,0.270450269030815,0.336551575390115,5.38181201397121,2004.81418895721
1751453976.92112,0.18229996842932,0.311061310217436,0.380344344528701,6.38581375345898,2005.12015962601
1751453977.15088,0.199384246456724,0.252481517942483,0.343426739252061,6.16943279474839,2005.34992527962
1751453977.3432,0.21064729468142,0.249745764414275,0.351769538857361,5.9109743298152,2005.54223966599
1751453977.87811,0.248621154289015,0.191964150193323,0.341027016439765,4.80574032382908,2006.07715010643
1751453978.18809,0.270337912711648,0.188906370215068,0.359812399291535,4.36411860622785,2006.38713049889
1751453978.42779,0.247008444450491,0.16753475136272,0.327525403248328,4.68160430231077,2006.62683200836
1751453978.63426,0.232867293694275,0.168345962861524,0.318728037178329,4.47181723091608,2006.83329772949
1751453979.02704,0.17634739819052,0.157627122294439,0.275776349299993,4.35512390422074,2007.22607827187
1751453979.25129,0.17731744792437,0.180926279275094,0.292827095833004,4.6547397923835,2007.45032691956
1751453979.66568,0.165334321485649,0.185863638396536,0.293732044465066,5.0845026719231,2007.86472463608
1751453980.0802,0.161029340081142,0.212231725342165,0.309786709671842,5.22268342036424,2008.27924418449
1751453980.36574,0.169592611420286,0.193182567476776,0.300948831880119,4.60720885199627,2008.5647854805
1751453980.5298,0.154337752077241,0.187829691102357,0.285088346978018,4.76098659468047,2008.72883820534
1751453980.73057,0.178396453767735,0.214903918685844,0.315581729408101,4.60650391633863,2008.92961645126
1751453980.98575,0.195687739229543,0.194347753721577,0.312487204911456,2.94459015668671,2009.18478727341
1751453981.40995,0.213150165432443,0.210670981533123,0.328293361231018,3.15963074212293,2009.60899400711
1751453981.69549,0.218692445142489,0.195844044672554,0.321690379034754,3.87612156494421,2009.89453554153
1751453981.92363,0.208764510621784,0.202036740700212,0.317568708339966,4.54563930166774,2010.12267279625
1751453982.15619,0.185722158244269,0.192395782792459,0.303112424937873,4.97008118224823,2010.35523200035
1751453982.60339,0.1853905217714,0.216385228602886,0.316449172748214,3.54598018511252,2010.80243253708
1751453982.80776,0.210842545355653,0.236703924166095,0.346838722721113,2.61480740212704,2011.00680136681
1751453983.01287,0.193058918232072,0.242295693737804,0.337138510826181,3.07745668741505,2011.2119114399
1751453983.53348,0.189681995654284,0.2232004169801,0.326533143539743,3.61900305017661,2011.73251914978
1751453983.96998,0.193952129354816,0.210418141228731,0.313565929830342,2.87502252680669,2012.16902518272
1751453984.35168,0.209025590341096,0.253592579418596,0.350068528200121,3.04896499537661,2012.55072331429
1751453984.79228,0.200169246207181,0.224232912858333,0.325500858639924,3.69535177111823,2012.9913213253
1751453986.38126,0.131473881097188,0.281410294483248,0.317149138946447,2.62104346273406,2014.58029961586
1751453987.18147,0.0679793397336292,0.352416789947383,0.366117884041936,3.43960246710179,2015.3805141449
1751453988.36351,0.116953742226897,0.238282698451564,0.266377334657201,2.33295215290844,2016.5625474453
1751453993.02527,0.209144446754891,0.271140938772445,0.349845779639895,3.38867574875442,2021.22430706024
1751453993.86335,0.115007750395714,0.23158201962336,0.262026164113507,3.6446371383964,2022.06239438057
1751453994.39051,0.116197009838353,0.235770460049424,0.264876008980505,3.2769216932771,2022.58954811096
1751453994.79091,0.12810670300733,0.241200287557916,0.276937386181213,3.02595791341766,2022.98995161057
1751453995.32375,0.142026855457371,0.235984932744261,0.278609758746313,3.28429519190515,2023.52279305458
1751453995.81388,0.132636063456651,0.234779499554056,0.27364429166946,3.20179696280986,2024.01292538643
1751453996.2328,0.133913536960342,0.227953429453637,0.26907321553438,3.53790789705204,2024.4318459034
1751453997.15968,0.103066116467398,0.205587749481928,0.230684110941208,3.11010330791545,2025.3587231636
1751453998.08296,0.123478302813346,0.256140427906222,0.285637528819295,2.16815414010127,2026.28199744225
1751453998.35228,0.0999470793156636,0.256166528087973,0.283516418306295,1.33085279814117,2026.55131983757
1751453999.48593,0.0921416019279064,0.218238681525617,0.23744470237327,2.4178438646097,2027.68497467041
1751453999.70532,0.0720634726435954,0.2001170380363,0.213584279153127,2.6863455605358,2027.90435934067
1751454000.78562,0.122300262399611,0.306515729155289,0.330188576712517,2.05274413489758,2028.98466062546
1751454001.9231,0.141703489522878,0.278128718869769,0.31394103907515,2.3608156235083,2030.12213659287
1751454002.19295,0.150768122192936,0.269545121982044,0.308907963311585,2.62126175360168,2030.39198732376
1751454002.72454,0.154599163884583,0.292670775760709,0.330998217651979,2.62160317106529,2030.92358350754
1751454002.99858,0.148289594882766,0.310843172917385,0.345031586779928,2.46671824240408,2031.19762468338
1751454003.30095,0.12154184999353,0.266281326265943,0.293267751980329,2.01459407731033,2031.49999499321
1751454003.82236,0.126961366920233,0.291196665771647,0.319520024443342,2.84481807021664,2032.02140188217
1751454004.41973,0.137940723868546,0.315874521810869,0.346466484747742,3.00703011635421,2032.61876654625
1751454004.61992,0.129963652492959,0.309572000769715,0.338369156197851,2.70876659362442,2032.81895923615
1751454005.18863,0.0478890783119637,0.333776974985462,0.339979383222361,3.23095912174362,2033.38767266274
1751454005.4395,0.0495047151727883,0.403597414785581,0.406760995146537,3.6943239441515,2033.63854551315
1751454005.68727,0.0882738089404964,0.32651250874112,0.341061341535657,3.49103395148055,2033.88630843163
1751454006.51644,0.12925714809871,0.3964718507191,0.426019172998112,3.71030119621688,2034.71548485756
1751454007.07726,0.141522946305552,0.346332462546964,0.376794926583351,2.94757766597638,2035.27630352974
1751454007.38558,0.121094660983823,0.242983557769989,0.280392168279938,2.25136432963971,2035.58462309837
1751454007.85488,0.125641994354884,0.241810617875699,0.275285234337445,1.91841769799222,2036.05391931534
1751454008.17094,0.11931051239449,0.239902319144687,0.269494454852493,2.22253639435169,2036.36998510361
1751454008.43804,0.121777890431128,0.25297783436283,0.281562727159435,2.50911409033256,2036.63708209991
1751454008.71076,0.120704972960519,0.255227903796324,0.282870135309972,2.73639239865895,2036.90980482101
1751454008.98399,0.120791812456404,0.27082854712758,0.296843657578931,2.58580526828677,2037.18303346634
1751454009.55167,0.121102682727516,0.271255866174842,0.297087942458512,2.65534210523758,2037.75071454048
1751454009.83003,0.111345903880067,0.24914599294466,0.278270298127538,1.92902320198046,2038.02907133102
1751454010.13965,0.120070863523858,0.2665286874305,0.304248380357556,1.85491634796933,2038.33869075775
1751454010.37826,0.117076792200752,0.267776683186418,0.300870782055367,2.29063291352665,2038.57730603218
1751454011.00628,0.130180028024972,0.242313794095889,0.291731815453376,2.6267934347618,2039.20531964302
1751454011.55542,0.107871753897119,0.205973865206907,0.242575619958536,1.67525988335399,2039.75446033478
1751454011.82179,0.107438777945479,0.227572016521137,0.251846518137419,1.7599916689691,2040.0208272934
1751454012.36591,0.0898832354591144,0.229669179555696,0.250353905066146,2.61785812634591,2040.56494736671
1751454013.2457,0.156102026636271,0.272139044607593,0.31915507605487,2.82240579916294,2041.4447453022
1751454014.05685,0.187986381763603,0.269971834226876,0.342848538345947,2.33726932259755,2042.25589632988
1751454014.3415,0.179331612637808,0.2783854393556,0.338411344468612,1.8930319897215,2042.54054069519
1751454014.90274,0.197204570095525,0.296843021127161,0.388378981327797,1.19282203053992,2043.10178542137
1751454015.18577,0.181510541333804,0.311354396187322,0.392606758076813,1.59801548304495,2043.38481450081
1751454015.72102,0.152199062482178,0.278036479710553,0.35022122382273,3.10328763748972,2043.92006587982
1751454016.20005,0.100078536623149,0.245776317765916,0.346740085296823,3.70631295783871,2044.39909005165
1751454016.53144,0.0872589529829644,0.249767304832423,0.374340443911414,4.26267174662123,2044.73047852516
1751454017.35696,0.0186700135335665,0.24563196411525,0.376095744885254,4.86957868335867,2045.55600571632
1751454018.35287,0.186695182125166,0.217399223763691,0.319400785509339,2.98157439319454,2046.5519080162
1751454018.56959,0.149873563247705,0.215651161337233,0.302792916338005,3.12296931781197,2046.7686355114
1751454019.17737,0.102318530848416,0.243222191833077,0.284429191199105,4.55755785393248,2047.37640738487
1751454019.41934,0.11068672417075,0.275534885696117,0.317556548594031,4.50706874175981,2047.61837768555
1751454019.73183,0.105502748448215,0.287855083323822,0.325214186198697,4.15320301886074,2047.93087148666
1751454020.01129,0.0880625921062022,0.289924440944774,0.320512515284697,2.59762969129333,2048.21033072472
1751454020.53456,0.0745258439794378,0.295232799736357,0.319905961083824,3.37182821655083,2048.73360037804
1751454020.81511,0.08205413550527,0.29157870242828,0.320360200236863,2.79685327508505,2049.01415348053
1751454021.68727,0.102367563879637,0.265045175996669,0.295662737859983,3.25118402888965,2049.88630771637
1751454022.50827,0.116896524135103,0.24881699340589,0.284572760183145,3.60685816575331,2050.70730829239
1751454022.82304,0.12115985553517,0.242443657778751,0.284814504522085,3.34311858534357,2051.02208518982
1751454023.355,0.140291133628153,0.237592181369688,0.294359252485458,3.2543441548969,2051.55404615402
1751454025.03026,0.161419671452264,0.208649409390253,0.308078362606774,3.48476758027802,2053.22930312157
1751454025.92937,0.156318428734367,0.242141327239002,0.311017815615031,3.63663357251946,2054.12840986252
1751454026.75826,0.174458764597627,0.23531247739745,0.318429844475951,4.45996585065661,2054.95729970932
1751454027.34948,0.188686490923206,0.234312811895262,0.326667691312409,3.70827034390123,2055.54852604866
1751454027.87767,0.19060050210041,0.232312968532544,0.33968713443993,4.20929239775251,2056.07670903206
1751454028.20775,0.173432799740228,0.224829285511273,0.321237905802779,5.07695342947715,2056.40678954124
1751454028.74624,0.191817475997152,0.247400944412855,0.360800315350589,4.11617731238882,2056.94528508186
1751454029.85547,0.174133744289178,0.301242125229843,0.438038625496765,4.16830435625523,2058.05451631546
1751454030.432,0.197331988845164,0.303815823987412,0.475003417341438,4.42006788141216,2058.63104200363
1751454031.55067,0.230066752456783,0.239396751160004,0.432067000110911,3.78802509496545,2059.74971556664
1751454033.81924,0.292462077551791,0.174982645593458,0.394830855404463,8.28761411358834,2062.01828622818
1751454034.3827,0.323510512215861,0.232745691320084,0.449521568322744,7.78382254251482,2062.5817399025
1751454034.93749,0.267853865044671,0.194034661400161,0.379638664139529,8.27735073417119,2063.13653206825
1751454036.39929,0.408578702577075,0.293803104079899,0.546164574450649,9.29806430879447,2064.59833049774
1751454038.44184,0.381299897793238,0.325187511991221,0.548506523304576,9.9868435678069,2066.64087748528
1751454039.85516,0.375979343081033,0.34147345859753,0.550904771139727,9.49229888363666,2068.0541973114
1751454044.15433,0.292088259187981,0.289419704192148,0.50893955841271,7.27289024998363,2072.35336732864
1751454050.01368,0.313353008177195,0.303713272279435,0.507229543508616,5.42031203608886,2078.21272492409
1751454051.50852,0.385245396676038,0.133573824038098,0.508105526938849,5.20515508461657,2079.70756053925
1751454053.21294,0.386709969627005,0.0960602973137736,0.52726877210212,4.70917657363959,2081.41197991371
1751454053.95864,0.138235845760762,0.072330103722309,0.372338774638461,0.523085385592228,2082.15767979622
1751454055.21426,0.196479500017369,0.11252726600774,0.41651959988639,2.76034396705777,2083.41329813004
1751454055.60937,0.182468263549346,0.100308789779822,0.423788348221196,1.62319652132276,2083.80841183662
1751454058.92964,0.245086544756828,0.153449387487711,0.446220111788431,2.54588117244736,2087.12867879868
1751454059.48084,0.30685644103926,0.304560878461875,0.544889101047978,4.22448431687147,2087.67988061905
1751454061.55341,0.332729628938874,0.259992466438079,0.50842841666406,3.72494805670679,2089.75244736671
1751454062.0846,0.30647630394938,0.247714974621302,0.483683004509917,3.99918682565558,2090.28363847733
1751454063.86905,0.355206185377378,0.239515822962812,0.518604759622485,3.36034997588554,2092.06808686256
1751454069.43392,0.485619008407403,0.398600648323778,0.686770415611106,5.42422004207148,2097.63296580315
1751454070.0933,0.44970702225489,0.441624403076616,0.676394869038076,5.71554214563598,2098.29233670235
1751454071.30547,0.346387142199993,0.645890554536047,0.788330733698827,4.81316849241086,2099.50450849533
1751454072.58509,0.380435643534686,0.589969457258359,0.760729545365187,5.01407905518303,2100.78413248062
1751454078.86773,0.421921392845391,0.51199427464023,0.706758592915656,4.31011205866223,2107.06677341461
1751454085.32907,0.344742380347737,0.709755989324566,0.801889414959221,3.64035133704193,2113.52811169624
1751454085.87423,0.338095380969119,0.744758037288232,0.826136730809875,2.73011950547675,2114.0732717514
1751454086.27532,0.302194685754377,0.696718356416506,0.766059874165296,3.73353345154123,2114.47435760498
1751454089.75493,0.06191383161985,0.492682489952115,0.500950111420039,0.966166551918056,2117.95396924019
1751454091.08504,0.0354077927558905,0.536111142822613,0.543833942755201,1.63793374090306,2119.28408122063
1751454091.63138,0.0841625086449822,0.630760058931064,0.640537898435674,1.15245180439059,2119.83042192459
1751454092.161,0.0906902113294477,0.62948216151265,0.643521124075783,3.32384322836162,2120.36004090309
1751454092.70941,0.0685569267433976,0.639882082620412,0.651693018588491,0.828278069528627,2120.90844988823
1751454092.99702,0.0722834689980125,0.661228085082129,0.674083885093449,1.1991421414189,2121.1960580349
1751454093.5518,0.149384836968459,0.646710428434728,0.669979369675951,0.320690881781546,2121.75084352493
1751454093.90807,0.194096343649505,0.589387526415892,0.626220488493039,0.443387600784916,2122.10711622238
1751454096.67469,0.00280857098856302,0.512600882508552,0.518479940307005,2.05258005886977,2124.87373209
1751454097.25304,0.0026145661574235,0.473841341582302,0.479512272507309,2.23061023358377,2125.45208287239
1751454097.5557,0.00242449199502826,0.465810347629237,0.471255379476928,2.73357699044935,2125.75473833084
1751454098.07696,0.008627922049806,0.475763468744558,0.477595698273174,2.82743589024998,2126.27599978447
1751454098.63522,0.0270454830231772,0.494564010104213,0.497120006487866,3.09507796658531,2126.83425879478
1751454098.92037,0.0348944749501827,0.495727463482181,0.498286511998009,3.37773972135972,2127.11941027641
1751454099.50338,0.00493489092513766,0.478851002500726,0.47970251085864,2.56532244458145,2127.7024204731
1751454099.76235,0.00290021475349356,0.467849790274356,0.468085696696603,1.39090816343885,2127.96139025688
1751454102.61142,0.0237037637592783,0.449145066279316,0.450328385736153,5.65766304141229,2130.81046271324
1751454103.14576,0.0364991934064398,0.455943536894589,0.457747236599671,5.88725075323968,2131.3448009491
1751454103.63841,0.0818635620820181,0.436739040365759,0.445018712986991,4.4907208231459,2131.83745622635
1751454104.98745,0.100380081365922,0.460010996562828,0.474761766265503,3.77653396046376,2133.18649506569
1751454105.32311,0.0693907494444304,0.469916962970613,0.477391443653933,4.14805036155372,2133.52214980125
1751454105.7401,0.116329863515848,0.468855791654244,0.487285114566787,2.51897627145046,2133.93914484978
1751454107.02431,0.155792129730099,0.482993342540565,0.517303635626612,2.19839914065087,2135.22335648537
1751454108.02891,0.122861392374504,0.446736072762082,0.467981271830354,2.8354267157368,2136.22795081139
1751454108.74311,0.138415994061693,0.483798146952176,0.513338748278528,2.59798633193299,2136.94215369225
1751454108.98493,0.119544542735714,0.437365875406366,0.455172376002877,2.20815622654306,2137.1839723587
1751454109.35995,0.173088787862286,0.48451058693354,0.51685504252748,2.33221804964526,2137.55898880959
1751454110.78806,0.128649634328086,0.411530667923572,0.433719879226775,3.22753274515746,2138.98709726334
1751454111.28213,0.119301200897803,0.41705295896565,0.437377882791503,3.28002825381434,2139.4811668396
1751454112.0238,0.106941215935493,0.439169358064111,0.457861317674348,3.19303027755813,2140.22284436226
1751454112.99513,0.100418735057882,0.469414001842146,0.484163321463023,3.00802583192724,2141.19416713715
1751454114.55629,0.104540768134674,0.468140708317514,0.484328442703831,2.70651474153658,2142.75533556938
1751454114.75631,0.0985478893476315,0.446903084820119,0.463398105692966,2.35565458000758,2142.95535326004
1751454115.83079,0.0855539097604026,0.452766282006032,0.466293295837207,2.39968795827585,2144.02982783318
1751454116.37591,0.12129582794922,0.479234400907142,0.503474579341791,4.33467658182358,2144.57495284081
1751454117.16341,0.040312267520513,0.436568974128247,0.446792942084466,3.28441733172151,2145.36244726181
1751454118.2383,0.140159713149849,0.477216029323065,0.502266110003438,2.38840267069434,2146.4373459816
1751454118.77326,0.0399340309085208,0.474068104174457,0.486027148666504,4.15130627028975,2146.97230267525
1751454119.06042,0.0481337148801981,0.471343572544316,0.480541298082455,6.32521533289914,2147.25945854187
1751454120.96346,0.000398567129548777,0.482039519960877,0.493630355239528,4.03197996474441,2149.16250133514
1751454121.49324,0.00497170588861096,0.465374792523525,0.481500538924005,2.63476569776661,2149.69228506088
1751454121.89049,0.025839241882827,0.447538620947876,0.460969684528475,3.11441998158973,2150.08953237534
1751454122.69575,0.0505692154779331,0.419978161465563,0.443638363985404,2.75646214081536,2150.89479613304
1751454125.29815,0.0724337997765718,0.29918995872027,0.352913819815866,3.8617603707211,2153.49719166756
1751454126.83801,0.0105008097019024,0.303550273210246,0.347264507988704,6.52578173552726,2155.03705620766
1751454127.21574,0.0430628750680917,0.304454779821325,0.346195649149621,7.59323790804628,2155.41478157043
1751454127.66129,0.0542814480640961,0.292419817214538,0.338223589178287,7.13420570240718,2155.86033391953
1751454128.85374,0.091966643448973,0.301609895184353,0.369230533020341,6.62188506290998,2157.05277872086
1751454129.87198,0.0873039631404557,0.321129916548567,0.391846834457494,7.08435556776483,2158.07102560997
1751454130.43015,0.0647804411580069,0.343485188084645,0.424730993874631,7.29017153798738,2158.62919306755
1751454130.94882,0.0726497157684456,0.360402359210034,0.408117220614862,6.63829032711054,2159.14785671234
1751454131.21298,0.0400784124983322,0.350673341910432,0.410616912495934,6.5054604845024,2159.41202306747
1751454131.88887,0.0574690987070476,0.351493585774435,0.405676438771473,5.66349490950852,2160.0879137516
1751454132.49326,0.0528990346333647,0.309816662307806,0.360669878453081,5.76560259698932,2160.69230484962
1751454132.73686,0.0481614092772618,0.313897057691394,0.366738860076128,6.25391264589741,2160.93590545654
1751454133.1216,0.0727466037770492,0.330474544205571,0.389571639009093,5.5892271953696,2161.32064390183
1751454133.82819,0.059123540713113,0.363477322469814,0.432796783214656,6.1814488291256,2162.02722883225
1751454134.32537,0.0464445997661978,0.346908197768779,0.431914416994057,6.51587480964113,2162.52441644669
1751454134.65929,0.0464956818323525,0.33232062343273,0.403313564101417,6.73980560409356,2162.85833239555
1751454135.16127,0.0591452687657514,0.358111063675294,0.468864209066925,6.58992629245021,2163.36030983925
1751454136.99219,0.0757443865500553,0.322739632511631,0.412652502116651,4.74021258132529,2165.19122767448
1751454137.31506,0.0727660978754972,0.329473446887,0.439286174797286,4.73400534330033,2165.5141017437
1751454138.14051,0.0763269741004602,0.310171059272508,0.430580673976098,5.6630543910555,2166.33954977989
1751454139.15927,0.0721999104526989,0.328934046598499,0.457099899611882,5.6197364952891,2167.35831356049
1751454142.32162,0.081368017614802,0.349034305729757,0.444208974223461,3.75274600531212,2170.52065801621
1751454143.49231,0.0779209078419805,0.3613074950047,0.455713848789153,4.31118097744214,2171.69135355949
1751454144.48584,0.0788209983733355,0.371567435296311,0.463129389736809,4.47474352970602,2172.68488311768
1751454145.64591,0.0910272337436324,0.376831779012946,0.478965594821978,4.5858688221378,2173.84494662285
1751454147.95321,0.0929552046024305,0.389500582233272,0.511770760221737,4.92861803412893,2176.15224814415
1751454148.25368,0.0926854122884571,0.375601533338751,0.479097840369235,4.98689608683197,2176.45271897316
1751454148.93454,0.118799407888949,0.418174185104938,0.536226765972289,5.43909750494974,2177.13357663155
1751454149.43845,0.113829355564402,0.388906421650269,0.496058950876667,4.88808359101127,2177.63748788834
1751454149.92551,0.119287984258906,0.390103711740796,0.498637352855194,4.58467594961167,2178.12455296516
1751454150.59691,0.110693849226233,0.377757106293031,0.491329146185631,4.8397284572561,2178.79595565796
1751454150.76281,0.10665724331672,0.376895155018242,0.489485362744264,4.88448957400784,2178.96185564995
1751454151.42905,0.0999693724657838,0.370891515307026,0.483291901478995,4.96235753694588,2179.62809491158
1751454151.79247,0.113146482800029,0.384012497195136,0.498072769233369,4.25546547146103,2179.99151062965
1751454152.30719,0.113249944806868,0.409492773345321,0.527520988831044,5.40574967971714,2180.50622844696
1751454152.81199,0.121061125330959,0.411119043230252,0.510547017253173,5.45816942512119,2181.01102972031
1751454153.12299,0.155889402050615,0.437822531742695,0.551471686955328,5.18492535306863,2181.322026968
1751454153.62048,0.175447904264112,0.443793858954107,0.562454516199586,4.64210037180925,2181.81951737404
1751454153.95191,0.184901479043978,0.450234923773747,0.574500647525709,4.45447788031292,2182.15095114708
1751454154.94664,0.146027611303301,0.429129577990815,0.552966162661914,5.73630874083429,2183.14567661285
1751454155.13393,0.121405497406877,0.37985711528188,0.511392103593221,5.53814460999433,2183.33296847343
1751454156.18173,0.19135535089777,0.498486188812414,0.630603680719434,5.28619567030172,2184.38076734543
1751454157.3575,0.180109003652012,0.498235255653887,0.615993924201507,4.94292104284196,2185.55653834343
1751454157.8688,0.205712428925958,0.554413271292602,0.677339548049204,5.78433476477065,2186.06784558296
1751454158.22134,0.192881592805199,0.524250207621837,0.640177099503709,5.76645452427622,2186.42037820816
1751454158.61235,0.202659532334045,0.516601342293709,0.634130055544084,5.55575118681608,2186.81138777733
1751454158.81833,0.246725480583856,0.558585365613598,0.686867264520658,5.41101764589327,2187.01737308502
1751454159.34081,0.313088812437583,0.57458576105184,0.726339460359413,5.57689904180198,2187.53985309601
1751454159.96666,0.257782748554638,0.464682966661815,0.618383929514451,5.82662756887376,2188.16570186615
1751454160.28789,0.245894527052873,0.445220208509288,0.61590430732921,6.09349997816138,2188.48693418503
1751454160.562,0.236319078274814,0.442112582612574,0.608753406390455,6.06896620354115,2188.76104235649
1751454160.89579,0.225035062519195,0.433348214987279,0.605714799350224,6.74561246420534,2189.09483242035
1751454161.37919,0.227146916493011,0.526186801049333,0.67200940924265,5.90319076159156,2189.57823204994
1751454162.77914,0.124859306063832,0.517047245833888,0.628066259205098,3.63585986970222,2190.97817993164
1751454163.37081,0.109343006386025,0.488450301860443,0.598175642498685,4.05595909333523,2191.56984877586
1751454164.17675,0.176827990448435,0.555232087277957,0.671519872328182,2.78223461995116,2192.37579035759
1751454169.00798,0.0898231142554975,0.577415332411055,0.626088599415814,3.49461205381482,2197.20702314377
1751454169.2933,0.0761188388607161,0.596968187575775,0.644962373686754,3.84019612925908,2197.49234318733
1751454169.59459,0.0677870493168453,0.615606141543477,0.651701913893995,4.20135842470338,2197.79363489151
1751454170.17135,0.0844315817635035,0.586611725463517,0.637873257403236,4.12788042085516,2198.37038731575
1751454170.38906,0.0891077581224007,0.580160610190205,0.612120115223663,4.00475495508261,2198.58809757233
1751454170.97238,0.0859637171026,0.558758711197013,0.609450393665872,3.894382226797,2199.17142105103
1751454171.24741,0.088741111790573,0.544044101697417,0.579047340816163,3.49728529871999,2199.44645476341
1751454171.7545,0.10327155691081,0.520513626365248,0.553183660724561,4.27977098202637,2199.95353794098
1751454173.20479,0.0980741146559643,0.470736441323298,0.518524910922676,2.11859894361729,2201.4038310051
1751454174.07664,0.160945644875843,0.508367509225816,0.5645682732238,1.80413273385082,2202.27567744255
1751454175.82832,0.207356510174993,0.50111544106151,0.588026578655058,2.43519407199136,2204.02736592293
1751454177.58386,0.124701339588563,0.555062350138617,0.626380498455034,2.96365089805818,2205.78290390968
1751454178.02644,0.158193812262333,0.606992623250475,0.679115118881835,4.64200284349185,2206.225481987
1751454178.8611,0.134042995883231,0.58302802158719,0.652991567323106,2.52190942228987,2207.06014442444
1751454179.40575,0.135404093337927,0.600139583170758,0.675678323934995,1.46381740783507,2207.60479426384
1751454180.02244,0.138032585876178,0.61357048810895,0.679637229371997,1.33496471926117,2208.22148084641
1751454180.79563,0.114248954193462,0.588871517978108,0.652120793895016,1.60354600864148,2208.9946680069
1751454182.05078,0.107840516249702,0.580822191240752,0.648358651296981,2.52157134543843,2210.2498216629
1751454182.58091,0.110742596638138,0.581480861492721,0.642427479808157,3.49867800942921,2210.7799475193
1751454183.97314,0.113164069846683,0.568772626236821,0.628299617546508,3.75076855507606,2212.1721765995
1751454184.55573,0.107067590006117,0.573240171611785,0.634920277320064,4.63652763236743,2212.75476980209
1751454185.38217,0.0777602176564205,0.497312694344495,0.552573532511041,3.91780070541053,2213.58121037483
1751454185.9313,0.14009195490792,0.571542789673901,0.637444324409648,3.06124870878534,2214.13033866882
1751454186.79817,0.118523314000359,0.526816450541665,0.587814813511459,3.41624397815342,2214.997215271
1751454187.38032,0.11910383984442,0.52933876660015,0.598407346582573,3.81332138548437,2215.5793607235
1751454188.19402,0.148548605058392,0.509346380671897,0.581678914478606,2.43326375098185,2216.39305734634
1751454190.43487,0.088876653777004,0.458823710472503,0.541049291953421,3.99718717151721,2218.63391065598
1751454191.01114,0.0893328132510836,0.462411232641506,0.53224423797632,4.52632267572962,2219.21018075943
1751454191.86491,0.122848336850967,0.468693483782457,0.550666288444629,3.38340007972683,2220.06395220757
1751454192.74176,0.0391803477494759,0.39573768825169,0.463004612945616,3.2179855661184,2220.94079947472
1751454193.26789,0.0938533229113387,0.391815633075107,0.46008115143028,2.5800998012768,2221.46693396568
1751454194.08225,0.105041202853796,0.405282074997062,0.491906140228396,3.41528231045933,2222.28129434586
1751454194.88639,0.106716121346432,0.413048886455148,0.500477516657574,4.09678674074599,2223.08543109894
1751454195.66357,0.135510366091152,0.413217001169069,0.496447835397248,3.72701275345603,2223.86260819435
1751454196.33878,0.114124617069294,0.371197229459795,0.455653298365962,3.13318655288169,2224.5378177166
1751454198.57769,0.137080034549659,0.386339622290565,0.474466713505703,3.11356693987532,2226.77673435211
1751454199.27374,0.131651466225268,0.393588051075261,0.481873359451633,4.09302684119152,2227.47277712822
1751454199.93381,0.127903242954857,0.37705305628474,0.468975613130263,4.73377261817056,2228.13284850121
1751454200.62758,0.167014333132147,0.406222213049731,0.503564146122061,4.79344553424824,2228.82661819458
1751454201.26744,0.142715319095522,0.389246629350219,0.483175310334423,3.7566465697272,2229.46647691727
1751454202.16816,0.118916358876267,0.372514431170915,0.460727851961592,4.51412153356117,2230.36719679832
1751454202.90991,0.119972868389875,0.38199436786612,0.463373163941531,4.07531976629086,2231.10895490646
1751454204.38011,0.13205852324155,0.370672068244976,0.455963678447767,2.98889209266048,2232.57914805412
1751454205.1362,0.139382527966523,0.379136533411705,0.476372225064851,3.99886298462456,2233.33523869514
1751454205.86277,0.1308737676574,0.379104268219364,0.472196453144187,4.17979783502465,2234.06180667877
1751454206.49242,0.149393984087467,0.394419666797104,0.481805758968391,3.88828050868864,2234.6914601326
1751454207.25732,0.13821680599044,0.380895251343641,0.471117844675152,3.53881110487846,2235.45636558533
1751454207.92952,0.144067155324376,0.372911857355711,0.458334318078938,3.71771969773575,2236.12856245041
1751454208.88752,0.14273173097039,0.383794052519842,0.473421148147019,4.24995153106468,2237.08656382561
1751454209.49979,0.124494207501182,0.377517012422367,0.464620112607089,4.37665791368158,2237.69883155823
1751454210.4034,0.167703606921118,0.381962522336011,0.47686044554268,3.02008913859795,2238.60243725777
1751454211.12805,0.157711690831942,0.377690851212394,0.47106294724396,2.58285840012643,2239.32709169388
1751454211.90323,0.115596241863301,0.344320462873125,0.438182838276894,3.76747569311751,2240.10226941109
1751454212.55043,0.144351667288507,0.381221167080934,0.488022187712911,3.85906131687629,2240.74947404861
1751454213.38293,0.157874803144908,0.397353570864536,0.487698360636785,5.18552251696396,2241.58197498322
1751454214.82963,0.15279397574067,0.380785523705753,0.473547018273492,4.3922840324236,2243.02867245674
1751454215.57822,0.15553952852587,0.38566148025982,0.481064221141756,4.88902894719259,2243.77725839615
1751454216.299,0.155153647224012,0.382039981457867,0.470598559449226,4.08567717530053,2244.49804639816
1751454217.27074,0.151562360867557,0.379447673682247,0.470761981188742,3.77380504005328,2245.46978163719
1751454218.02113,0.153782889741704,0.383439244183961,0.476996129773583,3.47714649202605,2246.22016835213
1751454219.47811,0.148616871443333,0.398540377316587,0.490171659004606,3.35544630109092,2247.67714691162
1751454220.4034,0.146321502772345,0.385136186082107,0.474320243051641,3.08426009850877,2248.60244345665
1751454221.13105,0.149429595447222,0.403551918511679,0.493637849511279,3.36152791371632,2249.33008909225
1751454222.65682,0.149740019420685,0.412817834832417,0.500128847171475,4.11609734640822,2250.85586047173
1751454225.82956,0.153284137160996,0.402737097109324,0.498447371271237,3.9735461182254,2254.0285987854
1751454226.79898,0.143441388962261,0.378036963874678,0.477003271690813,3.78213224445259,2254.99801659584
1751454227.53437,0.141178465339411,0.378911291652078,0.468963074275385,4.43853421020383,2255.73341464996
1751454229.95257,0.157754681084663,0.408614313741781,0.505005828060372,3.99555581302353,2258.15160870552
1751454230.64606,0.151747348479653,0.405231671568284,0.507278119309679,4.6065780233002,2258.8451051712
1751454231.42726,0.146230066909162,0.39861622521983,0.484010711669466,4.62656950065895,2259.62630414963
1751454232.36896,0.160516838798443,0.39853517326326,0.486486433731498,3.93168147976266,2260.56799769402
1751454233.0831,0.156038173473588,0.396288492256568,0.493559867092875,4.30263063242685,2261.28213763237
1751454234.06782,0.146805605090128,0.3902145467632,0.480344979033625,4.06321829652269,2262.26686477661
1751454235.02123,0.141250474634171,0.382358628587093,0.4759262532882,4.2209655988015,2263.22027349472
1751454238.18138,0.145968784836345,0.38294619565726,0.478211952323289,4.19941601030004,2266.38042545319
1751454239.74201,0.152192722503198,0.390299938754908,0.478195894769644,3.38095967753632,2267.94105052948
1751454240.74772,0.138826988563201,0.36526734788381,0.447441160018389,3.06930653701965,2268.94676184654
1751454241.44527,0.129774789894733,0.371926261406548,0.462299561160061,3.40720031213447,2269.64431405067
1751454242.44045,0.139882277357625,0.402529824946435,0.48980548985745,4.09455664909342,2270.63948655129
1751454244.08022,0.151522281864691,0.400422886272277,0.490781355842913,3.49863438028213,2272.2792570591
1751454245.01094,0.144702857071463,0.400817397776693,0.496596277457812,4.01832997500889,2273.20998549461
1751454245.74676,0.148072995104827,0.393302678204328,0.492856506824519,4.59023499207616,2273.94580316544
1751454247.44521,0.13827319536875,0.373162961979681,0.468626735780493,3.77252479106423,2275.64424705505
1751454248.42457,0.151593879350417,0.413229833671251,0.506997610673741,4.8461078365689,2276.62361073494
1751454253.63256,0.14784882339033,0.391427400238897,0.487845580470411,3.86852022863538,2281.83160328865
1751454254.54777,0.14765704798938,0.410785396043303,0.499776228159491,4.29901315513064,2282.74681639671
1751454255.22397,0.149474051551826,0.39346012160907,0.483922050341961,4.326275124068,2283.42300868034
1751454256.37103,0.140460319603177,0.362985865513259,0.450703693487822,3.44246032115787,2284.57007551193
1751454257.0666,0.155512287628004,0.395306967257251,0.496410662760747,4.44487747003723,2285.2656390667
1751454258.03248,0.150262577199893,0.393037689965734,0.487366346987315,5.05030784039066,2286.23152303696
1751454259.05414,0.164641927452485,0.355751657636637,0.447663726665646,4.82802429213084,2287.25317716599
1751454259.8231,0.148416237777156,0.337567475542061,0.441855142539134,4.6141279935499,2288.02213692665
1751454266.19204,0.152198049863785,0.400547178323994,0.497098719210794,4.77056546844542,2294.39107966423
1751454267.81207,0.148618912607337,0.373113979050138,0.464001109280736,3.53043896190125,2296.01110696793
1751454268.74433,0.142614167625929,0.37966650169444,0.474385502379446,3.89808392576938,2296.94337248802
1751454269.64751,0.150755868298337,0.40486822957307,0.492702079449271,4.96968877005428,2297.8465526104
1751454274.33024,0.153466952785226,0.380001844409176,0.470595685427693,4.22292315849897,2302.5292801857
1751454276.11806,0.117658974496206,0.47885117894925,0.542231076647699,4.35969056933443,2304.31710267067
1751454276.91391,0.110327263929117,0.481406470854773,0.52163913239278,4.05121213074845,2305.11294722557
1751454277.83534,0.0857180301604079,0.404962982756805,0.435353990164211,3.79610257024396,2306.03438568115
1751454279.81693,0.162146752956984,0.428062624111458,0.488493598416783,4.18009088234841,2308.01597189903
1751454281.61592,0.151032654763993,0.34702266086691,0.379008338147244,1.58813962840896,2309.81496214867
1751454282.52659,0.14458121746295,0.347404106507962,0.39728280475472,1.99141509279115,2310.72563362122
1751454285.39014,0.0902888456670694,0.456624483947817,0.475257525578123,3.03767524236318,2313.58918499947
1751454286.22387,0.0700057591305936,0.439946317312758,0.467085519386918,2.84002696227804,2314.42291116715
1751454287.22638,0.0881818638194201,0.478977712707061,0.509756389504943,2.67824044426732,2315.4254193306
1751454288.08736,0.096313086122668,0.487007819060367,0.505844083904912,1.850231296705,2316.28640556335
1751454289.09863,0.0182353214838624,0.429722334989826,0.430115155251371,2.47355722176447,2317.29767370224
1751454289.98739,0.0695993208234764,0.448924298135622,0.457425595376138,1.75724573394575,2318.18642926216
1751454293.54174,0.0482168652625434,0.356781488787404,0.365966709846894,3.76021745738338,2321.74077677727
1751454293.70124,0.0309370789451386,0.336931216142846,0.338858535853781,4.42275348100521,2321.90027976036
1751454294.03286,0.0623912017860135,0.314730589604336,0.322426496122631,5.0436690836706,2322.23190546036
1751454294.66442,0.141531341711288,0.298085928317087,0.330443145700766,2.86043706332197,2322.86345672607
1751454295.33905,0.0546754523497732,0.28398388806762,0.300270438256978,3.12441781909848,2323.53809142113
1751454295.68272,0.0539794873487227,0.304898851747818,0.328005625299193,2.2489445031679,2323.8817653656
1751454296.02203,0.0608623633928853,0.331612706292226,0.338038356415999,1.87285687073539,2324.22107410431
1751454296.35743,0.083064458864905,0.330069816008825,0.340942513602556,1.54467297909679,2324.55647063255
1751454296.53203,0.0909023003032554,0.335960493364929,0.352169614604462,1.7519885732537,2324.7310667038
1751454296.85919,0.10620520605463,0.345269254696119,0.363097381336218,2.37655267788328,2325.05823278427
1751454297.67337,0.0773506612712875,0.361849463143686,0.37920498934228,2.92128263066882,2325.87241172791
1751454297.85745,0.0643575720565113,0.355361493360108,0.394118049191461,3.15093876594607,2326.05649232864
1751454299.02319,0.0342871147407258,0.308119386084786,0.321666554885957,5.13244636221529,2327.22222971916
1751454299.19649,0.0503701474102125,0.326924745241274,0.338629394233533,4.12944101022255,2327.39553594589
1751454299.51546,0.0746485804669295,0.26734775182751,0.286297778335875,4.21225185436155,2327.7144985199
1751454300.36538,0.0465209610073258,0.295661780262849,0.299300398525876,2.35619970591149,2328.56441760063
1751454301.06266,0.0121199807449162,0.324567490552391,0.325348820676696,2.59143664386098,2329.26170134544
1751454301.39932,0.0282724483536145,0.345509199698678,0.346920491840451,2.96150499183254,2329.5983645916
1751454302.08636,0.0335132753447218,0.388117292546965,0.390057458323088,4.31852878532706,2330.28539705277
1751454302.43251,0.032428753990899,0.364152577264083,0.366597666148724,4.39286748713934,2330.63155531883
1751454304.84684,0.0852886792051653,0.275279282104455,0.288401044173106,3.64550064759656,2333.04587650299
1751454305.02853,0.0851987288035003,0.274653388653203,0.287617225990251,4.07880444879123,2333.22756791115
1751454306.23548,0.0565386896254552,0.298288801957755,0.303832901592726,3.62136798923446,2334.43452215195
1751454306.63501,0.045178710260279,0.305388093877674,0.31017784789614,4.1410399055123,2334.83404660225
1751454306.91788,0.0468666269883986,0.303345320170552,0.307162921855898,3.82827984799296,2335.1169257164
1751454307.48295,0.0561696173859336,0.296800656436413,0.302068971757011,3.52008545990106,2335.6819896698
1751454308.03074,0.0389645251119699,0.31488432161223,0.317390298197681,3.69391328711664,2336.22977972031
1751454308.30235,0.0278617092975928,0.326115670847044,0.327442954592384,3.74513124065823,2336.50139164925
1751454308.89431,0.00282605932615398,0.340281068885553,0.341397892308794,3.65480011541714,2337.09334850311
1751454309.45325,0.0187685462041771,0.347397126265332,0.348700177997506,2.7622803908064,2337.65228700638
1751454310.00701,0.00797293505149632,0.345410453137561,0.347614501829105,4.11838956682149,2338.20605421066
1751454310.88566,0.00350834093199426,0.34344837635235,0.343488535622586,5.35039879311822,2339.0847029686
1751454311.41453,0.0392269243607988,0.350292272024135,0.356130239253392,4.49431001412178,2339.61356925964
1751454311.98622,0.0213389818015237,0.336294909554891,0.337874853930564,4.14576905921832,2340.18525934219
1751454312.55436,0.0162600899992862,0.310743612292394,0.312379380992191,4.29131598587647,2340.75340628624
1751454313.14645,0.0121333458809798,0.374127126890858,0.374730229865951,3.88614965132658,2341.34548902512
1751454313.40919,0.0153664108379754,0.400555063602773,0.402197325178379,3.41186702705902,2341.60823321342
1751454313.96539,0.0053686870565377,0.414041129466869,0.414798462292542,5.16941341229825,2342.16443443298
1751454314.7377,0.00966134883673675,0.402390935325194,0.403715046795011,3.23870922358769,2342.93674445152
1751454315.89648,0.025045381924522,0.398149835866929,0.399430805429972,3.05214197421716,2344.09551692009
1751454316.46156,0.0149492029468941,0.35863747909353,0.362987821027927,3.28862142749613,2344.66060423851
1751454317.42857,0.0162763231221239,0.322431153290194,0.329741492136707,2.11051638067587,2345.62760710716
1751454318.12059,0.0250500564930862,0.332429979471769,0.347750330690693,2.50293355613334,2346.31963443756
1751454318.64447,0.016533786209459,0.336598384758716,0.344106077516669,4.1749668037501,2346.84351634979
1751454319.31592,0.00956304641024497,0.31752070566466,0.324600664637374,5.02201465937505,2347.51496195793
1751454321.15434,0.0372194651459215,0.245702303945364,0.255657339480834,9.39244929117585,2349.35337853432
1751454323.49819,0.0505996529834025,0.383138015477471,0.38873689819414,1.48679339460525,2351.69722914696
1751454324.85357,0.0719165860037085,0.410424740309812,0.419184827437219,3.52174418452395,2353.0526072979
1751454325.577,0.0284177843183706,0.378850025191897,0.384976683407275,3.04959796670241,2353.77604269981
1751454326.75544,0.0314483619026678,0.34544436959117,0.358277297735831,1.54328390265427,2354.95448255539
1751454331.6427,0.0639872875505332,0.268249710967579,0.296823523261121,3.49818406055169,2359.84174323082
1751454332.32554,0.0376773381853606,0.25551248443956,0.273749312635461,4.02157770654557,2360.5245821476
1751454332.99149,0.0651856018983081,0.288222423450403,0.328326545313229,4.96359106664138,2361.19053435326
1751454333.80501,0.08222579117322,0.302648019755532,0.341318630682196,5.18082286996385,2362.00404667854
1751454339.66276,0.0798560044480725,0.297989419976465,0.331510705334468,3.96058015947273,2367.86180138588
1751454340.29212,0.0278446205668974,0.295178554839149,0.349508822716822,5.44290694620612,2368.49116206169
1751454342.524,0.099128557536881,0.284177311589934,0.33356322227873,4.43244874827551,2370.72303843498
1751454344.87289,0.0921378567416029,0.30721249684046,0.364456246960178,5.57134723910589,2373.07193112373
1751454346.06016,0.108277177607301,0.29021337667753,0.349017676289238,4.77531511925774,2374.25919961929
1751454348.54468,0.0838971829121995,0.303573035187829,0.37264113282203,5.15906178564948,2376.74371767044
1751454348.87034,0.0759520273767032,0.303121793770993,0.383915003383274,5.23341100963988,2377.06938624382
1751454349.88274,0.102322516975518,0.27255728689943,0.355999795652539,4.30952047099679,2378.08177828789
1751454350.71749,0.130862442585053,0.308044557258947,0.385598660402393,5.20789913549251,2378.91652679443
1751454351.05107,0.14835153302149,0.320233800780493,0.420243953907448,5.33817121997919,2379.25010895729
1751454351.38708,0.136544623318558,0.325517904665211,0.439538448870927,5.14331865475802,2379.58611917496
1751454355.05621,0.100844646793013,0.350757434931159,0.441000107092236,3.73240121783296,2383.25525331497
1751454357.04182,0.10926529339687,0.339136481869567,0.422589484173929,3.84239557767533,2385.24086117744
1751454357.54414,0.11359707790989,0.345076197220381,0.451247360727358,3.93636166552545,2385.7431781292
1751454358.37735,0.104978144801587,0.343474102339053,0.427725970903769,3.98644563677515,2386.57639336586
1751454358.8864,0.122289751070911,0.363072904910419,0.458379091216619,4.84570931044668,2387.08544135094
1751454359.21289,0.124282799837247,0.3699814910167,0.476150282427726,3.32727368291278,2387.41193056107
1751454359.54277,0.129262612275799,0.361344782205536,0.452505485807374,2.86333493369766,2387.74181580544
1751454360.03816,0.140894752434721,0.37739130956852,0.486034936279569,3.17527592329009,2388.23719835281
1751454360.38865,0.146224670784375,0.370278180551129,0.479551449653723,3.45951836016201,2388.58769369125
1751454361.35403,0.16649876458447,0.36493583407062,0.479844409689332,4.66819796976962,2389.55306744576
1751454365.05023,0.147631531735995,0.383230731583554,0.504118209600409,3.96359280995426,2393.2492723465
1751454365.52739,0.156822964867179,0.392863664529818,0.52935392235371,4.22299241101665,2393.72643470764
1751454366.35625,0.154308848013811,0.391302297870785,0.511595941779875,4.45317614217675,2394.55529284477
1751454366.69539,0.1375513442603,0.37328712613666,0.50207491430366,4.22118977487968,2394.89443302155
1751454367.0282,0.131311184531748,0.369967986515041,0.476221617322084,4.04871420658291,2395.22724080086
1751454367.19728,0.140418868854187,0.37909884701426,0.489746544020379,4.23021607731342,2395.3963201046
1751454367.86338,0.157400447790512,0.402751065797523,0.540080360814477,4.50233801092561,2396.06242370605
1751454368.38754,0.144397261517696,0.370270305821063,0.484581194985075,4.22160272607718,2396.58658099175
1751454369.55817,0.138456706718026,0.349230341018006,0.4612635831073,3.61391669709301,2397.7572157383
1751454370.37806,0.163834343796093,0.398473297592478,0.538928459187796,4.57254022782121,2398.57710504532
1751454370.70188,0.154760971427928,0.364967517752486,0.49855720326529,4.0952336501068,2398.90092253685
1751454371.20031,0.163291854519253,0.390399058363736,0.529631665243673,4.33295223545901,2399.39935278893
1751454371.54385,0.139492418131044,0.394683514712035,0.523053581279403,3.19696119414683,2399.74289250374
1751454372.37864,0.136953518588665,0.382468595845913,0.51326816147585,3.2590952798748,2400.57768535614
1751454372.70949,0.129722276700985,0.355269994518217,0.505979224249098,3.28148003134727,2400.90853500366
1751454373.05591,0.150623448735523,0.417404656857788,0.573547122393275,3.38740402525829,2401.25495648384
1751454373.53303,0.143657043458217,0.404656399785368,0.538657821919854,3.52396138885722,2401.73207211494
1751454375.20924,0.149733337063331,0.411719260064797,0.553592262713487,3.16653936628273,2403.40828490257
1751454375.69725,0.130554191502171,0.364515018929883,0.49320058108677,2.7127348027943,2403.89629006386
1751454375.88714,0.133811636383763,0.377467156405704,0.509719409720587,3.05130845251175,2404.08617711067
1751454376.07983,0.143711430724801,0.376069713786329,0.518991058212877,3.24154605479186,2404.2788734436
1751454378.33747,0.221266674235937,0.403963497235313,0.553379424572197,3.6296483522357,2406.53651404381
1751454378.51881,0.291978426048776,0.443972050890818,0.616114020898256,3.78277479904599,2406.71784996986
1751454379.16198,0.310848201656224,0.407206165117979,0.599503078094165,5.31933038063867,2407.36101770401
1751454382.86368,0.257687366204004,0.686530740361746,0.774705158850355,4.91356081033061,2411.06272387505
1751454383.02661,0.270669705054936,0.57665123113492,0.674512585225546,4.0088222274305,2411.22565531731
1751454383.24573,0.295490300409043,0.637741769907591,0.763397187056723,3.87339707509698,2411.44477033615
1751454383.57037,0.253537728173215,0.621354134010967,0.720196322299724,4.88216976749155,2411.76941466332
1751454384.29848,0.348768885650754,0.668025427197936,0.792129978610615,4.54079960039833,2412.4975194931
1751454384.5443,0.34260241595804,0.646607044176685,0.787490673357702,4.3690593309341,2412.74334406853
1751454384.84562,0.344270625366483,0.697693654432623,0.817589335489636,4.90463064047087,2413.04466176033
1751454385.10032,0.335207300038828,0.64236398912322,0.756389464785366,3.74834657080935,2413.29936075211
1751454385.4097,0.365976346474066,0.664279498325018,0.790741621843436,3.7562874420721,2413.608741045
1751454385.70084,0.201857022768492,0.620357784485592,0.698249904384288,1.93268707524841,2413.89988231659
1751454386.27555,0.171742583131072,0.579976732520947,0.646638533078417,1.29631369917094,2414.47459149361
1751454386.51424,0.195237862290144,0.590715527459166,0.661012993347004,1.19219755441406,2414.71328520775
1751454386.83157,0.202907475397658,0.601161384610623,0.675729619752462,1.69477540082008,2415.03060770035
1751454387.36556,0.168491445800969,0.569394039396943,0.654954720265322,0.764715851209498,2415.56460094452
1751454387.65578,0.158238876864429,0.57807717686507,0.655443446737197,0.500185070862028,2415.85482335091
1751454387.94913,0.152124902317534,0.587995341342372,0.655312680123848,0.478111689045335,2416.14816737175
1751454388.2176,0.12847203913021,0.571804546769159,0.637073014457247,0.779174506659485,2416.41664361954
1751454388.78096,0.112681340951966,0.567713174077829,0.617431666342668,1.49192438469398,2416.98000383377
1751454389.07292,0.106430457561919,0.579032350479637,0.627293262493897,1.73072953686996,2417.27196645737
1751454389.34888,0.123048253566937,0.580845916318439,0.624092993696686,1.94052105706055,2417.54792547226
1751454389.66165,0.10845794190144,0.568074560018925,0.619082243136891,2.14250028636309,2417.86069107056
1751454389.88642,0.119936684766326,0.568290972297317,0.61306201325621,2.14809724906688,2418.08546566963
1751454390.23559,0.13831787628462,0.564904891756129,0.613730452325942,2.42249651844955,2418.43463230133
1751454390.47517,0.158338420469012,0.564498893479652,0.627545028817135,3.04532906229156,2418.67420887947
1751454390.76544,0.148259205170143,0.547977882299639,0.623747696603191,2.97699370785852,2418.96448278427
1751454391.01581,0.159548247454912,0.560132487468071,0.63401323652407,3.0609490879893,2419.21485280991
1751454391.29001,0.164933435351805,0.578187912993915,0.642884963465121,2.80865234982139,2419.48904848099
1751454391.85785,0.166020542883651,0.596873618689654,0.669307148556936,1.58037562630219,2420.05689620972
1751454392.14257,0.161418244334033,0.609667710809581,0.680435920419019,0.922115464811965,2420.341609478
1751454392.4548,0.160513114496248,0.621151148416924,0.691580176122051,0.704370825311731,2420.65384626389
1751454392.9946,0.132081604904958,0.613267517946336,0.677896312123165,0.354356004693845,2421.19363856316
1751454393.29882,0.133802923295201,0.619365665986182,0.683906552702962,0.612393852893456,2421.49785900116
1751454393.58163,0.12229373515317,0.596980477994837,0.662000388140045,0.373236624078076,2421.78066849709
1751454393.85493,0.121866770180695,0.588781356870364,0.652087063132691,0.786986469154199,2422.05397057533
1751454394.13941,0.111063091085994,0.586236622721246,0.650407665946239,2.20754624982526,2422.33844804764
1751454394.70171,0.116865126447967,0.576941905653052,0.636044111406011,3.32944211306765,2422.90075278282
1751454394.96968,0.119015596231632,0.575554443850211,0.633288254251001,3.18880686144971,2423.16872429848
1751454395.53505,0.132275339952251,0.580386995118323,0.640463744513941,3.10318068545427,2423.7340900898
1751454395.80022,0.132537517282349,0.586304459482357,0.652969373751311,2.61905080581746,2423.99926066399
1751454396.16756,0.146206740347777,0.601055326761929,0.669361984333095,2.7855848393906,2424.36660170555
1751454396.67714,0.127651694556373,0.602509410043775,0.668792527573985,2.82196156800017,2424.87617659569
1751454396.92873,0.121765038758588,0.601307208174342,0.665892084149728,2.40152814097136,2425.12777614594
1751454397.21696,0.117172019935647,0.595419037951305,0.656705874702346,2.35692170686217,2425.41600441933
1751454397.79021,0.110083185576135,0.578463507183482,0.641550778312422,2.42552250647116,2425.98924827576
1751454398.06035,0.118705639395849,0.570923470058637,0.634495448617087,2.31340102133109,2426.25938773155
1751454398.65971,0.132894992552461,0.572765604127674,0.641174427806087,2.28960866488894,2426.85874867439
1751454398.88819,0.133510929443419,0.576831524470626,0.646697145493287,2.23725832790911,2427.08723449707
1751454399.45248,0.138777814443559,0.584576762938606,0.6554627568422,2.64722982129994,2427.65151762962
1751454399.77752,0.137489408135944,0.584040071299457,0.654738840000086,2.61378032073969,2427.97655940056
1751454400.36156,0.133064273461335,0.587660558017007,0.656496000352689,2.58645141394659,2428.56060552597
1751454400.61263,0.130957497171653,0.591581307024718,0.658575982002168,2.4219146632264,2428.81166934967
1751454401.18128,0.124453966807299,0.583455800895396,0.655719451878114,2.52219299847738,2429.38032317162
1751454401.42087,0.11887405168997,0.574337433952542,0.644600322899844,2.56739016385628,2429.61990714073
1751454401.9902,0.125575732632529,0.573853417718718,0.634838249967941,2.32422018673668,2430.18924403191
1751454402.30476,0.131679438248147,0.575392019746395,0.636549640035744,2.30005347916778,2430.50380635262
1751454402.84119,0.137475422255771,0.59152173556358,0.662615432680942,2.77521317642549,2431.04022932053
1751454403.15453,0.136715770344612,0.593252136736679,0.663894628158531,3.05077645957413,2431.35357427597
1751454403.71912,0.137454698450169,0.593531041000103,0.659872504610641,2.74370997635082,2431.91816234589
1751454403.96498,0.132811965190097,0.588009346142777,0.653171570766859,2.57822530568709,2432.16402316093
1751454404.52948,0.133752156998057,0.581025437542173,0.647295621585973,2.24204132100665,2432.72852087021
1751454405.11911,0.141887890655367,0.583060773995465,0.649207000229693,2.22994428684306,2433.31815171242
1751454405.39962,0.139388043269254,0.578756214535112,0.645267699388768,2.41242822165338,2433.59865832329
1751454405.96781,0.134769404279662,0.583541405051923,0.653286924429006,2.17018535150873,2434.1668484211
1751454406.54608,0.131301536053453,0.585547240231134,0.65499334630346,2.68818266335471,2434.74512434006
1751454407.07144,0.139752851195627,0.587905852552435,0.650669958866105,2.93991265492475,2435.27048587799
1751454407.38957,0.144657802672847,0.589287063362936,0.653419576639292,2.73362621526478,2435.5886092186
1751454407.90398,0.142800913945163,0.583255585247466,0.653613050870507,2.44723917727124,2436.10301733017
1751454408.50207,0.143784784815325,0.59183680105368,0.660891332807481,2.73186303894808,2436.70111250877
1751454409.02645,0.14186725359302,0.58591844176028,0.656365673396036,2.71296660244779,2437.22549080849
1751454409.32681,0.142177303340871,0.585362782863379,0.656565215364435,2.81997496591884,2437.5258512497
1751454409.94009,0.142797110570569,0.584332252037795,0.651711525180511,2.58722308179146,2438.13912796974
1751454410.45474,0.147224812908359,0.587763440621192,0.659027382723607,2.46978756185106,2438.65378427506
1751454411.00106,0.137829532396589,0.587282623373174,0.650044668607924,2.40668708403853,2439.20010042191
1751454411.31324,0.136505242039633,0.584802769619285,0.641681784037954,2.26367994841633,2439.51228404045
1751454412.43397,0.137124254174284,0.582345733296686,0.651026546628779,2.78098303812828,2440.63301062584
1751454413.00616,0.141725514191873,0.591301322155907,0.657532132643361,2.28670987992657,2441.20519924164
1751454413.26005,0.137881449459664,0.593766018730344,0.662249983865738,2.07902643860642,2441.45909523964
1751454414.41162,0.128024413545858,0.582351033767736,0.643275927162997,2.34221042716729,2442.61066460609
1751454414.9492,0.136230465365458,0.580473889204193,0.643638021090938,2.16294205970202,2443.14824223518
1751454415.49389,0.140179900399173,0.584813276915593,0.650217695727122,2.22391519035751,2443.69293427467
1751454416.07204,0.131124063384006,0.586759793907238,0.64316679180404,1.59552028651542,2444.27108597755
1751454416.63147,0.129740450253095,0.601505168292038,0.646935215996724,0.755970665058491,2444.83050942421
1751454417.19339,0.122151401416375,0.604712497633259,0.645659899864983,0.974892978292002,2445.39243149757
1751454418.18477,0.101786859437805,0.585337516138381,0.620012917155927,0.123794719477824,2446.38381457329
1751454419.4734,0.12609627859342,0.396224831204998,0.45248488706722,6.50532446036769,2447.67243814468
1751454420.79022,0.0534941456972908,0.386419752646572,0.40786825270406,6.46383443955653,2448.98925685883
1751454422.03127,0.0256853074668126,0.403057423810499,0.433699178076552,7.2833444603115,2450.23030877113
1751454422.55795,0.0318512962365527,0.406036628525676,0.433244125244844,7.51179697742418,2450.75699520111
1751454423.90355,0.0859399304498449,0.414305685036681,0.433220253679069,7.20237600633016,2452.10259366035
1751454424.251,0.113527949532231,0.415339358097624,0.434856263559317,6.57203058732489,2452.45004320145
1751454424.75321,0.0958159810827581,0.417192328460208,0.436758748886682,5.53498401152779,2452.95225095749
1751454425.58441,0.0481559620641625,0.393467856125038,0.396482591007315,4.76848051127296,2453.78345036507
1751454426.22923,0.0615525025371664,0.384532912537159,0.404659294167243,4.6676150731805,2454.42827606201
1751454426.92752,0.0876369841467701,0.388112473437642,0.413017352949251,5.35471633177278,2455.12656450272
1751454427.25947,0.0486933907617231,0.397016938476603,0.408905743771979,5.78518750828907,2455.4585108757
1751454428.23149,0.043138321637155,0.388684491995924,0.40924725191193,5.09631820081397,2456.43053603172
1751454430.73428,0.029271882310395,0.398311786170352,0.414627850256006,6.31013992122816,2458.93332409859
1751454431.90616,0.0277307387984203,0.355254221135617,0.37177526587279,6.18143119776355,2460.1052031517
1751454433.56986,0.00225322729580135,0.338836683269661,0.360043627798035,7.56222052996611,2461.76889967918
1751454434.05927,0.00314011770160194,0.345191415434944,0.365171090335384,6.2009715971663,2462.25831484795
1751454435.40881,0.0224522070199167,0.334320161803108,0.355234953523272,5.90931382142164,2463.60784745216
1751454435.74276,0.0348526643703804,0.326008605739632,0.346509031626935,5.77093660675342,2463.94179725647
1751454436.73094,0.0025601437410927,0.330241412203931,0.357440148256474,4.16020342987541,2464.92997789383
1751454437.0586,0.014114229688778,0.331447332030956,0.36005810347867,4.14958675218261,2465.25764083862
1751454437.89643,0.0140522092132782,0.342781883754888,0.367525636435253,5.01206650277326,2466.0954682827
1751454438.74085,0.0180533886450953,0.340128511581332,0.368105108714841,5.09251236353258,2466.93988704681
1751454439.89757,0.0115110585663407,0.341049890492472,0.358558784555091,4.24482614008569,2468.09660935402
1751454441.07637,0.0210040453391853,0.331345354068638,0.355249757004688,5.49554454034969,2469.27541232109
1751454442.08265,0.00309615294020249,0.333991189795525,0.353254563003176,5.37664952052335,2470.28169417381
1751454443.57818,0.0104217724324744,0.242758813705112,0.264673235298286,5.28474357005174,2471.77722525597
1751454446.23594,0.0675823926047157,0.281350092668014,0.30911447222079,4.45438022979515,2474.43498635292
1751454446.60144,0.0600689056783268,0.293238221205386,0.313662808389051,5.26228886437735,2474.80048322678
1751454447.32277,0.123764340127347,0.303925605873394,0.3382183210553,5.29073560105464,2475.52181625366
1751454447.7017,0.116660421954449,0.325627421976558,0.348576321160396,4.86741537686839,2475.9007370472
1751454448.23682,0.0849329562146384,0.358219727569829,0.369258465387182,5.84517091499191,2476.43586158752
1751454448.61446,0.0851841651314116,0.385717386007923,0.395468653733255,5.48314980436384,2476.81350374222
1751454449.00813,0.0697381033404483,0.392291193354724,0.399854384551194,5.64851215220361,2477.20717215538
1751454449.21001,0.0949379214049877,0.382239599486473,0.405823081983802,5.46590786356092,2477.4090487957
1751454449.79333,0.0929344849921479,0.375990035760328,0.38747529054575,5.84611306453069,2477.99237465858
1751454450.0845,0.102879403000075,0.354745587248265,0.373795844294812,5.30416629021275,2478.2835392952
1751454450.60574,0.093460785570529,0.334309503972927,0.34933087761759,5.16407248025703,2478.80477952957
1751454451.43713,0.165364165245484,0.432540352227863,0.463163212635363,2.98073827794884,2479.63616967201
1751454451.74325,0.178824159922181,0.413918081624593,0.450943368050285,3.43923140057308,2479.94229078293
1751454452.25181,0.111789060291792,0.453027155337629,0.469025119678622,4.21081982769836,2480.4508562088
1751454452.60192,0.0912140539088964,0.452153810452245,0.464146635748924,4.74289896178677,2480.80095887184
1751454453.39214,0.0726456902851957,0.475645641627111,0.482102226525966,4.44953987956793,2481.59117817879
1751454454.53471,0.119453362487768,0.509706231019625,0.528738914311717,3.36207588043152,2482.7337501049
1751454454.81656,0.100892612122256,0.52122927193923,0.530904902614075,3.13894929502314,2483.01560330391
1751454455.98161,0.059845863970549,0.543470684526833,0.549633707022707,2.14236552250626,2484.1806511879
1751454456.77938,0.0697658955085325,0.492358686799797,0.51987244225013,2.24905796437658,2484.97842383385
1751454457.38705,0.0350559522653731,0.455934504194341,0.46583481264657,3.39160943960398,2485.58608675003
1751454459.38706,0.0745082906319592,0.413471040489109,0.428030064618565,5.24320015532413,2487.58609890938
1751454459.88093,0.0826436729466162,0.420203417295969,0.432843048225893,5.13724763123594,2488.07996988297
1751454460.47742,0.097690437200189,0.424314713011201,0.440861665545794,5.06902694468327,2488.67646241188
1751454460.72953,0.0866389099608411,0.422414648534761,0.435841325236929,5.00973210950057,2488.928576231
1751454461.29175,0.0985810697210487,0.436340845705397,0.450487389544664,5.15051404432825,2489.49079418182
1751454461.90289,0.0841560082806971,0.44451908251586,0.456478516566042,5.17019145451785,2490.10192728043
1751454462.43798,0.0771737720526193,0.456302301144405,0.467960521994117,5.04031792668062,2490.63701987267
1751454462.99445,0.0766809981573022,0.474766802361733,0.498120200302793,4.08986890674458,2491.19348692894
1751454463.57646,0.0222132478341877,0.380376045820277,0.390871187151462,4.80924590995182,2491.77550506592
1751454463.83896,0.0589938581027862,0.361034747522635,0.381874810738537,4.06183848741928,2492.03800630569
1751454465.28017,0.104554243886716,0.382231917460404,0.414540886938939,3.0267693816811,2493.47920823097
1751454465.85467,0.0951422608802117,0.341206994079302,0.367918766776073,3.78526480176367,2494.05370664597
1751454467.26655,0.127468224696133,0.489677083876557,0.522195349546627,4.81446175890629,2495.46559023857
1751454468.12259,0.225757583070781,0.484128739721299,0.569751612883582,5.71245848755102,2496.32162666321
1751454469.16987,0.241149910209264,0.506817467153782,0.647668208175292,4.52185195248251,2497.36891222
1751454469.91203,0.209740347344053,0.501231527730714,0.585223028079158,5.33031200485884,2498.11107301712
1751454470.47146,0.31276675500412,0.541167531276167,0.712729656586258,4.26360094295232,2498.67050409317
1751454471.03196,0.371676504882264,0.541788509305767,0.689726148127829,4.35444307720328,2499.2309987545
1751454471.59766,0.455116239472467,0.478844173987355,0.698333767026672,6.2037245968359,2499.79669833183
1751454473.8423,0.51855444159458,0.518494413959346,0.760116778365457,8.2915621791189,2502.04134106636
1751454474.63534,0.633771454151815,0.565421935288209,0.868283708631576,8.66967480619351,2502.83437871933
1751454475.3869,0.619016725075101,0.588864481384443,0.879289139830535,9.40730205932784,2503.58594107628
1751454477.5632,0.204851392904444,0.363023640737989,0.552054894846212,3.13020271237437,2505.76224112511
1751454477.76713,0.241358966347129,0.441694438863148,0.639461387347864,3.75130476545211,2505.96617031097
1751454479.45744,0.339535723271124,0.250251175778046,0.53959594876022,2.61250766549431,2507.6564810276
1751454480.61391,0.330154797707974,0.353038989429898,0.573125341246135,2.17945632315361,2508.81294989586
1751454481.48111,0.349427712084934,0.327726135318337,0.563732436230525,0.91191934757445,2509.68015575409
1751454481.99487,0.129195582106955,0.235062370840233,0.398210717904922,4.90220290942658,2510.19391012192
1751454485.83943,0.245183091372307,0.257932572936436,0.427926164795793,4.58753530876644,2514.03846693039
1751454486.35139,0.208184387078974,0.304760977451229,0.436251362163857,4.94352617787043,2514.55043363571
1751454486.7304,0.199346691744462,0.324233622742676,0.441618486499391,5.49941515676708,2514.92944216728
1751454487.68362,0.174305943507486,0.321530537099802,0.422898394422394,5.37719186837463,2515.88265800476
1751454489.69545,0.0942992102733182,0.475525949139862,0.534894315572294,4.5994200227079,2517.89448738098
1751454490.38895,0.101212271017105,0.43576722320008,0.499554673914826,4.50761535070803,2518.58799147606
1751454490.96103,0.104405822716056,0.415148150335895,0.478871300333586,5.05829298707675,2519.16007232666
1751454491.50371,0.135233725789114,0.398668459940516,0.473388091014086,5.9245798333988,2519.70275235176
1751454492.3294,0.177170281023665,0.416259898954705,0.491807608323715,5.36974029621241,2520.52844238281
1751454492.93499,0.169370361225277,0.41108643992967,0.476360117236749,6.0651100796296,2521.13402748108
1751454493.50717,0.161094922099167,0.42165496457034,0.470552113721889,6.49629511637502,2521.70621490479
1751454494.0646,0.140624098160798,0.417734865934408,0.473290766373922,5.13080129341911,2522.26364374161
1751454495.60607,0.193707704560937,0.438850118012709,0.506737640357979,5.13814813971707,2523.80510926247
1751454496.18527,0.200827454196806,0.443352248749229,0.518760529070468,5.30525291014425,2524.38431453705
1751454499.00347,0.188863991729737,0.410196047563099,0.481651596205427,5.78761348763399,2527.20250844955
1751454499.5976,0.0769994015893714,0.471161183749574,0.482211864389866,4.0437896330831,2527.79663705826
1751454503.2424,0.0992555298203923,0.432748036206809,0.446567093759189,3.75419458028893,2531.44143724442
1751454506.36547,0.047525310565943,0.480571094621383,0.484474231242195,5.8527205311118,2534.56451177597
1751454507.17407,0.0261442609648332,0.501704173387862,0.502958046499914,6.20791875232844,2535.37310814858
1751454508.64537,0.0459114668940686,0.496605794292279,0.498741100957814,6.19027103538814,2536.84440898895
1751454510.00692,0.0776572046154396,0.468365767433246,0.475159182152999,5.4482232012062,2538.20596170425
1751454510.90828,0.0879130070135465,0.471914383201521,0.481225532826618,6.13664398740873,2539.10732007027
1751454511.71044,0.0389358567724756,0.459974829561588,0.461671102134277,5.14266442208758,2539.90947771072
1751454512.57592,0.041994714945095,0.467201215647951,0.469351024507111,5.08326203400934,2540.77496623993
1751454515.14535,0.0467518817382624,0.50015055729844,0.503446716953682,5.35466500645198,2543.34439134598
1751454515.69518,0.0392659784237734,0.47720997860856,0.486219326752115,4.36086998910533,2543.8942220211
1751454518.81174,0.0486557175412363,0.494028825366337,0.498096547980763,6.00223732265353,2547.01077795029
1751454519.94223,0.0343035152347886,0.478077810302865,0.483206581158741,5.46888945438141,2548.14127516747
1751454521.36501,0.0811286076696769,0.509628478030403,0.519532752465681,5.72228656151546,2549.56405472755
1751454521.91005,0.0677090660971027,0.527149636967937,0.535837140806812,6.04360506785287,2550.10908913612
1751454522.48043,0.0779457832995414,0.509884372284957,0.518493481424205,5.60736983279538,2550.67947363853
1751454522.74913,0.077515463991122,0.509786161792354,0.520823465722013,5.13503520047018,2550.94816756248
1751454523.02555,0.0836335178207479,0.51724252240923,0.531897748660271,4.78581731405631,2551.22459053993
1751454523.57982,0.0911823797627607,0.541862103855303,0.561283146277693,5.03882252866497,2551.77886104584
1751454524.46159,0.0972984710921052,0.551776664057964,0.569700560127672,5.53058114449811,2552.66063570976
1751454525.62353,0.100177861250415,0.549261393174535,0.566483118230725,6.38320486089876,2553.82257270813
1751454526.12535,0.0944998702796509,0.55180171902674,0.569858118840482,5.79814680539874,2554.32438898087
1751454526.72731,0.105670883075865,0.553309497996689,0.57404671356273,5.50531055281113,2554.92634677887
1751454527.26886,0.106589168906914,0.559381330788082,0.590060253342011,4.6149059180795,2555.46790552139
1751454527.833,0.101965787471459,0.554252851149146,0.574696476270972,5.34619301166375,2556.03203821182
1751454528.45701,0.0891592742801173,0.550561240572443,0.574428292741561,5.75213088111003,2556.65605092049
1751454529.25427,0.115185899436987,0.546687746591853,0.571449667362169,6.42347000547063,2557.45330786705
1751454529.58051,0.112876050715678,0.548996578986619,0.576093724256278,7.16571874698997,2557.77954888344
1751454530.39723,0.0968097392995269,0.581201783664599,0.600920339825505,7.78328928078317,2558.59626913071
1751454531.00282,0.0724833873376332,0.57337854323332,0.592428745456638,6.28751954606622,2559.20186567307
1751454531.81146,0.100613283019497,0.57802508704755,0.602477186216701,5.75091437376603,2560.01050615311
1751454533.50878,0.112169778968664,0.532388116873817,0.56403530071941,6.86525667128024,2561.70782589912
1751454534.3774,0.126368951968804,0.497458593502227,0.535646531236319,5.3408061274555,2562.57643771172
1751454534.93497,0.201536341237571,0.55293552160223,0.60577284232403,5.41652566964807,2563.13401007652
1751454535.19811,0.201378297721374,0.575313674578397,0.629679955789209,5.65594727258335,2563.3971529007
1751454535.75125,0.15762023649163,0.631992092886433,0.676279325959309,5.28701384949521,2563.95029115677
1751454537.18825,0.155618718641621,0.623052132055285,0.666079855351634,5.26003825619528,2565.38729214668
1751454537.72955,0.15608602634842,0.627313869427515,0.661379034873045,5.12250368783579,2565.92859125137
1751454538.33031,0.151160524798316,0.598351575212798,0.636339490710785,4.92312869027838,2566.52935314178
1751454539.14411,0.217181537249028,0.663024658957196,0.713860754821212,5.35702434516498,2567.34315133095
1751454540.035,0.226354576264939,0.668513194598314,0.720157855695832,5.32336505949246,2568.23404312134
1751454540.58481,0.169713089227002,0.620839207646489,0.662601113160566,5.38787451147764,2568.78385090828
1751454541.70005,0.214742851889301,0.655672986146143,0.710196423036228,5.73714243594645,2569.8990881443
1751454542.27551,0.193486777417507,0.63671267704309,0.697044734559116,5.71777938418684,2570.47455382347
1751454542.79903,0.202126761935926,0.649060125544389,0.70058929602986,5.20649380012798,2570.99806880951
1751454544.79926,0.210321556434137,0.645645523175947,0.706245125599097,5.40579877941457,2572.99829769135
1751454545.11675,0.221327235636966,0.655382764311729,0.705521833099739,5.24766804780933,2573.3157889843
1751454545.65099,0.237331192100286,0.636972897583787,0.698966727222375,5.20849928827943,2573.85002875328
1751454546.01221,0.236862614051744,0.621142722794028,0.680167756118317,5.07537093743096,2574.21125459671
1751454547.36653,0.24813116567477,0.65930680171251,0.718357440512188,5.98444512178006,2575.56556797028
1751454549.05452,0.221959556529043,0.672624610910537,0.720657730797432,4.3783961320178,2577.25356149673
1751454551.05147,0.221653538899394,0.65899881786759,0.709691293427815,4.85558107854091,2579.25050806999
1751454551.58638,0.225410088004995,0.668145561876389,0.721000153967019,5.0755662532306,2579.78541779518
1751454552.71461,0.186648694673154,0.683808203892652,0.7225746126107,5.89377926081734,2580.91364955902
1751454553.27083,0.18333503851388,0.699686626713596,0.736148247373697,5.38286504027955,2581.46987223625
1751454553.52431,0.227799529775952,0.69298804267715,0.738957343803017,5.54509329264551,2581.72334718704
1751454554.38287,0.204681399781692,0.760212519590492,0.796766982868175,5.72726973195802,2582.58191537857
1751454554.95327,0.205614863858596,0.757079438529639,0.7972326432687,4.92204597905197,2583.152312994
1751454555.55056,0.120767505272465,0.693562276746592,0.722839773695804,4.79423952103404,2583.74960589409
1751454556.88844,0.134429328212884,0.657843404912873,0.692001696109461,4.49591202942535,2585.08748364449
1751454557.43073,0.144771420206812,0.614368510618367,0.651415563033488,5.49623167601829,2585.62976717949
1751454558.00597,0.152175852347527,0.608856525851751,0.645794597328619,5.2092015784273,2586.2050113678
1751454559.12546,0.0835455370135465,0.588151038379984,0.613359102109846,5.50371772080292,2587.32449769974
1751454559.68969,0.0431504666098634,0.592299260675613,0.609410234950946,6.6845745167552,2587.88873338699
1751454560.27623,0.0127783572521372,0.614234630622301,0.628653307521801,7.07382279973407,2588.47527241707
1751454560.79875,0.0266330507075949,0.604018130234637,0.615738677485202,7.10956789139609,2588.99779510498
1751454562.19391,0.158623802094295,0.655502315315085,0.675151836031407,8.3865575856486,2590.39295268059
1751454563.16411,0.219151080287219,0.738214952448603,0.770551982378959,6.6381572479967,2591.36314892769
1751454564.39437,0.165608103685674,0.689867439495942,0.713220978635954,5.98100004694669,2592.59341526032
1751454564.88868,0.139078178485883,0.659141573785224,0.67782636528817,6.61010477212993,2593.08772492409
1751454565.72661,0.143196572348965,0.653442698870739,0.673910491549779,5.98810424029127,2593.92565512657
1751454567.66724,0.155577793421391,0.695591579151781,0.724812111340507,6.51345619247166,2595.86628198624
1751454568.19923,0.164776200638818,0.714534770130562,0.744294936646518,6.07552396562518,2596.39826893806
1751454568.71222,0.117554298468146,0.72340822700436,0.740720360835523,6.32553639115102,2596.91126227379
1751454568.99733,0.123388981617957,0.705930168040889,0.724502036591822,5.63006980571955,2597.19637584686
1751454570.16007,0.122017134635942,0.698675883019018,0.718521394693679,5.06799996577844,2598.35910987854
1751454572.08222,0.0348498329572964,0.68260294796386,0.693752415607693,4.93749381624362,2600.28125715256
1751454572.68883,0.114548983357772,0.743699940707441,0.758826625793295,4.89431695581141,2600.8878762722
1751454573.20997,0.0741485575144028,0.686781491290836,0.693945712190435,5.82778446726357,2601.40900969505
1751454574.04945,0.077613173954922,0.705532653762459,0.712155742131767,5.98899364980622,2602.2484960556
1751454574.63525,0.101114641115106,0.699618847993262,0.708033512550332,5.80007375511785,2602.83428907394
1751454575.15201,0.0804691289599822,0.658462784493005,0.666931746955713,5.20426681591757,2603.35105538368
1751454575.88343,0.104109617101101,0.658812349425005,0.670238719945244,4.38023892986497,2604.08246803284
1751454577.4556,0.105619246762061,0.703597924097582,0.72174934760243,5.6165760214492,2605.65464425087
1751454578.03432,0.0970763782506605,0.659417719960744,0.673785204563873,6.61645080726764,2606.23336601257
1751454579.29505,0.163010222312832,0.642416916990767,0.669786028071338,5.53042553392809,2607.49409341812
1751454579.82795,0.139838926147763,0.639079439562732,0.66689648189838,5.78032776789622,2608.02699017525
1751454580.33589,0.141487064535068,0.617202597816425,0.64400231376368,4.74065669647308,2608.53492832184
1751454581.05868,0.145528590929671,0.623145253760972,0.651289692127572,4.62808561156203,2609.25771713257
1751454581.614,0.187709762106659,0.633065492947385,0.665371594073065,4.79118118104462,2609.81303882599
1751454582.16968,0.149692603187169,0.630702364625003,0.655657921606579,5.55071216682275,2610.36872029305
1751454584.71313,0.128409463775873,0.737599322651743,0.756067507056075,5.70616953355207,2612.91216993332
1751454585.55314,0.146155047411711,0.740472888310313,0.761195805484221,5.23858707688209,2613.75217819214
1751454586.11094,0.137832178925461,0.730662380497821,0.749133164969083,5.50416797092275,2614.30998253822
1751454586.68578,0.13855530910229,0.747649088298928,0.765808698462229,5.54091271684585,2614.88481903076
1751454595.0958,0.0879234585072934,0.595080142039828,0.602660451652826,5.09879580777767,2623.29484033585
1751454596.49245,0.164213840310929,0.682101314927751,0.701701410525285,4.880400630719,2624.6914961338
1751454597.13465,0.173868365831987,0.706161414259685,0.728081936561629,4.45333966134583,2625.33368706703
1751454598.48041,0.102005065702452,0.671584090512666,0.679364147123532,4.81067238556211,2626.67945623398
1751454599.31547,0.0534357180391423,0.596867988748794,0.599304713675501,4.66703732346497,2627.51451444626
1751454602.15167,0.117420490407374,0.624384114523744,0.635983688817306,4.08980739039093,2630.35071229935
1751454602.41556,0.106956849008997,0.598817275750244,0.610525241896665,4.63458327872959,2630.61459708214
1751454603.26013,0.106975196737266,0.603774508773711,0.613998094948358,4.65847550111504,2631.45917510986
1751454603.78252,0.13411376824158,0.625459344973867,0.64030741885326,4.81239710235449,2631.98155999184
1751454604.62973,0.177692048966446,0.676005386073102,0.704187937756467,4.23621893894322,2632.82877492905
1751454604.93023,0.156513107459681,0.660680453981607,0.682597528544003,4.22717060955893,2633.12927508354
1751454605.76423,0.0963132006871055,0.58167698508511,0.600639634043796,4.79783349483641,2633.9632730484
1751454606.08742,0.134394167083754,0.636252579893806,0.651316412853352,4.64727114375959,2634.2864613533
1751454606.88847,0.118808997803402,0.623384622586237,0.640245351958854,5.24828903110532,2635.08750772476
1751454607.49418,0.11699640737216,0.605725888158763,0.624763334303086,5.08643665805468,2635.69322276115
1751454608.08085,0.116165836707693,0.592389055254905,0.617928804799916,4.93789984913289,2636.27989029884
1751454608.60852,0.0950905938235076,0.583604296979391,0.594615900452783,5.84192861658361,2636.80755734444
1751454609.13796,0.0970282334182331,0.561111847661957,0.584815646664646,6.14095715266788,2637.33700633049
1751454610.57954,0.119667505002393,0.607679122565339,0.621883121104969,6.12213571508416,2638.77858018875
1751454611.4013,0.125149156535024,0.599496193164206,0.615031292810202,5.87282390175221,2639.6003446579
1751454611.66308,0.139101599923497,0.605608737438317,0.624141330365799,6.0288657663635,2639.86212110519
1751454612.03448,0.127948296020337,0.592957878266699,0.609934384542201,6.13951293949233,2640.23352217674
1751454612.21953,0.135115096943946,0.603065994018095,0.619923778233742,5.88376592760625,2640.41856837273
1751454612.81284,0.143957762605983,0.642274172601915,0.658306975102666,7.32245981966513,2641.01188611984
1751454613.68784,0.165758545521444,0.506068785162865,0.534745312337661,6.09731761943606,2641.8868765831
1751454614.21605,0.180088457300893,0.44901283069952,0.485182807357259,5.50302517519922,2642.41509580612
1751454614.85877,0.201480543893362,0.458362478400598,0.50186914816508,5.17958054441183,2643.05780696869
1751454615.3218,0.160348180103,0.474045591253982,0.503508949162055,5.55358580931742,2643.52083992958
1751454615.92532,0.133293423756048,0.494859088202408,0.519699382491404,5.66514302787466,2644.12436175346
1751454616.49314,0.12192814159751,0.529276238513734,0.561221668255055,6.15770707914134,2644.69217801094
1751454616.74926,0.125331562940564,0.532629671393606,0.568724889595734,5.99068773359043,2644.94830608368
1751454617.03504,0.214124817736564,0.497864248529966,0.573675639051856,5.76228116869109,2645.2340862751
1751454617.58003,0.238383689937932,0.460996705132045,0.54402628141189,6.16582087488063,2645.77906823158
1751454618.4152,0.307526176975743,0.528188242908435,0.630734180822284,5.27748797413566,2646.6142449379
1751454619.04144,0.212682481783084,0.533767524088439,0.601855076064319,5.84340771149,2647.24048495293
1751454620.39693,0.161053276165288,0.569587045944654,0.647251153399208,6.11509641931799,2648.59597277641
1751454620.85719,0.129610875126158,0.562760957780599,0.636172583727924,6.12140542920766,2649.05622649193
1751454621.39531,0.145506902739613,0.548635052179345,0.627495742490248,5.86102943297328,2649.59435629845
1751454621.95771,0.129012383847796,0.588676826167882,0.702188355510303,5.68208387855276,2650.1567492485
1751454623.90022,0.335152938822955,0.465297017890139,0.667888226220752,5.92308380619562,2652.09926390648
1751454625.23648,0.36005492434133,0.508285979152352,0.660054071928956,7.07843677949972,2653.43552207947
1751454626.56584,0.3193995163099,0.562598420539931,0.67153668462701,7.6593647534491,2654.76488351822
1751454628.00691,0.316509310227421,0.629479281371018,0.737123660854283,7.97742550858659,2656.20595097542
1751454628.52963,0.338102302175,0.652100620771033,0.763766605513769,7.57483527211322,2656.72867465019
1751454630.55762,0.316168217683678,0.688659480066847,0.785986842185684,7.31523397586395,2658.75666570663
1751454631.38118,0.291769122841179,0.683283915546141,0.773868653373816,8.49793371739251,2659.5802192688
1751454634.10055,0.294271630722625,0.719700480034975,0.808001242504631,8.13832865475858,2662.29958701134
1751454634.93545,0.239424592436825,0.646942259198736,0.723904974752433,8.28201433918291,2663.13449311256
1751454635.51064,0.233850063729625,0.637809050079691,0.71290931483654,7.6626007506901,2663.70968270302
1751454636.33216,0.229641899778673,0.650104618466455,0.721633931912341,8.07958305316746,2664.53120064735
1751454636.83955,0.211985857345962,0.641598620201611,0.713265807113888,8.47158764475227,2665.03859353066
1751454637.98964,0.236357163343318,0.682940399346893,0.751967313674379,7.94542417768187,2666.18868422508
1751454638.49843,0.230299926713175,0.675196811659204,0.748644066593043,7.75613730195019,2666.69747376442
1751454639.63166,0.247012717306101,0.691470673004693,0.765175935843576,8.11260277060618,2667.83069825172
1751454642.64185,0.141748918299247,0.715648751236131,0.748746590445857,7.46514623033639,2670.84089207649
1751454643.80246,0.0694740139133474,0.794473604833205,0.810321379761116,8.10203507906859,2672.00150132179
1751454644.35055,0.0839196569633671,0.720346902146152,0.736455910079189,6.77697292239923,2672.54959464073
1751454645.51195,0.096219025375059,0.705922175719578,0.722548164903155,6.85543383247367,2673.71099376678
1751454649.15121,0.0495004808043626,0.667133553585661,0.671444450582199,6.73351256706968,2677.35025334358
1751454649.7383,0.0422258567098774,0.665462125687514,0.667742189121292,6.43615579999505,2677.9373421669
1751454651.12335,0.118606194613142,0.657631367866082,0.669530719253344,5.98527388649804,2679.32239198685
1751454652.21919,0.167565955946464,0.694037759021405,0.714339824642162,6.64133047190346,2680.41823148727
1751454653.12445,0.123545592833898,0.676355335287452,0.687726720578773,5.82933548131919,2681.32349133492
1751454657.74363,0.0797022987875939,0.76766837295071,0.771814722978865,4.75740234120671,2685.9426753521
1751454658.39228,0.0850327846482317,0.787996097254878,0.792574922990144,5.03086839218664,2686.59132409096
1751454659.26155,0.0538975248119407,0.769285073002045,0.771431491452881,5.25365741419665,2687.46058917046
1751454659.82397,0.0488145710628833,0.780915327359713,0.783450135184905,5.26210782170085,2688.02301454544
1751454660.52816,0.0725045693559112,0.788198160035202,0.791691396783856,5.6251085384143,2688.72719788551
1751454661.90254,0.0783603024811823,0.814664615065895,0.819545264513572,6.0580365443361,2690.10158610344
1751454662.73276,0.0710603590319989,0.802619643147126,0.806217227320268,6.19917646527999,2690.93180513382
1751454663.27981,0.0782015141532169,0.820224252907648,0.826622248040081,5.97333624752381,2691.47885012627
1751454664.16422,0.0883502061536605,0.857139680583584,0.864787317927969,5.98657049557566,2692.36326384544
1751454664.69531,0.125096825673944,0.877487527194159,0.888904364846815,7.05651508260095,2692.89435219765
1751454666.91517,0.035183351474763,0.770583664820999,0.779144948817416,6.58615606184314,2695.11420798302
1751454668.99616,0.123818735786362,0.634975951310538,0.650006979321004,7.1594730420393,2697.19520115852
1751454670.2932,0.0370731378935032,0.837719312170465,0.843115480542435,5.13212056239611,2698.49224638939
1751454671.02784,0.0768477097418012,0.838282282395971,0.846591498282881,4.48563096982347,2699.22688412666
1751454673.10555,0.104600224322618,0.814392586174729,0.826791075551078,4.31838871763954,2701.30459022522
1751454673.50161,0.0845438274944366,0.813552120302864,0.823409165964445,4.71173302838325,2701.70064759254
1751454676.13202,0.035293904486994,0.800612527237147,0.815367176104046,5.74389436025578,2704.33105707169
1751454677.13627,0.0491942494693598,0.807122860708242,0.819930049994279,6.71538933131271,2705.33531212807
1751454680.06128,0.0880026895969426,0.885965754942375,0.902985163112541,6.92911582833858,2708.26032066345
1751454683.06017,0.00594918043495429,0.777504145199552,0.793299043649277,6.90946381373948,2711.25921416283
1751454683.47236,0.014619219308293,0.793390207415323,0.809116371565701,6.70959001203702,2711.67139673233
1751454683.75246,0.0298453035854198,0.806303687486492,0.824129746407481,6.80602466244167,2711.95150232315
1751454684.21756,0.0631370148122796,0.839109322809499,0.855909445400182,6.05074779448613,2712.41660451889
1751454684.75,0.0689170373183012,0.80907726576269,0.822930017102182,6.49069302416277,2712.94904303551
1751454685.02084,0.0695732587446232,0.803404239959371,0.821245933094131,6.67412367121305,2713.21988272667
1751454686.82552,0.0716143893155588,0.796204380603856,0.814287711362919,6.97508623280428,2715.02455759048
1751454687.95959,0.0642965614277271,0.803482942001429,0.822339332667021,7.28812294020206,2716.15862751007
1751454688.17716,0.0645365862320961,0.813611325878157,0.834667926521935,6.96089143872842,2716.37620234489
1751454688.46464,0.0466068052263742,0.797708849333857,0.820829956083696,7.12284641470825,2716.66367673874
1751454688.94319,0.0199862057077693,0.808493828455866,0.836076947571626,7.95235945518907,2717.14223241806
1751454689.19237,0.00893625069491311,0.818775081683508,0.84978278964921,7.61129491801036,2717.39141321182
1751454690.40748,0.0194471538849434,0.766102868850091,0.792969063299051,4.83952019321359,2718.60652279854
1751454691.6237,0.0223116665263028,0.741262531685231,0.787125581326772,4.18460330944672,2719.8227417469
1751454692.28837,0.0134418700501993,0.710911673567968,0.738924108081265,5.45346830241705,2720.48740911484
1751454692.60016,0.0199979887321291,0.728968233263905,0.769659294878893,5.98362684282227,2720.79920101166
1751454693.06373,0.0122127237489797,0.765213689240746,0.80782889374661,6.0241931153055,2721.26277589798
1751454694.52336,0.0332277128198362,0.764675079330319,0.819775607804215,6.05185687143771,2722.72240304947
1751454695.51963,0.0269239212146353,0.751915264075553,0.801693632254564,5.80052714689305,2723.7186691761
1751454695.98769,0.0311910194494258,0.745485472220449,0.781636136319077,6.28011380068796,2724.1867313385
1751454696.24242,0.0428834629843538,0.750849203962188,0.798235810543628,6.2042995748126,2724.44146227837
1751454696.73773,0.0394369689831162,0.754632464305091,0.818188280024293,6.46501842520461,2724.93677449226
1751454696.97702,0.0372982302194602,0.757004902581407,0.809678916851802,6.32970219023611,2725.17605924606
1751454697.46596,0.036776223038423,0.751963476350181,0.797911781902611,6.60346641419646,2725.66499757767
1751454698.1736,0.0232194499543281,0.713266960545599,0.763409601118297,6.07172853779197,2726.37264204025
1751454699.00341,0.0465049921804086,0.755036960018453,0.808785954232592,5.35520324413758,2727.20244884491
1751454699.47015,0.058784244140047,0.745609171143455,0.811718036370017,5.17307551767522,2727.66918849945
1751454700.42369,0.0598127254788396,0.735730809199979,0.81738816927675,5.13277577261793,2728.62273168564
1751454700.68771,0.0617811127556491,0.740242055324041,0.819830469698457,5.53127373723236,2728.88675451279
1751454701.67989,0.0932282282486829,0.79881786419607,0.862234124734067,6.31393896074699,2729.8789331913


==> graph/tank/odom_error.csv <==
t,ex,ey,ape,ref_yaw,est_yaw,ref_yaw_calib,eyaw
0,0,0,0,-2.14593637298905,-1.97740176769204,-1.97740176769204,0
0.47252988815308,0.00111149019565859,0.00113880678228728,0.00237259193252663,-2.13874679232044,-1.96961153374867,-1.97021218702342,0.0344148975938491
0.71493983268738,0.000293422186628867,0.00233485782392595,0.00365712393932135,-2.12693749564382,-1.95722053541967,-1.95840289034681,0.067743947211577
0.95473980903626,0.00145371560951357,0.00360540411386001,0.00612616430238965,-2.10953252923599,-1.9393799481993,-1.94099792393898,0.0927031812380008
1.19950985908508,0.00444415086867078,0.00686354153414825,0.010180161619883,-2.08000126940635,-1.91000898730656,-1.91146666410933,0.0835187286928499
1.58756995201111,0.00559688612894371,0.012627814533813,0.0184403457240219,-2.05063009258333,-1.88156407351876,-1.88209548728631,0.0304477660558028
1.92041015625,0.00422823888991797,0.0174423630186906,0.025639814242375,-2.03379929617269,-1.86523248092601,-1.86526469087567,0.00184549417409622
2.08417987823486,0.00393650038806337,0.0193140122042026,0.0284976762340472,-2.02890322194075,-1.86019425509663,-1.86036861664373,0.00999018075817222
2.33947992324829,0.00516165855671602,0.0219126099022837,0.0322312661242526,-2.02435258303815,-1.85488155891908,-1.85581797774113,0.0536528463600504
2.7366898059845,0.00707111675817629,0.0244960841361612,0.035885913619755,-2.03872012046359,-1.86711375502806,-1.87018551516658,0.175998891613384
3.10887980461121,0.0109939164176529,0.0265126885624385,0.0387036164813441,-2.04869065098186,-1.8735263988439,-1.88015604568484,0.379850783648274
4.10618996620178,0.00488262273017526,0.0275494647149301,0.0396066457544054,-2.00436593589755,-1.84682403441863,-1.83583133060054,0.629835534214229
4.43860983848572,0.00116432273288014,0.0230687617459822,0.0423920777077771,-2.00303561926384,-1.8471658760124,-1.83450101396682,0.725643143327095
4.77717995643616,0.00646470520814946,0.0169336047345379,0.049776209794011,-2.01045725090742,-1.85722702049574,-1.84192264561041,0.876876089015491
5.06674981117245,0.00789645807992123,0.0119296988999356,0.0351900879545751,-2.01143357714739,-1.86649347569525,-1.84289897185037,1.35186549001711
5.39568996429445,0.0111157212115978,0.00695514792204932,0.036677691131853,-2.00878258153804,-1.86874738197331,-1.84024797624102,1.63289566709091
5.56050992012025,0.0117948976784228,0.00355221881279988,0.0295276842904006,-2.00424462898167,-1.86795784888125,-1.83571002368465,1.84766428224084
5.89877986907955,0.0120809996285636,0.00201012882573082,0.0234937113751361,-1.9965210909576,-1.86486568856295,-1.82798648566059,2.11302267811189
6.23306989669795,0.0177450517652105,0.0123213890662601,0.0429112143852287,-1.98835043047331,-1.86307802264813,-1.81981582517629,2.47874132759774
6.55941987037655,0.0211643348812878,0.0195049859730005,0.0434455979894359,-1.98716515679657,-1.86145169673223,-1.81863055149955,2.45347089574947
6.73264980316165,0.0230648562053715,0.025433445831812,0.04996593604659,-1.98444414349213,-1.86265153168563,-1.81590953819511,2.67811895303478
7.25148010253905,0.024657211661941,0.037001858076529,0.0503889178390158,-1.99828354454101,-1.87886460657929,-1.82974893924399,2.81412044628123
7.60090994834905,0.0299856018029945,0.0401251826327211,0.063219514159903,-2.01205997012791,-1.89856581927554,-1.8435253648309,3.15358574215995
8.49928998947145,0.0327073025342251,0.0484066007491091,0.065631346288463,-2.02325656439906,-1.91911231301814,-1.85472195910204,3.68929552074658
8.96917986869815,0.0326909530172397,0.0575384199259723,0.075153398577084,-2.02229069691438,-1.92326343838765,-1.85375609161737,3.98247761508946
9.16358971595765,0.0350078503916043,0.0607295334058637,0.0776769296863325,-2.02148574257752,-1.92425944319493,-1.8529511372805,4.08566497312491
9.45291996002195,0.0337403745859262,0.0671338702911566,0.0809255266305254,-2.01727672167292,-1.92403324595866,-1.84874211637591,4.3138639598641
9.78791975975035,0.0340653641108726,0.0750293626483245,0.0905618251351413,-2.01234667784215,-1.92239059498279,-1.84381207254513,4.50221769605199
10.1230199337005,0.035196846789064,0.0822255799369973,0.0947719068109693,-2.00780670998102,-1.92390067320407,-1.839272104684,4.84885980243397
10.4522600173951,0.0369346922971281,0.0898908670538106,0.105939558104294,-2.00783425326709,-1.92395010016562,-1.83929964797007,4.85011364467891
10.7827198505402,0.0399749181319238,0.0946390792173659,0.105884992050829,-2.00665832483553,-1.92479378482886,-1.83812371953852,4.96582895125977
11.11580991745,0.0437437145217117,0.100486396340495,0.113783341988129,-2.00565444276283,-1.9268798301611,-1.83711983746581,5.14286875056559
11.2863399982453,0.0434068196857487,0.105177994084508,0.117213583423307,-2.00600811441119,-1.92658525754898,-1.83747350911418,5.1057270903456
11.6206400394439,0.0463205997997567,0.111921476438585,0.126788939763527,-2.00340221223385,-1.92698754594179,-1.83486760693683,5.27808371398687
11.9553699493408,0.0488252524239217,0.117571597765675,0.131442238158476,-2.00212744607564,-1.9276389443567,-1.83359284077862,5.38844481467417
12.1245198249817,0.0497964429826987,0.120487708019068,0.137736261495453,-2.00303068139311,-1.92996075388487,-1.83449607609609,5.46972312987303
12.4953398704528,0.0541773643640433,0.127720913755464,0.143884002330936,-2.00185719947898,-1.92988902002898,-1.83332259418196,5.5328486436974
12.7811298370362,0.0584425451493851,0.13215044078237,0.149489560998529,-2.00078550776004,-1.92915260406727,-1.83225090246302,5.55205852955938
13.1173098087311,0.0620961115969134,0.139830647287374,0.156786795790439,-1.99938713014254,-1.92837915958427,-1.83085252484552,5.58786456064417
13.4515299797059,0.0637943506622518,0.149021038144117,0.164646205090009,-1.99750430882943,-1.92702595287789,-1.82896970353241,5.61820924237844
13.8325998783112,0.0679238473964599,0.158545381942801,0.175601498174474,-1.99398063061522,-1.92625835815497,-1.82544602531821,5.77612119441479
14.2093398571015,0.0714297031832907,0.169765035374551,0.186607043531667,-1.99256192288596,-1.92287631688866,-1.82402731758895,5.66363046896505
14.5332999229432,0.0749477177379312,0.175806554106055,0.194813156994706,-1.9890136866522,-1.92175274451769,-1.82047908135518,5.80255347504105
14.8138198852539,0.0775701219275162,0.18072535753749,0.199054777199717,-1.99119652540252,-1.92262706899657,-1.8226619201055,5.72758112985467
15.1576099395752,0.0834536577825232,0.186725843675301,0.209437019664401,-1.99155410679156,-1.92419603010126,-1.82301950149454,5.79698807495005
15.5228898525239,0.0841945075234786,0.196497794103143,0.21696436728233,-1.98735712427346,-1.92007639749352,-1.81882251897644,5.80141989835864
15.7338900566102,0.0845161223747805,0.201364919285965,0.221311756955269,-1.98625471134569,-1.91798820075175,-1.81772010604868,5.74493864630443
16.1861398220063,0.0933709905872591,0.210947912455287,0.231679492644174,-1.97378356444641,-1.91007999988821,-1.80524895914939,6.00637619629823
16.5444600582123,0.0965038732789431,0.22091485302073,0.243983110640744,-1.95693663039194,-1.89192532437801,-1.78840202509492,5.93144813019062
17.0330700874329,0.100101314303098,0.234153707669513,0.257063909747997,-1.93198968096351,-1.86452223903198,-1.76345507566649,5.79072190820141
17.3512897491456,0.102860285456316,0.241724186085852,0.263915816144112,-1.91858427357095,-1.85107305447848,-1.75004966827393,5.788213661641
17.6917698383332,0.10831726357243,0.247819196470017,0.273062777265124,-1.90368341506584,-1.84018169705548,-1.73514880976882,6.01794115159884
17.8484699726105,0.110845762611877,0.251923045892461,0.277989174202975,-1.89904420892676,-1.8350706461069,-1.73050960362974,5.99090643542951
18.2295999526978,0.112962595098686,0.263206346168259,0.289211964123082,-1.87695137576942,-1.81299862329623,-1.7084167704724,5.99209878046351
18.5537400245667,0.114205719074102,0.270442447938434,0.295715669059701,-1.85901639175279,-1.79466594153124,-1.69048178645578,5.9693123779608
18.8924999237061,0.115638857227968,0.277155783792862,0.302462566630734,-1.84668570429405,-1.78245485101043,-1.67815109899703,5.97616477774662
19.39484000206,0.11993001741655,0.287438805987792,0.314628415469341,-1.82979718946447,-1.76846082369392,-1.66126258416746,6.14200669609907
19.68771982193,0.146481966770968,0.270733949753724,0.310372752713365,-1.82464290185712,-1.7634825060832,-1.65610829656011,6.15208903422646
20.9109299182892,0.185885393078039,0.281581728778065,0.339046669823945,-1.80147948121286,-1.73896859688085,-1.63294487591585,6.07471173956736
21.4020998477936,0.195149457055047,0.297484641032353,0.356493762003556,-1.79129973518735,-1.7257585349686,-1.62276512989033,5.90108742866591
21.8548200130463,0.198405475978465,0.311148659727307,0.36990739468614,-1.77179300098119,-1.70436238825469,-1.60325839568417,5.79283206621285
22.1873698234559,0.202227704823175,0.320366756012328,0.379349765142542,-1.76361667923484,-1.6940833234373,-1.59508207393782,5.67235376284169
22.5267398357392,0.204970144764491,0.327528909776369,0.386933021138022,-1.76020130511664,-1.68968363279256,-1.59166669981962,5.61595658016579
22.8526000976563,0.208126390744317,0.336513098526813,0.396280525649525,-1.75485721354216,-1.6881499934416,-1.58632260824514,5.83427941060983
23.1919097900391,0.211507028344416,0.341930191384652,0.402675776218056,-1.75355110384011,-1.68442655616147,-1.58501649854309,5.69577674268521
23.5154900550843,0.218458024934981,0.346853185405669,0.410762012861326,-1.74918466673055,-1.67711335167037,-1.58065006143354,5.52693940851597
23.856829881668,0.223998390785416,0.353968684422158,0.419972793867591,-1.74640195161457,-1.67040391012153,-1.57786734631755,5.30195455661087
24.1936299800873,0.229263642974782,0.361823227736251,0.428669892809702,-1.74646449319251,-1.66518904185203,-1.5779298878955,4.99958124559186
24.5153899192811,0.234989507868354,0.368350124626458,0.438232092655162,-1.7443703082482,-1.65960329054133,-1.57583570295118,4.79952922890758
24.8633298873902,0.238817485854899,0.376248409965523,0.446208509252743,-1.74668580423781,-1.65752574217346,-1.57815119894079,4.5478263280105
25.1903898715973,0.239479117911402,0.380811944438355,0.450200745449301,-1.74854504874327,-1.65464691273256,-1.58001044344625,4.27635468786334
25.5624098777772,0.244775243785761,0.387004728842571,0.459194581551859,-1.74859545144405,-1.65033637479818,-1.58006084614703,4.02649119476139
25.9396500587464,0.249462715459025,0.393495330796458,0.466407037513553,-1.74620023328867,-1.64353745390947,-1.57766562799165,3.77417761391135
26.1414799690247,0.251939958808579,0.394509540772086,0.469008844175731,-1.74649795762792,-1.63893334099503,-1.57796335233091,3.49332302741444
26.5306799411774,0.256511136616258,0.401494638760846,0.477292634713568,-1.74530700488394,-1.63238407385796,-1.57677239958692,3.1863142273869
26.9481899738312,0.261101677574677,0.407782165517569,0.484604921935184,-1.74292260642179,-1.62392229183833,-1.57438800112477,2.83810579906092
27.2295899391175,0.262887067286062,0.414395695928137,0.49162333604165,-1.74337857967499,-1.61925317278178,-1.57484397437798,2.54445964009716
27.4990899562835,0.266851727556409,0.416265093395877,0.495087047288644,-1.74301204408127,-1.61325460694647,-1.57447743878426,2.2217680771638
28.0712399482727,0.270793630176661,0.426281264127059,0.50612804940399,-1.74213894722511,-1.60267857668061,-1.57360434192809,1.6658309438918
28.3614099025727,0.27203167327795,0.429400480592584,0.509138133181002,-1.74430666092811,-1.59885147254533,-1.57577205563109,1.32235318280854
28.6532700061799,0.274493997118407,0.431211575418953,0.512304025428401,-1.74546232554575,-1.5959172034107,-1.57692772024873,1.08801724031543
28.9478299617767,0.276875538005692,0.434325542962979,0.515491689311389,-1.75056204011582,-1.59804897017064,-1.58202743481881,0.917966356979521
30.0697000026703,0.280848054564793,0.44362991069606,0.525582244096904,-1.75306969124324,-1.58298089554042,-1.58453508594622,0.0890485508120434
30.6418297290803,0.282579097930465,0.447724071028532,0.529971724961565,-1.75885978982264,-1.57732578536381,-1.59032518452562,0.744810708177818
30.9256098270416,0.280244156535221,0.44869628513878,0.530134902294999,-1.76075901030356,-1.57767881189347,-1.59222440500654,0.833401095893456
31.210629940033,0.279712502574046,0.450722027747659,0.530806403110749,-1.75590384251683,-1.56724631016835,-1.58736923721981,1.15295879149843
31.6290397644043,0.284851162581541,0.454465490617208,0.537143495918197,-1.75500148761542,-1.55638149486795,-1.5864668823184,1.72376572592672
31.8332600593566,0.288968355685894,0.458036071044944,0.5423712802299,-1.76046215349493,-1.55873053435972,-1.59192754819792,1.90204878536573
32.2373597621918,0.290488505001143,0.459457161686778,0.544196842170938,-1.77003402478612,-1.56054795648396,-1.6014994194891,2.34634599508043
32.4424898624421,0.29078558680191,0.460492323809266,0.545235020636826,-1.77105184237108,-1.56129507255049,-1.60251723707407,2.36185604959511
32.6054298877717,0.289649857217093,0.459723358659675,0.543991347443569,-1.77049975453092,-1.55755194766582,-1.6019651492339,2.54468900451473
32.9492700099946,0.288581326394083,0.460144009958517,0.543840506814708,-1.76961275721036,-1.555569745905,-1.60107815191334,2.60743959664587
33.2671899795533,0.284661704904687,0.471367071442382,0.550705253007347,-1.75625105252064,-1.53761838986778,-1.58771644722362,2.87040724829393
33.4382400512696,0.278849485830931,0.470951734164572,0.547795916357988,-1.75828987106057,-1.53435110900181,-1.58975526576355,3.17442434992922
33.7666599750519,0.260925670191005,0.481034957137704,0.547637523093013,-1.79685948753446,-1.56106616890162,-1.62832488223744,3.85364040962278
33.9338600635529,0.260753173821737,0.485388404491639,0.551248135273475,-1.8206786252972,-1.58013142334802,-1.65214402000018,4.1260178599468
34.2817001342774,0.264392105885515,0.487262437996964,0.55470073810878,-1.83778966017236,-1.59157464915145,-1.66925505487534,4.45075939884281
34.607059955597,0.267508290998491,0.482018722392164,0.551766393183445,-1.84225299477376,-1.58807757676549,-1.67371838947674,4.90685712242481
34.7704598903657,0.269961432009407,0.478474471790367,0.549972241187289,-1.84090869383451,-1.5873579762402,-1.67237408853749,4.87106442524531
35.103630065918,0.273370889678154,0.471592197843291,0.546035597236559,-1.83261932128107,-1.57401816712686,-1.66408471598405,5.16043312482595
35.2753400802613,0.27668972298228,0.468777071035957,0.545505053022307,-1.82710869753455,-1.56944232117291,-1.65857409223753,5.10687430252947
35.6188097000123,0.285781145887069,0.452113209678736,0.535392725006639,-1.82212282724235,-1.55892276463237,-1.65358822194533,5.42393116970875
35.9282097816468,0.296126815410924,0.451078128224314,0.539869238377479,-1.80763210388868,-1.54603076430603,-1.63909749859166,5.33233108763254
36.2469696998597,0.292310095702359,0.452355064146834,0.538764474706207,-1.77161806024793,-1.50679511214248,-1.60308345495091,5.5169156592321
36.3967196941376,0.287871328266545,0.446226254472926,0.531802951827266,-1.75483394104615,-1.48649310555702,-1.58629933574914,5.71847575911941
36.741989850998,0.278954674890114,0.44165178799013,0.523264960190001,-1.74081169238925,-1.46393699975114,-1.57227708709223,6.20742975672318
36.9132599830628,0.280317233668842,0.444716561655795,0.526511681941276,-1.75031981553257,-1.46928128911419,-1.58178521023555,6.44599985892655
37.2483298778534,0.274081475765861,0.449213865475592,0.527220106009033,-1.77596793788656,-1.48545027079471,-1.60743333258955,6.98911461292785
37.5613999366761,0.273230819670185,0.452556516179335,0.529309043791229,-1.80326062246695,-1.50725423274635,-1.63472601716993,7.30359525447256
37.7681498527527,0.273389065229774,0.452549344901756,0.52901010352811,-1.81918534188878,-1.51949304620147,-1.65065073659177,7.51478211004762
38.1019399166108,0.2752417032299,0.447665683465498,0.526190111169711,-1.84023563464229,-1.53281402120025,-1.67170102934528,7.95763939590927
38.4431097507477,0.274799439319256,0.445007604775487,0.523536713402176,-1.85353898800906,-1.54279220708924,-1.68500438271204,8.14815745855958
38.7701697349549,0.273310693567946,0.44189286531992,0.520336627661798,-1.85605685876702,-1.54048593223578,-1.68752225347001,8.4245606418512
39.1012399196625,0.271551096474509,0.439471427320283,0.517264933458685,-1.85059075175614,-1.52737529261198,-1.68205614645912,8.86256009692124
39.4440798759461,0.270494218809172,0.43858630910645,0.516273719126031,-1.84110636384149,-1.5135546446632,-1.67257175854448,9.11100949574815
39.7777600288392,0.270580006459738,0.438050374225679,0.515037435894913,-1.83404518674679,-1.49893480500988,-1.66551058144977,9.54408895912023
40.114660024643,0.272348837251169,0.435321363850886,0.514528652661632,-1.83198876608697,-1.48807864981908,-1.66345416078996,10.0482766085815
40.2820699214936,0.274025372554556,0.433666429913824,0.514791133767314,-1.83364500618244,-1.48956889423178,-1.66511040088542,10.0577874606209
40.7546398639679,0.273129554830089,0.43046962183471,0.511210172954633,-1.84372063915616,-1.48929197418978,-1.67518603385914,10.6509450556074
41.0721600055695,0.272086872609204,0.427567301679629,0.50759287197218,-1.85218170328884,-1.4910731455705,-1.68364709799182,11.0336747178945
41.2556998729706,0.272160176586376,0.426478497270423,0.507830267960831,-1.85597627261755,-1.49243510164822,-1.68744166732053,11.1730531903644
41.5752198696137,0.272048244868609,0.425228697027848,0.506177171080769,-1.86098507082061,-1.49068437117914,-1.6924504655236,11.5603456547759
41.953029870987,0.270162999982601,0.426176663768587,0.50564121409755,-1.84974142098251,-1.4752353178969,-1.68120681568549,11.8012975232742
43.0704298019409,0.253366858150973,0.425426047395058,0.495865045875353,-1.67954416137932,-1.2790943947625,-1.5110095560823,13.2877599487202
43.4127197265626,0.231505723183642,0.445515089086467,0.502965976244533,-1.6957549080608,-1.2869099352736,-1.52722030276378,13.7687698304252
43.7417898178101,0.225112142389604,0.468880748843274,0.521124117586434,-1.72270704862691,-1.30563255851958,-1.55417244332989,14.2402864402982
43.899339914322,0.218358689849285,0.477568550841815,0.525979850439577,-1.731869742532,-1.31018910866411,-1.56333513723498,14.5041990376089
44.242619752884,0.208714935261851,0.493893121064938,0.53726870107011,-1.74528843220188,-1.31154178577403,-1.57675382690486,15.1955306328468
44.4055399894715,0.205386405748739,0.498929370219098,0.539598124440622,-1.74536647618937,-1.30968997463204,-1.57683187089235,15.3061031868377
44.5702798366547,0.207234776599349,0.502269121345575,0.543884336568004,-1.74334789500069,-1.30573433471883,-1.57481328970367,15.4170884764219
44.9510798454285,0.208338688023988,0.508741302171881,0.550272401751346,-1.71428506108502,-1.27207609724323,-1.545750455788,15.6803857055659
45.1162998676301,0.208430215666523,0.509747906988665,0.551723508400959,-1.69926622093583,-1.25295413700021,-1.53073161563881,15.9154771697768
45.2884898185731,0.209728113093467,0.51000503535016,0.552684000421512,-1.68512795166341,-1.24000313063645,-1.51659334636639,15.8474520159385
45.6140899658204,0.212118675523233,0.51381093759259,0.556427001395437,-1.66107383549679,-1.21168557422813,-1.49253923019977,16.0917291479942
45.9559700489045,0.213509806517953,0.519809785152269,0.562345082658641,-1.64185210426034,-1.18827898817321,-1.47331749896332,16.3315036669673
46.1212499141694,0.214184356477363,0.52186980037472,0.564238870165576,-1.63165017085251,-1.17310071975276,-1.46311556555549,16.6166266606341
46.4571099281312,0.215589484734942,0.528679785591011,0.571180618108483,-1.61093150559505,-1.14983423837216,-1.44239690029803,16.762605771465
46.6173398494721,0.215872062950582,0.532636104854019,0.575223210271303,-1.60165218919404,-1.1345866627272,-1.43311758389703,17.1045618371836
46.9612200260163,0.216977546477789,0.541192300370105,0.583424429837502,-1.58119790854265,-1.10975180435303,-1.41266330324564,17.355550452528
47.2811698913575,0.218988746670891,0.551358180515367,0.594629103388436,-1.55802958153835,-1.0837807623418,-1.38949497624133,17.5161341936027
47.4524400234223,0.218357533559114,0.55519066778724,0.597045904130795,-1.55162215475838,-1.07306513087194,-1.38308754946136,17.7629761396119
47.7930800914765,0.220009925515218,0.564499992372916,0.607105398899917,-1.54479966846158,-1.05731619968814,-1.37626506316456,18.2744237576928
48.1208498477936,0.220725873179069,0.574649740728056,0.616108042345296,-1.53513264957672,-1.03857379289606,-1.3665980442797,18.794405182221
48.328059911728,0.220834159843096,0.581328241957692,0.622170712141287,-1.52853254618674,-1.03132677680565,-1.35999794088972,18.831470549669
48.5343999862671,0.219311295953386,0.587868238337663,0.628283598791062,-1.52255258051134,-1.01946593554923,-1.35401797521432,19.1684199003028
48.9483997821808,0.216461463047931,0.601339872433446,0.639827479589487,-1.50738699461585,-0.998719953734675,-1.33885238931883,19.4881530344777
49.1438798904419,0.21624296482602,0.607682257329087,0.645845486206766,-1.50201142292766,-0.986193418021444,-1.33347681763064,19.8978730925624
49.3888099193574,0.21501125631558,0.61745386411785,0.654911894432421,-1.4978573907851,-0.978287978640704,-1.32932278548809,20.112812894545
49.8386800289155,0.213294109593508,0.631152278510642,0.66671182763698,-1.48707061411294,-0.959608667527887,-1.31853600881592,20.5650218076561
50.0761997699738,0.211536161224619,0.639743364449007,0.674057102255774,-1.48565108727839,-0.951725567349339,-1.31711648198137,20.9353572808404
50.3546297550202,0.209976353731821,0.649399430422511,0.682863493009126,-1.48497140044656,-0.945523050858846,-1.31643679514954,21.2517921112513
50.94690990448,0.206558233456727,0.672957598357371,0.704303320961403,-1.48653470190802,-0.930682754946885,-1.318000096611,22.1916490095805
51.2174699306488,0.205836976980531,0.683768727136966,0.714985618843842,-1.48638679404956,-0.923545443173839,-1.31785218875254,22.5921123551982
51.4980399608613,0.204643408535788,0.69258070049591,0.72321985279868,-1.48665127971613,-0.917334458498161,-1.31811667441912,22.9631294761717
51.7881798744202,0.204111014360779,0.7046046045827,0.733915821338661,-1.48693916013116,-0.914722765432449,-1.31840455483415,23.1292627990062
52.348309993744,0.19981814533885,0.726459424364084,0.753840116076775,-1.48434203995818,-0.899749311233713,-1.31580743466117,23.8383745045261
53.2006499767304,0.195617435551922,0.754828075778777,0.780314254769169,-1.50778581053581,-0.907539034432658,-1.3392512052388,24.7352853516227
53.4920198917389,0.192911400824848,0.766002934283758,0.790483878405127,-1.52366067632971,-0.919195790923745,-1.35512607103269,24.9769652121986
54.0503799915314,0.18598597063289,0.787807739104286,0.810105004681765,-1.56108919207373,-0.951452747235858,-1.39255458677671,25.2732737411476
54.2905499935151,0.182419762245817,0.796677024032473,0.817940486675089,-1.57924598911168,-0.969251264811854,-1.41071138381466,25.2938016422039
54.8123397827149,0.173230006387979,0.829054409876866,0.847291468937676,-1.60929102795299,-0.999368537871034,-1.44075642265597,25.2896629263834
55.0959799289704,0.169340448262115,0.848248259699076,0.865479260671644,-1.62429449842948,-1.01108136624142,-1.45575989313247,25.4782028309518
55.3421497344971,0.16738220296987,0.864096270558937,0.880480838786699,-1.63385708774759,-1.01899796242518,-1.46532248245057,25.5725112906569
55.7244699001313,0.169572171406312,0.882096102453561,0.899058317566027,-1.63368755754057,-1.01641580930423,-1.46515295224355,25.710744401182
56.1366498470307,0.169048832554952,0.903046152651712,0.919056483452737,-1.62180804960812,-1.00250520218681,-1.4532734443111,25.8271178122533
56.3316798210145,0.168590958959679,0.912298679749652,0.928151449282315,-1.61710501551759,-0.998347963045424,-1.44857041022057,25.7958460651877
56.7325298786164,0.168881203685812,0.933064942940979,0.948830265270378,-1.61261999301076,-0.993223890476268,-1.44408538771375,25.8324609366567
57.1285901069642,0.171031684816672,0.952884820062335,0.968422384797113,-1.60368971273132,-0.985309995171427,-1.43515510743431,25.7742263672517
57.4807898998261,0.173427896470816,0.969698989190539,0.985278933078526,-1.59737473150873,-0.981279582682539,-1.42884012621171,25.6433302208027
57.8505899906159,0.175232632467309,0.9882373349056,1.0039837294052,-1.58950192500318,-0.975360677151564,-1.42096731970616,25.531379941373
58.1693098545074,0.178767899459836,1.00163179275237,1.01765133854777,-1.58538540321137,-0.972530361709057,-1.41685079791435,25.4576857459749
58.5036699771882,0.183299031632324,1.01774043833366,1.03452592722881,-1.58573820810792,-0.974447819346128,-1.4172036028109,25.3680377475397
59.5466599464417,0.187664800545982,1.06903587614145,1.08562636448507,-1.57040943101215,-0.964846480932861,-1.40187482571513,25.0398796836123
59.863039970398,0.186882681650981,1.08418438845314,1.1005571531247,-1.56805337890822,-0.964993277050543,-1.3995187736112,24.8964770437521
60.3626699447632,0.185589748500492,1.11018643320377,1.12591441931929,-1.56244163370987,-0.964402208485701,-1.39390702841285,24.6088134623522
60.5394496917725,0.186975732092069,1.11905063923799,1.13469994830895,-1.56088173641455,-0.964009862733754,-1.39234713111754,24.5419176865532
60.871239900589,0.18715037013592,1.1348009844287,1.15043607001963,-1.55850713282643,-0.964878476217526,-1.38997252752942,24.356095036289
61.1979198455811,0.185639280086797,1.15318223552031,1.16829004164493,-1.55869058130295,-0.967915126817031,-1.39015597600593,24.192618596544
61.5374598503113,0.186715103927568,1.16969008717374,1.18494481130242,-1.56190782967735,-0.974455415983136,-1.39337322438033,24.0022223840293
62.0283699035645,0.187524279891661,1.19410016286611,1.20919887586737,-1.57589012619501,-0.99305473479727,-1.40735552089799,23.7376864925235
62.2020499706268,0.180339860563009,1.20508689585531,1.21897618650408,-1.58095829681547,-0.999530186881708,-1.41242369151846,23.6570552040509
62.5222897529603,0.181748605599358,1.22065639884288,1.23437358798458,-1.5928519470416,-1.01537129007052,-1.42431734174458,23.4308828094622
62.8576900959015,0.184447450907461,1.23704114476535,1.25102303910442,-1.60673262460338,-1.03249186245898,-1.43819801930636,23.245250509828
63.1990797519684,0.187358223266891,1.25194809364668,1.26614457120122,-1.61401814726663,-1.0456941335249,-1.44548354196961,22.906245797914
63.6979298591614,0.187756408263715,1.27349630067872,1.2875383560156,-1.62120632256505,-1.05702801978708,-1.45267171726803,22.6687140566093
64.1980500221252,0.187972293043866,1.29716721881215,1.31082222534698,-1.62201056424292,-1.06288291020621,-1.45347595894591,22.3793331999324
64.52973985672,0.190820757871236,1.31106280798743,1.32511845624768,-1.61689861069529,-1.06348150233385,-1.44836400539828,22.0521430340229
64.8968498706818,0.191188544609328,1.3294637342582,1.34337860063566,-1.61603047881779,-1.06776754459462,-1.44749587352077,21.7568306090237
65.2527799606324,0.199275493321195,1.34969175258879,1.36458146665103,-1.6204119298999,-1.07682698988486,-1.45187732460289,21.488801284312
65.5936198234559,0.203480007089506,1.36182312198682,1.37730004885605,-1.62536266183232,-1.08846594003491,-1.4568280565353,21.1055946079785
65.9322700500489,0.209325845043288,1.37503235842288,1.39127246396054,-1.61731301295413,-1.0846155567763,-1.44877840765712,20.8649944109229
66.2910897731781,0.21125886970496,1.38773263322419,1.40409210856863,-1.60765897522916,-1.08062195123619,-1.43912436993215,20.5406755365102
66.569359779358,0.215039653545589,1.39895257387921,1.41561970043822,-1.60206070642779,-1.0801613414614,-1.43352610113077,20.2463093577094
66.9088900089264,0.218663587789978,1.41237805346119,1.42947274577011,-1.59691718361056,-1.07962014442947,-1.42838257831355,19.982615514268
67.5199599266053,0.229092686598608,1.4388558040876,1.45766185861372,-1.58526070462361,-1.0798429968215,-1.41672609932659,19.3019799628152
67.91565990448,0.235163425156569,1.45517922775039,1.47439606139198,-1.57636137346708,-1.07604686005047,-1.40782676817006,19.009588462491
68.3069701194764,0.238374669068432,1.46700073926974,1.48662728995365,-1.57060860172465,-1.07659912075916,-1.40207399642763,18.6483367133488
69.3506999015809,0.250015409320379,1.50351430297896,1.52441681816545,-1.556381543423,-1.0830868129661,-1.38784693812598,17.4614689355404
69.7501497268677,0.252001993552606,1.51694113058432,1.53799576115496,-1.55824781018282,-1.09320024515378,-1.38971320488581,16.9889411635775
69.9921200275422,0.255785963703782,1.52581524645782,1.5473695459725,-1.55930618674673,-1.10012489114191,-1.39077158144972,16.6528286840834
70.51659989357,0.259482714855972,1.54495642523822,1.5670309719428,-1.55648035784449,-1.10666594713993,-1.38794575254747,16.1161457121131
71.0414798259736,0.264417219051156,1.56198228703543,1.58452944394982,-1.55534156057061,-1.11468124674383,-1.3868069552736,15.5916545957627
71.319829940796,0.26697112364039,1.57026637712461,1.59310319986639,-1.5526758166015,-1.11507323160748,-1.38414121130448,15.4164596387499
71.5755898952485,0.271926451996996,1.57885535968834,1.60244553594369,-1.55122364184194,-1.1180230142262,-1.38268903654492,15.1642460593779
72.144339799881,0.281716561718868,1.59346178273776,1.61840216529456,-1.55271367934439,-1.1278710835818,-1.38417907404738,14.6853661091567
72.9907200336456,0.295346961555909,1.61225146333988,1.63949363777042,-1.54808607185388,-1.13100718616173,-1.37955146655686,14.2405382887573
73.2616398334504,0.299071795621117,1.61924569239076,1.64683812279168,-1.5441188529766,-1.12757849844298,-1.37558424767958,14.2096827262369
73.8332898616791,0.307899331130793,1.63586485509057,1.66488840671771,-1.54516028565461,-1.12805430313699,-1.3766256803576,14.242090822495
74.1146197319031,0.311122263913406,1.64276099034256,1.67231801174588,-1.54431036119715,-1.12725126281399,-1.37577575590013,14.239404559464
74.3518898487092,0.314554120719611,1.64810220076542,1.67828543023538,-1.54466705368987,-1.12824099105442,-1.37613244839286,14.2031342828398
74.7646100521088,0.32131061435686,1.65998441536438,1.69128123015937,-1.54504478646303,-1.13155616188581,-1.37651018116602,14.0348314795219
74.9665300846099,0.324523358490395,1.66288291920952,1.694626785603,-1.54467290433465,-1.1333284074118,-1.37613829903763,13.9119820141887
75.359309911728,0.330521165230139,1.67359314479724,1.70631395497488,-1.5446905956886,-1.13817004775287,-1.37615599039158,13.6355900966405
75.563819885254,0.334138117469181,1.67697892703194,1.71028493460839,-1.54395934761308,-1.13983991671834,-1.37542474231606,13.4980162240754
75.9532299041749,0.340745236839809,1.68517775462954,1.71953536837588,-1.54532240648133,-1.14569781343895,-1.37678780118432,13.2404809855394
76.1551399230958,0.344214399926648,1.69013558299488,1.72513371261141,-1.54705860055192,-1.15144419360628,-1.3785239952549,13.0107142471344
76.4949698448181,0.351649253093384,1.69790417226266,1.73450457338672,-1.54934191244537,-1.15750226857654,-1.38080730714835,12.7944362541707
76.6824698448181,0.354777546263084,1.70390798673525,1.74078188941709,-1.55034387352883,-1.16146168255228,-1.38180926823181,12.6249866853349
77.0871500968934,0.323270886095405,1.72971988532175,1.75990839582716,-1.55356559957117,-1.17032191631599,-1.38503099427415,12.3019239901477
77.4926099777222,0.246706889029187,1.77552580257946,1.79273539693474,-1.5693826946475,-1.19257730123738,-1.40084808935048,11.9330371547444
78.3907897472381,0.10505870898418,1.8836491400217,1.88674762237594,-1.60437315805051,-1.22746220462884,-1.43583855275349,11.9390852978917
78.8802199363709,0.158212814673869,1.88922254341082,1.89621322238898,-1.61257966247859,-1.24043637096956,-1.44404505718157,11.665918392152
79.0895400047303,0.185425864015552,1.8849659610361,1.89459167948838,-1.61005143760954,-1.23934790046218,-1.44151683231252,11.5834265436928
79.4463698863983,0.190601946672949,1.8839240130185,1.89396418684414,-1.61900361132433,-1.2470508047269,-1.45046900602731,11.6550044106561
79.8816900253296,0.195457166468724,1.88695601828763,1.8973120285871,-1.62813730128951,-1.24554945173001,-1.4596026959925,12.2643474873236
80.0814199447632,0.203161635784372,1.88814207850589,1.89947336024848,-1.60734680193013,-1.24162520140533,-1.43881219663312,11.2979826014182
80.4914298057556,0.21076550389254,1.90204752023787,1.91388139187235,-1.58355157820822,-1.23438818456858,-1.4150169729112,10.349267230594
80.6208901405335,0.213967871094873,1.90154010612934,1.91388304484611,-1.58776717937571,-1.23403954163573,-1.41923257407869,10.6107791542109
81.0507698059083,0.217138476419465,1.91217737690949,1.92471460734096,-1.60136799916719,-1.2372630235727,-1.43283339387017,11.2053568158556
81.3820400238038,0.224358155632683,1.91722963042562,1.93070439848759,-1.60725162802434,-1.24235628904859,-1.43871702272733,11.2506413018837
81.5888199806214,0.227175436650423,1.91838304096244,1.93222949431597,-1.61237036588692,-1.24612107382767,-1.4438357605899,11.3282170992273
81.9602899551392,0.223240450384453,1.92039633259937,1.93361578879562,-1.61744839726342,-1.25120999929944,-1.4489137919664,11.3275929135464
82.1549699306489,0.22848860810857,1.91971729037106,1.93355243047341,-1.61635231240959,-1.2522106586446,-1.44781770711257,11.2074583202258
82.5505199432374,0.234816421485683,1.92271887131017,1.93728315919305,-1.62324037040627,-1.25511202511429,-1.45470576510925,11.4358789189428
82.8004100322724,0.238960621966733,1.92569469508563,1.94073919526951,-1.62367486170845,-1.26024247949447,-1.45514025641143,11.1668200538245
83.0781800746917,0.241713328547388,1.92808619125503,1.94357438551494,-1.62547421378835,-1.26161837601439,-1.45693960849133,11.1910822702226
83.3640499114991,0.245219142081084,1.9310213225039,1.94700540850178,-1.62511064963542,-1.2636865335606,-1.4565760443384,11.0517548799112
83.6459398269654,0.24656209586673,1.93859706745117,1.95451476030124,-1.62936867598808,-1.26282777899343,-1.46083407069106,11.3449248313104
83.9295799732209,0.253854885061578,1.94017660601318,1.95704643801453,-1.63098423340142,-1.26890168991173,-1.4624496281044,11.0894799918991
84.209149837494,0.258733697750805,1.94438303000958,1.96182911324082,-1.6341409625564,-1.27730612557563,-1.46560635725939,10.7888085568147
84.6500699520112,0.274842885556973,1.93569430022743,1.95556667768088,-1.6344780102186,-1.29686696225418,-1.46594340492158,9.68736657992743
86.6965098381043,0.287400349736198,1.92352638123845,1.94534290091198,-1.72662325396486,-1.40819722884969,-1.55808864866785,8.58814574080371
86.9723298549653,0.291939972184501,1.92243302641099,1.94483441497112,-1.76962476255621,-1.45857738912338,-1.6010901572592,8.16538014090898
87.1682798862458,0.292272343467102,1.92262107388331,1.94509984568803,-1.82513082776611,-1.51215011528054,-1.6565962224691,8.27615230899873
87.6007399559022,0.299651017530477,1.9356390140837,1.95894992304401,-1.98088911934617,-1.67307747046492,-1.81235451404915,7.97998678043592
87.9396798610688,0.297442348333636,1.93386165325228,1.95674218040526,-2.06064661984052,-1.76062939437373,-1.8921120145435,7.53339921504977
88.272689819336,0.297662819852086,1.93090248880382,1.95403343064436,-2.1038205018751,-1.82365242597528,-1.93528589657808,6.39612671793832
88.4446699619294,0.29796777009065,1.92629547992466,1.94954072406016,-2.1202801948286,-1.84571775609377,-1.95174558953159,6.07494736690283
88.7930998802186,0.298987005814602,1.9243993323569,1.94776114694963,-2.12615989249835,-1.8629546101457,-1.95762528720133,5.42423023893375
89.0890800952912,0.306939425894715,1.91373116230286,1.93840763234259,-2.09242416050293,-1.83710195466118,-1.92388955520592,4.9725632252808
89.4482898712159,0.311590515305074,1.91120320016038,1.93668230895478,-2.08147113178762,-1.84284182545695,-1.91293652649061,4.01613053545976
90.3941397666931,0.302620276519737,1.92068804154578,1.94457417088532,-2.11538880277952,-1.90125399042544,-1.9468541974825,2.61269940929248
90.7469999790192,0.3052633935389,1.92084762201774,1.94511715879709,-2.12200671490367,-1.91431751990677,-1.95347210960665,2.24339273836948
91.059979915619,0.306292209571502,1.92145406523163,1.94607791800961,-2.12562272103632,-1.91999646970525,-1.9570881157393,2.1251947729441
91.5811398029328,0.307015403921344,1.92347969415431,1.94824565839019,-2.13158071965789,-1.93848447911589,-1.96304611436087,1.40727803747723
91.8970799446107,0.308660959434932,1.92518383350873,1.94989838843634,-2.13756696758915,-1.95514699941077,-1.96903236229213,0.795572690110062
92.0676300525666,0.30973556935492,1.92555822154945,1.95037060955997,-2.13773482378963,-1.95731809875746,-1.96920021849261,0.68079531249293
92.3988299369812,0.310228176467342,1.93031697961368,1.95532343063664,-2.13949920478674,-1.97087271442902,-1.97096459948972,0.00526462617830607
92.7723100185394,0.311387925689557,1.93498911069259,1.96006653362262,-2.14341052706212,-1.98169540579308,-1.9748759217651,0.390727653260284
93.0996499061585,0.312389916259054,1.93772913646344,1.96312016860509,-2.14889371249552,-1.99101602884825,-1.9803591071985,0.610596633132108
93.3971199989319,0.315395122639723,1.94167991661547,1.96732564994165,-2.15370767842154,-2.00526423332395,-1.98517307312453,1.15113868494851
93.601289987564,0.317491612205785,1.9442376930143,1.97022651777228,-2.15483444612904,-2.00927491101691,-1.98629984083203,1.3163745556107
94.1006598472596,0.318935376718195,1.95134570329198,1.97758040059164,-2.1612738480381,-2.02525366291539,-1.99273924274108,1.86293904930298
94.2636799812317,0.319433518045299,1.95412157962587,1.98022040548353,-2.16484290741193,-2.03248145029296,-1.99630830211491,2.07256872230346
95.2605700492856,0.327963792714869,1.97103940089442,1.99840277335329,-2.17662771732838,-2.06625401653877,-2.00809311203137,3.33237436093756
95.5948400497436,0.33005851059238,1.97546675838067,2.00304742548938,-2.18124167854429,-2.07549934196244,-2.01270707324728,3.59773198342999
96.0972199440006,0.330715035600525,1.98648300161187,2.01407847427569,-2.18373962097192,-2.09107759989288,-2.0152050156749,4.34717885644106
96.4317197799686,0.335215142444918,1.99285664479161,2.02118137696058,-2.18338730551661,-2.09976320432239,-2.01485270021959,4.86501352141843
96.5887598991396,0.335055241135689,1.99623680578687,2.0245407870797,-2.18291614490283,-2.10007366128389,-2.01438153960582,4.90979690967501
96.9378800392156,0.33646727026356,2.00192180530319,2.03038664694969,-2.18301397650429,-2.11055165903441,-2.01447937120728,5.50453662066065
97.2528598308566,0.339643766905526,2.00962655803565,2.03827672430305,-2.18694170453558,-2.12046337331792,-2.01840709923856,5.84739377757762
97.5884599685666,0.34393966779637,2.01448003034606,2.04380226699798,-2.19087948066248,-2.12979301520719,-2.02234487536546,6.15632492946285
97.9231097698216,0.357903719292796,2.02045795762332,2.05218727441351,-2.19209511414183,-2.14071402657743,-2.02356050884481,6.7124021211902
98.2542698383336,0.408942687844363,2.0095458262999,2.05101146348294,-2.1875035351673,-2.1428757352938,-2.01896892987028,7.09933700371605
98.5922098159786,0.473543474356408,1.99783304575474,2.05343962891489,-2.1816158252245,-2.14153871168059,-2.01308121992748,7.36007212428993
98.9335098266606,0.550331655455664,1.98863566217248,2.06350482111072,-2.17668075364736,-2.13737735463292,-2.00814614835034,7.40440270137638
99.7506198883056,0.521780570015439,2.02903297715476,2.09523832251107,-2.20417736951325,-2.17035465218681,-2.03564276421623,7.7184226309533
100.088989973069,0.510738265370446,2.03161835734528,2.09507056594852,-2.22204230592577,-2.190598847015,-2.05350770062875,7.85474409654218
100.591459989548,0.512494309276595,2.03575158778949,2.09960414663459,-2.22832435468254,-2.20479818439434,-2.05978974938553,8.30837131980229
100.926479816437,0.533359838661107,2.05171385654258,2.11999394687166,-2.20860955225284,-2.18542718317366,-2.04007494695582,8.32806967807071
101.086599826813,0.543253178605718,2.06118818681639,2.13165587985256,-2.19787269023828,-2.17422792346847,-2.02933808494127,8.30157624194076
101.412069797516,0.548946202969973,2.06895558206982,2.14074700928153,-2.1857430334865,-2.16209522758736,-2.01720842818949,8.30140211265699
101.927259922028,0.554090476733481,2.09878577321994,2.17078713575731,-2.19215123515938,-2.17260367163547,-2.02361662986236,8.53632869573831
102.245329856873,0.624781851537358,2.08332921833538,2.17523369877027,-2.19948436201487,-2.17907547379201,-2.03094975671785,8.48697842569797
102.585829734803,0.643188123406673,2.10350697751071,2.19973126655747,-2.19189334379794,-2.17161739082325,-2.02335873850092,8.49459505436709
102.913299798966,0.640458951360424,2.11832264937816,2.21334344862937,-2.19278571684635,-2.17388861421869,-2.02425111154933,8.5735973598316
103.243330001832,0.629575169812484,2.13061274865189,2.22213619422264,-2.20645179185902,-2.18765709412904,-2.037917186562,8.57946472826989
103.585870027543,0.613686003708901,2.1549638351827,2.24084424631339,-2.21911576329707,-2.20123875327826,-2.05058115800005,8.63204436103152
104.084759950638,0.621017132237945,2.1629129560051,2.25045724204685,-2.22139229895944,-2.20620021737494,-2.05285769366242,8.78587942861206
104.589309930802,0.627383000939791,2.17870099099487,2.26765658322643,-2.20433780655977,-2.19169527169599,-2.03580320126275,8.93195769538117
104.945519924164,0.630514641629068,2.1875165957427,2.27685125643825,-2.19606071574732,-2.18205319681562,-2.02752611045031,8.85374986918582
105.255599737168,0.63068301268188,2.19344322939768,2.28257423684202,-2.19816639220347,-2.18431706878534,-2.02963178690646,8.86281380445158
105.589029788971,0.632167718435868,2.19455391624818,2.28385304880482,-2.20268900842584,-2.19166539754513,-2.03415440312882,9.02471520696327
105.914959907532,0.635241384414524,2.20519698025955,2.29532155846356,-2.19976006556061,-2.18964209403719,-2.03122546026359,9.07660451989675
106.415279865265,0.626692396984505,2.22069800099986,2.30779843426951,-2.19308455963095,-2.18516718689177,-2.02454995433393,9.20268954263516
106.751869916916,0.626754932640231,2.22596988081598,2.31295808632236,-2.1871850384915,-2.18414585291898,-2.01865043319448,9.48218907895994
107.092250108719,0.630492079844016,2.23702852148616,2.32439266549444,-2.17819211943965,-2.18250424226846,-2.00965751414263,9.90338802425522
107.592199802399,0.640117926598995,2.25672523821422,2.34599203459988,-2.16115124620067,-2.17132810613978,-1.99261664090365,10.2394127086288
107.912069797516,0.646973182512391,2.26787651904763,2.35861269731241,-2.15716301905012,-2.16621345904374,-1.98862841375311,10.1748735997928
108.246949911118,0.655664064059569,2.28022223615763,2.37271612142226,-2.15516334664876,-2.16478838267831,-1.98662874135175,10.2077955275765
108.746939897538,0.667936931682742,2.29861722826959,2.39394117635329,-2.15247240692645,-2.16398584788775,-1.98393780162943,10.3159931601777
109.086469888688,0.675926268328484,2.30862691139139,2.40571763219822,-2.14803371134783,-2.15979320012602,-1.97949910605082,10.3300906616438
109.416489839554,0.683453298270577,2.31892422091121,2.41760432546706,-2.14574604647099,-2.15891447216657,-1.97721144117397,10.4108168006106
110.581429958344,0.700871999309938,2.36326619957067,2.46504767199696,-2.1341652309597,-2.15034294106817,-1.96563062566268,10.5832360968237
111.070429801941,0.707731016406735,2.38117801904251,2.48417850499554,-2.12946386717595,-2.14693206650939,-1.96092926187893,10.657175682922
111.581639766694,0.715633972087958,2.40055250380464,2.50503692517353,-2.12411529319767,-2.14294844202882,-1.95558068790065,10.7353815283892
111.906489849091,0.719799869765937,2.41328724703761,2.51847382717015,-2.118458702177,-2.13783299337831,-1.94992409687999,10.7663867023144
112.240999937058,0.723584655193517,2.42675254423944,2.53243937201376,-2.11355794120934,-2.13358201347774,-1.94502333591232,10.8036164150665
112.570959806443,0.728456003363121,2.43979974126475,2.54638606379438,-2.10785104362823,-2.12768598105949,-1.93931643833121,10.7927797871395
112.906929969788,0.732574033096724,2.45315492161817,2.56026100344631,-2.10521001271863,-2.12522650889498,-1.93667540742162,10.8031823369669
113.242269992829,0.737958311675971,2.46710400847033,2.57533124804549,-2.09848165479015,-2.11919979479849,-1.92994704949313,10.8433835672614
113.563889741898,0.739632802784509,2.48107422415152,2.5890976901799,-2.08973516959308,-2.10977095739247,-1.92120056429606,10.8042876655473
113.91343998909,0.752333307087213,2.4894445620351,2.60074106917627,-2.08572709579029,-2.10477442129361,-1.91719249049328,10.747652947774
114.239949941636,0.772155555429574,2.49314619995314,2.61012766646036,-2.08437688195537,-2.10293681036219,-1.91584227665835,10.719727151198
114.566579818726,0.778232090507893,2.51615310522257,2.63380875759278,-2.07935128357083,-2.09766043588493,-1.91081667827381,10.7053587394825
115.235949993134,0.814447585281792,2.52750404378414,2.65555297170187,-2.08312395551261,-2.09980620932632,-1.91458935021559,10.612144321714
115.565789937973,0.813644106019466,2.54278132272204,2.66985892031984,-2.08391771400835,-2.09907434640332,-1.91538310871133,10.5247326532853
115.895539999009,0.81253347674019,2.55577959842404,2.68193031810295,-2.08738007980267,-2.10127900663851,-1.91884547450565,10.452671432877
116.235820055008,0.818055460399833,2.56691148582364,2.69423184867016,-2.08491000214383,-2.09860309514734,-1.91637539684682,10.4408780230034
116.569339752198,0.820446096588709,2.57904932945471,2.70647876680128,-2.07785322997545,-2.09075051181969,-1.90931862467843,10.3952814022879
116.906859874726,0.821729893098997,2.59190832860998,2.7191012494026,-2.0717053255469,-2.08425731440174,-1.90317072024988,10.3754975712998
117.244469881058,0.823087537793931,2.60488181649135,2.73207583710677,-2.06952816013217,-2.08125087640368,-1.90099355483515,10.3279837522091
117.569240093232,0.82703211218663,2.61759502407672,2.74526099354692,-2.06981742719529,-2.07912018532391,-1.90128282189827,10.1893303640234
117.895020008088,0.832006022331733,2.62956560804175,2.75813955585145,-2.07141653643722,-2.07857265705908,-1.9028819311402,10.0663370947417
118.238619804383,0.834534078426285,2.64224019739437,2.77109340597125,-2.06767690508343,-2.07297549886382,-1.89914229978641,9.95990864639287
118.74177980423,0.84018786834037,2.65593770257616,2.78577077057051,-2.06568318743043,-2.07081351725447,-1.89714858213342,9.95026783184976
119.062710046769,0.843177570652025,2.66724029682841,2.79745810678044,-2.06880187067122,-2.071214273897,-1.9002672653742,9.79454210874357
119.393549919129,0.8475128638606,2.68006727867907,2.81098657487185,-2.0706020999123,-2.06998972998319,-1.90206749461529,9.62123537298328
119.907180070878,0.853330465221925,2.69447293919571,2.82650162275058,-2.07223985016374,-2.06666588358105,-1.90370524486672,9.33695682508685
120.237920045853,0.856031008226087,2.70461278191093,2.83686478575333,-2.07418255299829,-2.06561873491518,-1.90564794770127,9.16565095274245
120.74057006836,0.86300399180172,2.7203630416565,2.8541024881059,-2.07742120862114,-2.06296901327764,-1.90888660332412,8.82827178754083
121.071810007096,0.864563148517899,2.73098183138827,2.86469511371181,-2.07910779858529,-2.05978319049654,-1.91057319328827,8.54910310119234
121.564019918442,0.867864032261732,2.74639254418562,2.88034769945742,-2.08376039404601,-2.05828254336063,-1.915225788749,8.19654827008516
122.899349927903,0.87872493104863,2.78342217755464,2.91885662672247,-2.08904902786071,-2.04268782030444,-1.92051442256369,7.00002005931831
123.234030008317,0.882856466460298,2.7945477345949,2.93080727185787,-2.09274132983518,-2.04115081442771,-1.92420672453817,6.70040278966944
123.686399936676,0.884277524006265,2.80717659095121,2.94325871830364,-2.10099706999711,-2.03941322180671,-1.93246246470009,6.12782699793822
124.015209913254,0.887604866520723,2.81420989750871,2.95102299055843,-2.10611658463705,-2.03956025668558,-1.93758197934004,5.84292489391411
124.479059934617,0.881557507111287,2.82543409209861,2.95994685394111,-2.1086963624758,-2.03501845978764,-1.94016175717878,5.43488871801511
124.681349754334,0.883497444710422,2.82693950164734,2.96188989458692,-2.11208319329879,-2.03269883689195,-1.94354858800178,5.10793300394769
125.110820055008,0.881376148921858,2.82969213392974,2.96390160181022,-2.12093189356424,-2.03421085578048,-1.95239728826722,4.68757212541818
125.314289808274,0.881001839049828,2.83177233529923,2.96577282357,-2.12585831117947,-2.04033841826882,-1.95732370588246,4.75639265723119
125.723709821702,0.881977751000867,2.83345851791722,2.96757223224132,-2.13533500389687,-2.04032414850346,-1.96680039859985,4.21260056345251
125.987589836121,0.880945271565324,2.83666536418152,2.97045210115467,-2.13464462801351,-2.03587638494508,-1.96611002271649,3.99731810767924
126.357729911805,0.879974116904427,2.84050934737139,2.97380128117713,-2.12983312446945,-2.0288047343685,-1.96129851917243,3.8678212216366
126.731079816819,0.878055123220565,2.84371148023842,2.97629177137354,-2.13828419006347,-2.03217987099821,-1.96974958476645,3.5769919148739
126.945469856263,0.877571142797586,2.84504878461313,2.97743967905616,-2.14446243590828,-2.03436258524009,-1.97592783061126,3.3480648171147
127.315909862519,0.877273371007799,2.84430904231379,2.97673566467479,-2.14867848422193,-2.03286048680402,-1.98014387892491,3.02043914171923
127.517189741135,0.877968773947194,2.84450601362056,2.97700226490566,-2.15311005349932,-2.02958726096433,-1.98457544820231,2.57898689949723
127.892519950867,0.878083838420617,2.84283706425575,2.9755217393438,-2.15649496717386,-2.02732511780437,-1.98796036187684,2.2554343762097
128.32758975029,0.875221335612197,2.84335050235556,2.97522059741512,-2.15378418781259,-2.02003792213595,-1.98524958251557,1.99322503651542
128.599929809571,0.876567907184864,2.83946023396595,2.97181006627272,-2.1564733231865,-2.01518626713347,-1.98793871788948,1.56116957375501
129.4449300766,0.871085725630354,2.84664012296499,2.97707561814088,-2.06807301212656,-1.92282526186496,-1.89953840682954,1.3342385116626
129.732879877091,0.868026324161083,2.8502622002615,2.97969762458293,-2.03339996115506,-1.88281954533579,-1.86486535585805,1.02869928165281
130.290019989014,0.863415616387715,2.8579899653435,2.98562476357069,-2.01542349527472,-1.85870790977427,-1.8468888899777,0.677179952324557
130.542530059815,0.863519963996003,2.85872012546164,2.98642841046717,-2.01704935606392,-1.85344747926169,-1.8485147507669,0.282624524235614
130.816789865494,0.863711812267152,2.85808603997847,2.98585357740911,-2.01513231972344,-1.8470339916807,-1.84659771442643,0.0249968453675882
131.088089942933,0.862744751334044,2.85678731453905,2.98432984363305,-2.01226545922376,-1.83745315791828,-1.84373085392674,0.35968548635091
131.382980108262,0.862514886830439,2.85483085381967,2.98240233114724,-2.00764210064204,-1.82792970739638,-1.83910749534503,0.640440073749667
131.657489776612,0.862485449861268,2.85106960018394,2.97875963375268,-2.00847879018204,-1.8234609035249,-1.83994418488502,0.944422454461542
131.944979906083,0.861623766532785,2.84881956446435,2.97643977197636,-2.01029543029439,-1.82491893980519,-1.84176082499738,0.964968940556281
132.500279903412,0.864658357541323,2.84077512680671,2.9695436273012,-1.94087721413867,-1.74862754370125,-1.77234260884165,1.35877314342288
132.788669824601,0.864002570314647,2.83150457868931,2.96046581393665,-1.87814877244588,-1.68280921303317,-1.70961416714886,1.5358107408708
133.071119785309,0.863152050746991,2.82841453131989,2.95725668869675,-1.83419532745141,-1.63237581476235,-1.66566072215439,1.9070847150478
133.610219955445,0.86102064363736,2.82853687987878,2.95676860413492,-1.76972711688749,-1.55611792383195,-1.60119251159047,2.58258364185541
133.858449935914,0.854348983859063,2.83177524542359,2.95801414358171,-1.76102081371048,-1.54463149853121,-1.59248620841347,2.74187290607626
134.100879907608,0.847616017447243,2.83956825688696,2.96350465104777,-1.77580203641967,-1.55354138941811,-1.60726743112265,3.07827543961395
134.345099925995,0.84226524561677,2.84837607790599,2.97039838434057,-1.79630417268295,-1.569780958274,-1.62776956738594,3.32250256194785
134.593050003052,0.838168136693613,2.8559840054081,2.9765850794247,-1.81674007757137,-1.58189781065691,-1.64820547227435,3.79914916006104
135.317449808121,0.83616944786264,2.85833926498348,2.97826019833109,-1.83771697530061,-1.59229456237726,-1.66918237000359,4.40534687300247
135.609949827195,0.838521831660337,2.84717194056733,2.9681618756995,-1.83090799572638,-1.57894319717329,-1.66237339042936,4.78019795753378
135.896529912949,0.838791686744589,2.83797283421867,2.95956373467078,-1.83115724369043,-1.57649594949994,-1.66262263839341,4.93469577703212
136.416659832001,0.835976064765621,2.83301751479687,2.95384681666037,-1.81812621536338,-1.56167863432334,-1.64959161006636,5.03704247451115
136.663460016251,0.835008742872949,2.83584453009699,2.95640764984219,-1.80054510452767,-1.53772761640332,-1.63201049923065,5.40201126633274
136.907799959183,0.834037726097303,2.84033295982419,2.96027603542125,-1.78827819983549,-1.52069480429058,-1.61974359453847,5.67507764708068
137.154479742051,0.833009892135734,2.84375652880821,2.96339499236735,-1.77375774922392,-1.4986719559952,-1.6052231439269,6.10493337059202
137.412489891053,0.832340231552376,2.84793111140015,2.96725489740428,-1.7585392962725,-1.4805147543079,-1.59000469097548,6.2733112702067
138.347719907761,0.823757206119945,2.85717538939663,2.97374821901336,-1.6746557089355,-1.37767210068856,-1.50612110363848,7.35958575169406
138.586400032044,0.822403361164539,2.85701543370283,2.97316861889062,-1.64239202966691,-1.34433290645579,-1.47385742436989,7.42120821994477
138.953349828721,0.820473904948232,2.85698379661174,2.97260245428314,-1.61747784255765,-1.3155285278751,-1.44894323726064,7.64409977275582
139.158789873124,0.818852011546402,2.85575269563032,2.97093773483251,-1.61134648777217,-1.30597989865234,-1.44281188247516,7.83989517544964
139.495429754258,0.818601557430362,2.85594393816681,2.97115897282242,-1.60397174180537,-1.29717732431369,-1.43543713650835,7.92170371502549
139.657309770585,0.818315509984394,2.85504030305215,2.97017640517389,-1.60243497557094,-1.29419105625405,-1.43390037027392,8.00475405200657
139.984249830246,0.818312243314336,2.85388265750877,2.96903092417396,-1.60200552350647,-1.29094494029208,-1.43347091820945,8.16613700564043
140.155869960785,0.818749530038454,2.85273823687922,2.96799840080229,-1.60238367473467,-1.28951624765331,-1.43384906943766,8.26966153345697
140.493469953537,0.8207314621702,2.85115486983753,2.96698046492013,-1.60975086375664,-1.2912036764627,-1.44121625845963,8.59508782228385
140.653710126877,0.820115831180013,2.8508121109662,2.96663446328433,-1.6129923854344,-1.29198798777581,-1.44445778013738,8.73587560555403
141.005719900132,0.820406418026256,2.85008785968005,2.96601758161663,-1.62128388082967,-1.29706955106905,-1.45274927553266,8.91979116752439
141.165850162507,0.822590602615485,2.84914889202461,2.96559333795196,-1.62582379273373,-1.29928487606861,-1.45728918743672,9.05298018626359
141.498670101166,0.823433843913057,2.84991111300241,2.96649447713744,-1.6326507171129,-1.30251133823476,-1.46411611181588,9.25927147536558
141.66094994545,0.822588342148235,2.84980928045629,2.96623135113476,-1.63502737523239,-1.3026951589921,-1.46649276993537,9.38491180137493
142.031620025635,0.821891833555303,2.84970998379656,2.96603742490266,-1.63926453314668,-1.30300406881073,-1.47072992784967,9.60998383813743
142.36405992508,0.821813661852473,2.84916039898405,2.9653788100468,-1.63834387033467,-1.29977055139731,-1.46980926503766,9.74250064542539
142.536769866944,0.82153528922194,2.84822997759178,2.96440220335344,-1.63854493919559,-1.29801549750649,-1.47001033389857,9.85457822330942
142.903800010682,0.820294547774594,2.84709136476253,2.96308276466516,-1.63657746753348,-1.29372659065542,-1.46804286223646,9.98758666205008


==> graph/tank/sonar_error.csv <==
t,ex,ey,ape,ref_yaw,est_yaw,ref_yaw_calib,eyaw
0,0,0,0,-2.14593637298905,-1.89945268795173,-1.89945268795173,0
0.47252988815308,0.0180314901956584,0.00522880678228699,0.0188566158198781,-2.13874679232044,-1.88357732678072,-1.89226310728312,0.49765856456438
0.71493983268738,0.00146342218662943,0.000554857823924948,0.00320723706187943,-2.12693749564382,-1.87060967129078,-1.8804538106065,0.564027635729916
0.95473980903626,0.00341628439048636,0.00209540411385767,0.0062031748806033,-2.10953252923599,-1.85303199092771,-1.86304884419867,0.573923416428326
1.19950985908508,0.00116415086867061,0.0100935415341485,0.011832659853941,-2.08000126940635,-1.82438577297372,-1.83351758436903,0.523214252260839
1.58756995201111,0.0116968861289437,0.0153578145338127,0.0228566886446112,-2.05063009258333,-1.78165120156397,-1.80414640754601,1.28888036204803
1.92041015625,0.00824176111008201,0.0223423630186907,0.0300520662643631,-2.03379929617269,-1.7527653404292,-1.78731561113537,1.97958469249796
2.08417987823486,0.00226349961193684,0.020974012204201,0.0294863819240273,-2.02890322194075,-1.74237074962163,-1.78241953690343,2.29462648586428
2.33947992324829,0.0216883414432845,0.0299326099022839,0.0435811617798962,-2.02435258303815,-1.72764267817899,-1.77786889800083,2.87775041668776
2.7366898059845,0.019748883241824,0.0339460841361596,0.046702307482037,-2.03872012046359,-1.7398764115268,-1.79223643542627,3.00000838464413
3.10887980461121,0.0207660835823473,0.0486726885624371,0.0590905044239398,-2.04869065098186,-1.7215549805097,-1.80220696594454,4.62101837476707
4.10618996620178,0.00654262273017503,0.0558394647149285,0.0629844328453897,-2.00436593589755,-1.6922265231874,-1.75788225086023,3.76179609651393
4.43860983848572,0.0259543227328798,0.0440087617459817,0.062424474975713,-2.00303561926384,-1.67771330513716,-1.75655193422652,4.51712070941731
4.77717995643616,0.0111452947918502,0.0428936047345374,0.064366004908496,-2.01045725090742,-1.67333612764001,-1.7639735658701,5.19314267646201
5.06674981117245,0.0487335419200787,0.0248496988999349,0.0636247929314016,-2.01143357714739,-1.68108781847318,-1.76494989211007,4.80494288060881
5.39568996429445,0.0347642787884022,0.0242651479220495,0.05472451276607,-2.00878258153804,-1.6782895566376,-1.76229889650072,4.81338061383719
5.56050992012025,0.042815102321577,0.0237322188127997,0.0559946858658827,-2.00424462898167,-1.68006701453105,-1.75776094394435,4.45153424916922
5.89877986907955,0.0243690003714363,0.0267298711742683,0.0415314626827871,-1.9965210909576,-1.67188184274959,-1.75003740592028,4.47798391514865
6.23306989669795,0.00515494823478946,0.0274486109337406,0.0466984435661593,-1.98835043047331,-1.66673912309974,-1.74186674543599,4.30449568471996
6.55941987037655,0.016994334881288,0.0288550140270001,0.0469411265253944,-1.98716515679657,-1.66115465260607,-1.74068147175925,4.55655109557741
6.73264980316165,0.00495485620537162,0.0248765541681877,0.044596788566115,-1.98444414349213,-1.6656307921387,-1.73796045845481,4.14418461350255
7.25148010253905,0.116562788338059,0.0284418580765298,0.122372168303978,-1.99828354454101,-1.6697052451067,-1.75179985950369,4.70367492570127
7.60090994834905,0.0267843981970051,0.0052551826327214,0.0481108923166662,-2.01205997012791,-1.66978691845127,-1.76557628509059,5.48832643066457
8.49928998947145,0.00678269746577453,0.00977339925089105,0.0331840320149041,-2.02325656439906,-1.68817801054597,-1.77677287936174,5.07611206965848
8.96917986869815,0.04510904698276,0.0028984199259714,0.0582993660418999,-2.02229069691438,-1.6873473853561,-1.77580701187706,5.06836325695463
9.16358971595765,0.0229821496083955,0.00893046659413521,0.0425740442814831,-2.02148574257752,-1.68904008877219,-1.7750020575402,4.92525800904224
9.45291996002195,0.0209196254140736,0.0138561297088433,0.0399521951720851,-2.01727672167292,-1.68974701066807,-1.7707930366356,4.64359523424731
9.78791975975035,0.000165364110872757,0.0198306373516761,0.0433973367062387,-2.01234667784215,-1.6840670165899,-1.76586299280483,4.68656421826784
10.1230199337005,0.0427768467890641,0.0343044200630018,0.0636719098850825,-2.00780670998102,-1.67939161847958,-1.7613230249437,4.69432379996465
10.4522600173951,0.0311653077028715,0.00593913294619064,0.0536500487419415,-2.00783425326709,-1.67987892621654,-1.76135056822977,4.66798123735876
10.7827198505402,0.060185081868076,0.00414907921736685,0.0659940510890972,-2.00665832483553,-1.67757150542901,-1.76017463979821,4.73281097390742
11.11580991745,0.0354562854782881,0.00230360365950411,0.0476219130465717,-2.00565444276283,-1.67520318344021,-1.75917075772551,4.81098762249864
11.2863399982453,0.017996819685749,0.019932005915491,0.0397159757344254,-2.00600811441119,-1.6734309745174,-1.75952442937387,4.93279160697611
11.6206400394439,0.0236405997997569,0.0210885235614136,0.0499373378732018,-2.00340221223385,-1.67393954258402,-1.75691852719653,4.75434560657729
11.9553699493408,0.0026152524239218,0.0148884022343232,0.0370281036702731,-2.00212744607564,-1.67016627580191,-1.75564376103832,4.89749914743799
12.1245198249817,0.038626442982699,0.0253822919809306,0.0648668563004846,-2.00303068139311,-1.67032949603036,-1.75654699635579,4.93989888881494
12.4953398704528,0.0316173643640434,0.0248190862445359,0.0561743176820121,-2.00185719947898,-1.67055705706383,-1.75537351444166,4.85962504100037
12.7811298370362,0.0391265451493853,0.0265795592176303,0.061581596222376,-2.00078550776004,-1.66881982877312,-1.75430182272272,4.89775747767485
13.1173098087311,0.0422711115969138,0.0245693527126267,0.0603611509291985,-1.99938713014254,-1.66397697324514,-1.75290344510522,5.09511152457169
13.4515299797059,0.0149323506622521,0.015638961855883,0.0369996819067845,-1.99750430882943,-1.66271661216047,-1.75102062379211,5.05944718056721
13.8325998783112,0.0426858473964601,0.0260246180571997,0.0605262713016434,-1.99398063061522,-1.66102451996036,-1.7474969455779,4.95450503214411
14.2093398571015,0.103220703183291,0.0436249646254492,0.116303654920546,-1.99256192288596,-1.65626633666834,-1.74607823784864,5.14584288767751
14.5332999229432,0.0492317177379313,0.0207734458939441,0.066139722393157,-1.9890136866522,-1.65345461667646,-1.74253000161488,5.10364361547466
14.8138198852539,0.0723441219275165,0.0308046424625097,0.0848634410622775,-1.99119652540252,-1.65309334179959,-1.7447128403652,5.24941058891447
15.1576099395752,0.0366536577825235,0.0183341563246984,0.0618380417242063,-1.99155410679156,-1.65493968180733,-1.74507042175424,5.16411100334877
15.5228898525239,0.0101145075234789,0.0122222058968564,0.041464881437504,-1.98735712427346,-1.65509240036669,-1.74087343923614,4.91489148946706
15.7338900566102,0.0636441223747807,0.0326350807140337,0.080582337242813,-1.98625471134569,-1.6531002128709,-1.73977102630837,4.96587181693317
16.1861398220063,0.0842199905872593,0.0403520875447114,0.0961251851483557,-1.97378356444641,-1.64518745752396,-1.72729987940909,4.70469521961551
16.5444600582123,0.0269378732789433,0.0167551469792695,0.0502641343305096,-1.95693663039194,-1.62879116134771,-1.71045294535462,4.67887557110492
17.0330700874329,0.0207866856969016,0.0032837076695138,0.0422127133861338,-1.93198968096351,-1.5991449971984,-1.68550599592619,4.94812074163686
17.3512897491456,0.0175647145436842,0.000115813914147722,0.0320372662466148,-1.91858427357095,-1.58490706210923,-1.67210058853363,4.99582106498063
17.6917698383332,0.0184567364275696,5.91964700173975E-05,0.0432858882563553,-1.90368341506584,-1.57525030874542,-1.65719973002852,4.69535597306149
17.8484699726105,0.0566272373881226,0.0134230458924609,0.0709668876606094,-1.89904420892676,-1.57273518851094,-1.65256052388944,4.5736548154041
18.2295999526978,0.00902840490131332,0.0003236538317406,0.042577329941866,-1.87695137576942,-1.5543540112161,-1.6304676907321,4.36099259947779
18.5537400245667,0.021265719074102,0.00705755206156589,0.0433895292832908,-1.85901639175279,-1.5311842188242,-1.61253270671547,4.66092502594096
18.8924999237061,0.0365058572279683,0.016664216207138,0.0549777908071189,-1.84668570429405,-1.51674305608508,-1.60020201925673,4.78184635227347
19.39484000206,0.00825311741655069,0.0135411940122072,0.0488961096717587,-1.82979718946447,-1.5041773555933,-1.58331350442715,4.53416733509916
19.68771982193,0.0220674332290314,0.00645605024627471,0.0476682805243573,-1.82464290185712,-1.48516521056876,-1.5781592168198,5.32816407819799
20.9109299182892,0.0433716069219603,0.0143582712219352,0.057907735903971,-1.80147948121286,-1.46556085823942,-1.55499579617554,5.12424448475447
21.4020998477936,0.0487915429449529,0.00957535896764483,0.0555884712372559,-1.79129973518735,-1.45522452380065,-1.54481605015003,5.13321633995451
21.8548200130463,0.00441452402153492,0.0201013402726922,0.0346926139520879,-1.77179300098119,-1.43336041243579,-1.52530931594387,5.26828410186898
22.1873698234559,0.0474172951768243,0.00809324398767153,0.0528097252793886,-1.76361667923484,-1.4259246802982,-1.51713299419752,5.2258514429353
22.5267398357392,0.0426528552355087,0.00333109022363054,0.0486480545262833,-1.76020130511664,-1.41722056509495,-1.51371762007932,5.52887398604626
22.8526000976563,0.0504646092556832,0.000933098526813225,0.0560670714512668,-1.75485721354216,-1.41592389431489,-1.50837352850484,5.29697385661245
23.1919097900391,0.0519458716555838,0.00037019138465233,0.0575927065046482,-1.75355110384011,-1.41739962615686,-1.50706741880279,5.13758607686582
23.5154900550843,0.0671414750650191,0.00753318540566994,0.0735083852333759,-1.74918466673055,-1.41105449871704,-1.50270098169323,5.25095668175334
23.856829881668,0.0540486092145835,0.000448684422158507,0.0632156900493338,-1.74640195161457,-1.40818881002847,-1.49991826657725,5.25571071727374
24.1936299800873,0.0445023570252174,0.000856772263748695,0.0485640524425706,-1.74646449319251,-1.40513329850117,-1.49998080815519,5.43436200050186
24.5153899192811,0.0314918921316462,0.00168987537354148,0.0482865825270611,-1.7443703082482,-1.4056806358172,-1.49788662321088,5.28301392349458
24.8633298873902,0.00815351414510046,0.0135215900344772,0.0297809443137978,-1.74668580423781,-1.40827526850294,-1.50020211920049,5.26702056889887
25.1903898715973,0.00534088208859807,0.0106080555616437,0.0238513423682381,-1.74854504874327,-1.40765731494384,-1.50206136370595,5.40895356301609
25.5624098777772,0.00902775621423901,0.00770527115742858,0.0389863090600791,-1.74859545144405,-1.40939453970699,-1.50211176640673,5.31230577805288
25.9396500587464,0.00736428454097471,0.00996466920354067,0.0274647150904324,-1.74620023328867,-1.40825292932976,-1.49971654825135,5.24047934320026
26.1414799690247,0.00708895880857974,0.0176604592279137,0.037418336195947,-1.74649795762792,-1.407861189305,-1.50001427259061,5.27998274138293
26.5306799411774,0.00264613661625812,0.0187653612391525,0.0367285161670777,-1.74530700488394,-1.40744125779701,-1.49882331984662,5.2358064786456
26.9481899738312,0.000189322425322769,0.0191078344824316,0.0296134917599449,-1.74292260642179,-1.40477304872803,-1.49643892138447,5.25206762859767
27.2295899391175,0.00289093271393825,0.0163843040718632,0.0364108820700872,-1.74337857967499,-1.40605603111793,-1.49689489463767,5.20468349544638
27.4990899562835,0.00666127244359105,0.0133249066041241,0.0317465614588736,-1.74301204408127,-1.40543143351016,-1.49652835904395,5.21946935970388
28.0712399482727,0.00395636982333913,0.0112687358729406,0.0385152862453517,-1.74213894722511,-1.40591180049778,-1.49565526218779,5.1419215937316
28.3614099025727,0.00739132672205023,0.0127795194074167,0.0353115273086213,-1.74430666092811,-1.40602626854895,-1.49782297589079,5.25956390388478
28.6532700061799,0.00525300288159314,0.0127284245810468,0.0397911168522048,-1.74546232554575,-1.4074019898589,-1.49897864050843,5.24695558416189
28.9478299617767,0.0613624619943078,0.0465644570370216,0.0804787394147772,-1.75056204011582,-1.44612903813478,-1.5040783550785,3.32025128654137
30.0697000026703,0.0374919454352065,0.0306900893039401,0.0550995592962534,-1.75306969124324,-1.4406026608117,-1.50658600620592,3.78056720924268
30.6418297290803,0.0443789020695351,0.0263659289714688,0.0580394154691263,-1.75885978982264,-1.44695573514801,-1.51237610478532,3.74831107440379
30.9256098270416,0.0399998434647784,0.0286937148612196,0.0617082672012749,-1.76075901030356,-1.44922634981917,-1.51427532526624,3.72703175476739
31.210629940033,0.0348924974259539,0.03456797225234,0.0540004043843637,-1.75590384251683,-1.44818097068725,-1.50942015747951,3.50874694400989
31.6290397644043,0.0416988374184593,0.0364245093827922,0.0641671865361028,-1.75500148761542,-1.44133027742467,-1.5085178025781,3.84956162722079
31.8332600593566,0.0457616443141056,0.0368539289550558,0.0673172921876151,-1.76046215349493,-1.44257677551587,-1.51397846845761,4.09101565565087
32.2373597621918,0.0297114949988573,0.0290328383132223,0.0508186396431051,-1.77003402478612,-1.44458699101656,-1.5235503397488,4.52426661857664
32.4424898624421,0.01449441319809,0.0299976761907352,0.0444655704185014,-1.77105184237108,-1.44282242695712,-1.52456815733376,4.68368534379584
32.6054298877717,0.00433014278290655,0.0313666413403251,0.0433264250570035,-1.77049975453092,-1.44060046317602,-1.5240160694936,4.77936218752172
32.9492700099946,0.00366867360591661,0.0301459900414809,0.0433611948786926,-1.76961275721036,-1.44154959462786,-1.52312907217304,4.67415975822088
33.2671899795533,0.0102982950953132,0.0240229285576188,0.02842193490652,-1.75625105252064,-1.42360115566684,-1.50976736748332,4.93696027371471
33.4382400512696,0.0262605141690691,0.0166382658354269,0.0408391577969665,-1.75828987106057,-1.41458675709483,-1.51180618602325,5.57026296427032
33.7666599750519,0.046324329808995,0.0148449571377025,0.0542594834197347,-1.79685948753446,-1.44417549969653,-1.55037580249714,6.08482913348637
33.9338600635529,0.0390968261782625,0.0182984044916381,0.0475855333121177,-1.8206786252972,-1.46468541264894,-1.57419494025988,6.27443374857813
34.2817001342774,0.0312678941144848,0.0252724379969642,0.0460164197764915,-1.83778966017236,-1.47935571073218,-1.59130597513504,6.41427766565783
34.607059955597,0.0139517090015084,0.0254287223921637,0.0393425630716315,-1.84225299477376,-1.48812562560862,-1.59576930973644,6.16752879176341
34.7704598903657,0.000321432009407152,0.0452844717903673,0.0536803661496727,-1.84090869383451,-1.49128154410187,-1.59442500879719,5.90968521139836
35.103630065918,0.0106508896781543,0.0278021978432914,0.0461945681886743,-1.83261932128107,-1.48049938536287,-1.58613563624375,6.05251133905948
35.2753400802613,0.00711972298227992,0.0212870710359567,0.0449197590853602,-1.82710869753455,-1.47836433617576,-1.58062501249723,5.85910516337343
35.6188097000123,0.0145011458870694,0.0124232096787367,0.0331646475966693,-1.82212282724235,-1.46891382268931,-1.57563914220503,6.11491037543591
35.9282097816468,0.0424968154109249,0.0116881282243142,0.0486180212902809,-1.80763210388868,-1.46497718026384,-1.56114841885136,5.51020608161087
36.2469696998597,0.0386700957023591,0.00936506414683436,0.0434145725392326,-1.77161806024793,-1.42574473338849,-1.52513437521061,5.69460700372421
36.3967196941376,0.0277013282665448,0.0116362544729256,0.0439465742112492,-1.75483394104615,-1.40756064789428,-1.50835025600883,5.77481916374158
36.741989850998,0.0188846748901146,0.0132617879901318,0.0410457598054263,-1.74081169238925,-1.37458000036013,-1.49432800735193,6.86105540573298
36.9132599830628,0.0101472336688424,0.0131265616557954,0.0367249475435668,-1.75031981553257,-1.37235680546549,-1.50383613049525,7.53321041743421
37.2483298778534,0.0252314757658609,0.0141238654755931,0.0459893385443441,-1.77596793788656,-1.38211479618876,-1.52948425284924,8.44364789578182
37.5613999366761,0.0476908196701853,0.0128665161793364,0.0577420068190617,-1.80326062246695,-1.39611283760598,-1.55677693742963,9.2053748391634
37.7681498527527,0.0543990652297739,0.0108593449017569,0.0592944956321714,-1.81918534188878,-1.40894941043903,-1.57270165685146,9.38231260521851
38.1019399166108,0.0633217032299001,0.0098756834654985,0.0708638203024864,-1.84023563464229,-1.43005040859817,-1.59375194960497,9.37940739947784
38.4431097507477,0.0761494393192561,0.00721760477548727,0.0810656508324096,-1.85353898800906,-1.44541716366608,-1.60705530297174,9.26118319056201
38.7701697349549,0.0746506935679465,0.00370286531992114,0.0811080348364688,-1.85605685876702,-1.44310623503766,-1.6095731737297,9.53785301551699
39.1012399196625,0.0804610964745092,8.14273202838223E-05,0.0856051236812344,-1.85059075175614,-1.44080706942801,-1.60410706671882,9.35640063926103
39.4440798759461,0.0682742188091725,0.00220369089354833,0.0766702258351736,-1.84110636384149,-1.43929522916074,-1.59462267880417,8.8996073070994
39.7777600288392,0.0625800064597384,0.00373962577432074,0.0646285170186152,-1.83404518674679,-1.43256170907102,-1.58756150170947,8.88083394358579
40.114660024643,0.065248837251169,0.00406863614911401,0.0744139681598252,-1.83198876608697,-1.42436874841982,-1.58550508104965,9.23243178590547
40.2820699214936,0.0623753725545564,0.00422357008617524,0.0776365076962714,-1.83364500618244,-1.42493583913318,-1.58716132114512,9.29483544875948
40.7546398639679,0.0639795548300894,0.00712037816528799,0.0762533705599171,-1.84372063915616,-1.43264326543207,-1.59723695411884,9.43052369624185
41.0721600055695,0.0657968726092046,0.0116226983203713,0.0738347569652547,-1.85218170328884,-1.44131064925065,-1.60569801825152,9.41870244900964
41.2556998729706,0.0697501765863764,0.0095115027295769,0.0846691408026492,-1.85597627261755,-1.44533305907556,-1.60949258758023,9.40564815017493
41.5752198696137,0.0702882448686097,0.0116613029721524,0.0818439325008635,-1.86098507082061,-1.45085482236973,-1.61450138578329,9.3762574154173
41.953029870987,0.064527000017399,0.00271333623141246,0.0732418160654082,-1.84974142098251,-1.56769316236486,-1.60325773594519,2.03769996633517
43.0704298019409,0.0819431418490264,0.00236395260494149,0.0867830455251271,-1.67954416137932,-1.37155757502593,-1.433060476342,3.52385667322018
43.4127197265626,0.102984276816358,0.0158250890864675,0.108977605436746,-1.6957549080608,-1.37940885639223,-1.44927122302348,4.00281875476633
43.7417898178101,0.108637857610396,0.0361907488432731,0.119533558361783,-1.72270704862691,-1.39816238636721,-1.47622336358959,4.47256453950913
43.899339914322,0.108811310150715,0.037478550841815,0.119398307519696,-1.731869742532,-1.41019039955173,-1.48538605749468,4.30839383784056
44.242619752884,0.0956650647381487,0.0413031210649386,0.110213644073727,-1.74528843220188,-1.4145392406412,-1.49880474716456,4.82805788232058
44.4055399894715,0.0808535942512605,0.0355393702190998,0.088780437947784,-1.74536647618937,-1.40950777916402,-1.49888279115205,5.12081098084488
44.5702798366547,0.0723752234006512,0.0336791213455765,0.0839714144689202,-1.74334789500069,-1.40739696189077,-1.49686420996337,5.12609571920997
44.9510798454285,0.0502913119760116,0.0362513021718804,0.0671225936247462,-1.71428506108502,-1.37636664322787,-1.4678013760477,5.23882429148279
45.1162998676301,0.0529597843334761,0.0369579069886647,0.0735302668993081,-1.69926622093583,-1.3631542066584,-1.45278253589851,5.13532499026707
45.2884898185731,0.0549918869065331,0.0329150353501611,0.0748960075020253,-1.68512795166341,-1.34760225477421,-1.43864426662609,5.21632303749273
45.6140899658204,0.0698313244767668,0.0270209375925905,0.0795619694892805,-1.66107383549679,-1.33101016420022,-1.41459015045947,4.78878046441631
45.9559700489045,0.0759901934820468,0.0227197851522707,0.0826109600026254,-1.64185210426034,-1.31097412433985,-1.39536841922302,4.83543691178815
46.1212499141694,0.0680456435226369,0.0209798003747199,0.0725574418665818,-1.63165017085251,-1.29719921298083,-1.38516648581519,5.04015346868458
46.4571099281312,0.0673705152650581,0.0206897855910118,0.0728016042404962,-1.61093150559505,-1.27402459877731,-1.36444782055773,5.1808689779931
46.6173398494721,0.0657039370494172,0.0203461048540188,0.0735174451580697,-1.60165218919404,-1.26343837760752,-1.35516850415672,5.25574910547057
46.9612200260163,0.065022453522211,0.0211023003701047,0.0718780766042298,-1.58119790854265,-1.23969266674824,-1.33471422350533,5.44433416494447
47.2811698913575,0.060149253329109,0.0237681805153667,0.0770376785003148,-1.55802958153835,-1.21474420737395,-1.31154589650103,5.54632823671919
47.4524400234223,0.062888466440886,0.0226006677872395,0.0712972875716951,-1.55162215475838,-1.20379838795696,-1.30513846972106,5.80635898059321
47.7930800914765,0.0648690744847817,0.023509992372917,0.0798994524965922,-1.54479966846158,-1.18785373252945,-1.29831598342426,6.32902077178757
48.1208498477936,0.0530381268209308,0.0250597407280555,0.0644774445794984,-1.53513264957672,-1.17293219075175,-1.2886489645394,6.63008275690269
48.328059911728,0.0541058401569037,0.0257382419576935,0.0635160491339359,-1.52853254618674,-1.16612472802183,-1.28204886114942,6.64196357192356
48.5343999862671,0.0493537040466137,0.0314782383376642,0.0676211054847051,-1.52255258051134,-1.15632754627861,-1.27606889547402,6.86067394209892
48.9483997821808,0.0509425369520684,0.0330498724334465,0.0684369756064703,-1.50738699461585,-1.14265022550519,-1.26090330957853,6.77540263180836
49.1438798904419,0.0492800351739802,0.034592257329086,0.0692036963652153,-1.50201142292766,-1.13224605963069,-1.25552773789034,7.06351985556786
49.3888099193574,0.0513597436844198,0.0364638641178505,0.0740953666183196,-1.4978573907851,-1.1238132362429,-1.25137370574778,7.30867653533713
49.8386800289155,0.0423728904064915,0.0401622785106426,0.0642201646013469,-1.48707061411294,-1.10951754007299,-1.24058692907562,7.50972281320919
50.0761997699738,0.0438118387753805,0.0414533644490085,0.0633461634089003,-1.48565108727839,-1.1015525780542,-1.23916740224107,7.88474862434225
50.3546297550202,0.0418606462681789,0.0468094304225115,0.0669663034448336,-1.48497140044656,-1.09709068034811,-1.23848771540924,8.10145334466587
50.94690990448,0.0320437665432731,0.0561675983573728,0.0688752646349217,-1.48653470190802,-1.08689577627218,-1.2400510168707,8.77514889660609
51.2174699306488,0.0261240230194691,0.0646787271369664,0.0787827829091923,-1.48638679404956,-1.08340814550063,-1.23990310901224,8.96650092426898
51.4980399608613,0.0236775914642117,0.0656907004959102,0.0801370698311133,-1.48665127971613,-1.08195652879997,-1.24016759467881,9.06482634712384
51.7881798744202,0.0224009856392211,0.0644146045826997,0.0719305576081957,-1.48693916013116,-1.08069189098518,-1.24045547509384,9.15377908931007
52.348309993744,0.14925285466115,0.00206942436408397,0.151389982687747,-1.48434203995818,-1.16534818589636,-1.23785835492086,4.15452665688406
53.2006499767304,0.137663564448078,0.00496192422122377,0.140957220323688,-1.50778581053581,-1.17467926756736,-1.26130212549849,4.96312416881549
53.4920198917389,0.141921599175152,0.0108870657162417,0.145541155411199,-1.52366067632971,-1.18848261000616,-1.27717699129239,5.08181371422546
54.0503799915314,0.12689822936711,0.00668226089571355,0.131204673561843,-1.56108919207373,-1.22025289984048,-1.31460550703641,5.40600617838223
54.2905499935151,0.115481437754183,0.000512975967527751,0.120073995852389,-1.57924598911168,-1.23827459916622,-1.33276230407436,5.41374670711378
54.8123397827149,0.106609963612021,0.0160644098768667,0.110467114743152,-1.60929102795299,-1.26974623574815,-1.36280734291567,5.33200867751339
55.0959799289704,0.0962747517378843,0.0263582596990766,0.104076385926274,-1.62429449842948,-1.28277919397071,-1.37781081339216,5.444910713143
55.3421497344971,0.0873016970301302,0.0344062705589376,0.0968597225485535,-1.63385708774759,-1.29057070840562,-1.38737340271027,5.54638582915134
55.7244699001313,0.0700384285936875,0.0519061024535628,0.0952257195113789,-1.63368755754057,-1.29041459165654,-1.38720387250325,5.54561729462302
56.1366498470307,0.0652851674450476,0.0548561526517126,0.0887225283087548,-1.62180804960812,-1.27745271971498,-1.3753243645708,5.60763218424147
56.3316798210145,0.0677550410403207,0.0534086797496531,0.0905621413753391,-1.61710501551759,-1.2722835942055,-1.37062133048027,5.63433725541488
56.7325298786164,0.0833887963141883,0.0583749429409792,0.107299664718779,-1.61261999301076,-1.26854146039556,-1.36613630797344,5.59177286843503
57.1285901069642,0.0880063151833277,0.056894820062336,0.107625369517157,-1.60368971273132,-1.26236592046671,-1.357206027694,5.43393787269197
57.4807898998261,0.0839531035291839,0.0499089891905378,0.0995945343555659,-1.59737473150873,-1.25674733895006,-1.35089104647141,5.394037108687
57.8505899906159,0.0943733675326903,0.0490473349056,0.109417524742394,-1.58950192500318,-1.25352307842976,-1.34301823996586,5.12769504286004
58.1693098545074,0.0956224005401639,0.0480417927523718,0.108801443854981,-1.58538540321137,-1.2419488193681,-1.33890171817405,5.55499191313982
58.5036699771882,0.00480073163232436,0.0182504383336646,0.0343907590843384,-1.58573820810792,-1.24049315872047,-1.3392545230706,5.65860935621617
59.5466599464417,0.0171841994540181,0.01494587614145,0.0319135068208073,-1.57040943101215,-1.23115688837208,-1.32392574597483,5.31526401088742
59.863039970398,0.032961318349019,0.018394388453137,0.047213851317486,-1.56805337890822,-1.2283842433954,-1.3215696938709,5.33913302427153
60.3626699447632,0.0480762514995073,0.0164964332037645,0.0571559388767129,-1.56244163370987,-1.22915656220325,-1.31595794867255,4.97335310057457
60.5394496917725,0.0348152679079307,0.0140606392379876,0.0411094802970006,-1.56088173641455,-1.22386683042688,-1.31439805137724,5.18705687462197
60.871239900589,0.0754706298640799,0.0239109844286975,0.0832270168915266,-1.55850713282643,-1.2233752980757,-1.31202344778911,5.07916484022267
61.1979198455811,0.102879719913203,0.0198922355203077,0.107453296193535,-1.55869058130295,-1.22620017474929,-1.31220689626563,4.92782215264356
61.5374598503113,0.193666896072432,0.0684000871737389,0.207775481249856,-1.56190782967735,-1.22121383083888,-1.31542414464003,5.39785336740908
62.0283699035645,0.168510720108339,0.057210162866113,0.180866237679421,-1.57589012619501,-1.23421328774154,-1.32940644115769,5.45416592928646
62.2020499706268,0.203988139436991,0.0727968958553102,0.21902414071548,-1.58095829681547,-1.23709735743833,-1.33447461177815,5.57930569424371
62.5222897529603,0.216866394400642,0.0823663988428809,0.233231544291572,-1.5928519470416,-1.24447586428768,-1.34636826200428,5.83800435362916
62.8576900959015,0.108690549092539,0.051951144765356,0.123293688306179,-1.60673262460338,-1.25896106715685,-1.36024893956606,5.80336760490733
63.1990797519684,0.0889297767331089,0.0392580936466835,0.100103487165029,-1.61401814726663,-1.27187111180831,-1.36753446222931,5.48110623320403
63.6979298591614,0.0708815917362846,0.0294063006787173,0.0807246126417129,-1.62120632256505,-1.28038882099658,-1.37472263752773,5.40492955259623
64.1980500221252,0.0482917069561339,0.0256772188121452,0.0566841891317758,-1.62201056424292,-1.28535434173443,-1.3755268792056,5.16650582508329
64.52973985672,0.0936962421287637,0.0417728079874262,0.10523273657211,-1.61689861069529,-1.27698164931363,-1.37041492565797,5.35333240061023
64.8968498706818,0.068378455390672,0.0288737342582035,0.0777665925893042,-1.61603047881779,-1.27956345900416,-1.36954679378047,5.15566530919539
65.2527799606324,0.0929465066788043,0.0507017525887878,0.108651988617304,-1.6204119298999,-1.27824614559583,-1.37392824486258,5.48218046293691
65.5936198234559,0.106245992910494,0.05833312198682,0.124683340598521,-1.62536266183232,-1.28514423178886,-1.378878976795,5.37060528258645
65.9322700500489,0.0681051549567122,0.0474423584228756,0.0885704058602471,-1.61731301295413,-1.28418522339276,-1.37082932791682,4.96434150891866
66.2910897731781,0.0989181302950393,0.0593426332241869,0.119187207581423,-1.60765897522916,-1.26827051907162,-1.36117529019184,5.32305128181753
66.569359779358,0.103440346454411,0.0666625738792135,0.125282163788539,-1.60206070642779,-1.26489712545798,-1.35557702139047,5.19557532361726
66.9088900089264,0.122606412210022,0.0677880534611877,0.142378916348689,-1.59691718361056,-1.25996161101495,-1.35043349857324,5.18365732167213
67.5199599266053,0.107947313401392,0.0503158040876031,0.126334497947648,-1.58526070462361,-1.26099752412165,-1.33877701958629,4.45643682278083
67.91565990448,0.105096574843431,0.0564092277503878,0.122752675201046,-1.57636137346708,-1.25720178164505,-1.32987768842976,4.16402273105015
68.3069701194764,0.0267453309315682,0.0103207392697389,0.0419585843750151,-1.57060860172465,-1.22585966538661,-1.32412491668733,5.63018417232358
69.3506999015809,0.0444545906796205,0.0314243029789569,0.0597210413313924,-1.556381543423,-1.22599787379805,-1.30989785838568,4.8071150180837
69.7501497268677,0.0934380064473936,0.0546511305843165,0.11109595059099,-1.55824781018282,-1.21696119164276,-1.3117641251455,5.43180797516663
69.9921200275422,0.147494036296218,0.0717452464578194,0.165889507242615,-1.55930618674673,-1.21332064265391,-1.31282250170941,5.7010365775861
70.51659989357,0.197267285144028,0.0690664252382209,0.211701271648341,-1.55648035784449,-1.21810882963506,-1.30999667280717,5.26478560232171
71.0414798259736,0.172622780948844,0.0502122870354249,0.182058397769996,-1.55534156057061,-1.21850452960025,-1.30885787553329,5.17686538684906
71.319829940796,0.14091887635961,0.0374163771246092,0.148416747880321,-1.5526758166015,-1.22149509926368,-1.30619213156418,4.85278248810157
71.5755898952485,0.169393548003004,0.0593853596883385,0.18196624509736,-1.55122364184194,-1.21678614161211,-1.30473995680462,5.03938240260435
72.144339799881,0.134143438281132,0.0597517827377558,0.148736722108646,-1.55271367934439,-1.21183017967284,-1.30622999430707,5.40871096535884
72.9907200336456,0.12315303844409,0.0489714633398819,0.13661728894199,-1.54808607185388,-1.22094504222595,-1.30160238681656,4.62132543177388
73.2616398334504,0.141818204378883,0.0426156923907559,0.149754753993579,-1.5441188529766,-1.21894413460528,-1.29763516793928,4.50866409556128
73.8332898616791,0.143840668869206,0.0576848550905726,0.15746500994313,-1.54516028565461,-1.20926331640048,-1.2986766006173,5.12300381802733
74.1146197319031,0.142857736086593,0.0531809903425629,0.155502023473759,-1.54431036119715,-1.20791574602582,-1.29782667615983,5.15151682877423
74.3518898487092,0.150145879280389,0.0623222007654238,0.166151378017133,-1.54466705368987,-1.20620079801233,-1.29818336865255,5.27021308644855
74.7646100521088,0.13201938564314,0.0540844153643789,0.147305379239621,-1.54504478646303,-1.21290636124706,-1.29856110142571,4.90765510752655
74.9665300846099,0.129256641509605,0.0543629192095168,0.143761027066407,-1.54467290433465,-1.21050656907939,-1.29818921929733,5.02384579400964
75.359309911728,0.143848834769861,0.0498531447972379,0.155742097664382,-1.5446905956886,-1.21495819252292,-1.29820691065128,4.76980019862925
75.563819885254,0.139491882530819,0.0469489270319414,0.150236243775601,-1.54395934761308,-1.21436407283533,-1.29747566257576,4.76194332074928
75.9532299041749,0.13269476316019,0.0435077546295375,0.141949862037304,-1.54532240648133,-1.21457500299554,-1.29883872144401,4.82795543317609
76.1551399230958,0.152925600073352,0.0496555829948751,0.163247949120391,-1.54705860055192,-1.21398413475068,-1.3005749155146,4.96128628251518
76.4949698448181,0.146630746906616,0.046184172262663,0.158918553054749,-1.54934191244537,-1.21883602274307,-1.30285822740805,4.81411771268796
76.6824698448181,0.149792453736915,0.0482079867352461,0.160161577388889,-1.55034387352883,-1.21845564359438,-1.30386018849151,4.89331997384097
77.0871500968934,0.168039113904595,0.057099885321751,0.179216177753698,-1.55356559957117,-1.22061236795721,-1.30708191453385,4.95434007525088
77.4926099777222,0.176643110970812,0.0397158025794617,0.182212497821185,-1.5693826946475,-1.23369357404076,-1.32289900961018,5.11109496775389
78.3907897472381,0.31882129101582,0.144919140021699,0.350940659576442,-1.60437315805051,-1.26857780587933,-1.35788947301319,5.1171815880478
78.8802199363709,0.0865771853261306,0.0284025434108184,0.0976527752876615,-1.61257966247859,-1.28929375339277,-1.36609597744127,4.40044329519694
79.0895400047303,0.0904641359844476,0.0223159610360977,0.102233833575692,-1.61005143760954,-1.28702561497042,-1.36356775257222,4.38554143949241
79.4463698863983,0.13345805332705,0.0254240130184957,0.140970392191618,-1.61900361132433,-1.28701888312661,-1.37251992628701,4.89884891705691
79.8816900253296,0.118642833531275,0.0184160182876347,0.123525030617314,-1.62813730128951,-1.28303478559408,-1.38165361625219,5.65044277722538
80.0814199447632,0.106348364215628,0.0208220785058924,0.114894974219721,-1.60734680193013,-1.27689043238654,-1.36086311689281,4.81128041659315
80.4914298057556,0.15513449610746,0.0397675202378736,0.162017114961971,-1.58355157820822,-1.2631765785622,-1.3370678931709,4.23366046975203
80.6208901405335,0.169502128905127,0.0332801061293431,0.175978069114003,-1.58776717937571,-1.26227226086838,-1.34128349433839,4.52701021195404
81.0507698059083,0.137341523580536,0.0266773769094915,0.142742185667634,-1.60136799916719,-1.26752096338959,-1.35488431412987,5.00555128153882
81.3820400238038,0.127661844367317,0.0268396304256182,0.13540711844924,-1.60725162802434,-1.27425058360349,-1.36076794298702,4.95707954729279
81.5888199806214,0.153994563349577,0.0372630409624399,0.163100497973818,-1.61237036588692,-1.27717369943345,-1.3658866808496,5.08287942316797
81.9602899551392,0.0919095496155475,0.0124963325993672,0.0977167045139769,-1.61744839726342,-1.28707517761843,-1.3709647122261,4.80651627833579
82.1549699306489,0.10046139189143,0.0168172903710566,0.106358851899564,-1.61635231240959,-1.28910293824337,-1.36986862737227,4.62753311655177
82.5505199432374,0.109663578514317,0.0156588713101726,0.114867439078286,-1.62324037040627,-1.29182184119198,-1.37675668536895,4.86640810494161
82.8004100322724,0.145969378033267,0.0326146950856323,0.152588185549354,-1.62367486170845,-1.29215964870339,-1.37719117667113,4.87194767810022
83.0781800746917,0.144586671452611,0.0290161912550317,0.151969715660288,-1.62547421378835,-1.29392292789739,-1.37899052875103,4.87401450221718
83.3640499114991,0.153960857918916,0.0275713225039027,0.161576356200298,-1.62511064963542,-1.29733707747501,-1.3786269645981,4.65756744924812
83.6459398269654,0.12599790413327,0.020727067451169,0.131579431408533,-1.62936867598808,-1.29793356866187,-1.38288499095076,4.86735796078698
83.9295799732209,0.151645114938422,0.027716606013179,0.157759398880589,-1.63098423340142,-1.29961045205659,-1.3845005483641,4.86384424087922
84.209149837494,0.135696302249195,0.0152730300095758,0.140285099042516,-1.6341409625564,-1.30712088975602,-1.38765727751908,4.61439511605238
84.6500699520112,0.0823671144430271,0.00987430022743396,0.0918930497236781,-1.6344780102186,-1.28222484206085,-1.38799432518128,6.06014498408061
86.6965098381043,0.158319650263802,0.0102536187615474,0.163538371954364,-1.72662325396486,-1.37575159470545,-1.48013956892754,5.98099035484667
86.9723298549653,0.162070027815498,0.00366697358900758,0.165789860868336,-1.76962476255621,-1.40938847462229,-1.52314107751889,6.51754405460306
87.1682798862458,0.162837656532898,0.00238892611668895,0.166838218047108,-1.82513082776611,-1.46105164495954,-1.57864714272879,6.7377257119184
87.6007399559022,0.124738982469523,0.0170209859163002,0.129123554692322,-1.98088911934617,-1.61595628551882,-1.73440543430885,6.78663631258564
87.9396798610688,0.107527651666364,0.0223483467477159,0.111731678764113,-2.06064661984052,-1.69920309392278,-1.8141629348032,6.58671369594372
88.272689819336,0.0640971801479138,0.0420775111961795,0.0833496900546856,-2.1038205018751,-1.76470790182586,-1.85733681683778,5.3072458910589
88.4446699619294,0.06872222990935,0.0425345200753391,0.0874474337297219,-2.1202801948286,-1.79158231376068,-1.87379650979128,4.7105264486149
88.7930998802186,0.0671229941853984,0.0432306676430994,0.0852556275725197,-2.12615989249835,-1.81557133788146,-1.87967620746103,3.67293847314605
89.0890800952912,0.00611057410528515,0.0636388376971375,0.0690824876140774,-2.09242416050293,-1.80324307236407,-1.84594047546561,2.44638099388727
89.4482898712159,0.00442948469492599,0.0544967998396206,0.0612951911700908,-2.08147113178762,-1.7399659871775,-1.8349874467503,5.44432859669464
90.3941397666931,0.0170797234802631,0.0550219584542244,0.062497294673125,-2.11538880277952,-1.79764654885714,-1.8689051177422,4.08281525125629
90.7469999790192,0.0483466064611,0.0449123779822642,0.0696060914454805,-2.12200671490367,-1.80070383899163,-1.87552302986635,4.28682386370527
91.059979915619,0.0536277904284983,0.0390959347683726,0.0747766678085386,-2.12562272103632,-1.80179401993237,-1.879139035999,4.43154298698904
91.5811398029328,0.0552645960786555,0.043470305845684,0.0795305317217657,-2.13158071965789,-1.81956130451523,-1.88509703462057,3.75492074234407
91.8970799446107,0.0505390405650683,0.0472561664912643,0.0717960734219733,-2.13756696758915,-1.82530928541955,-1.89108328255183,3.76857243738509
92.0676300525666,0.0355844306450797,0.056641778450544,0.0679878188690481,-2.13773482378963,-1.82486948376809,-1.89125113875231,3.80338866768932
92.3988299369812,0.0679618235326576,0.0392530203863188,0.0830748813164907,-2.13949920478674,-1.82502259754572,-1.89301551974942,3.89570747903315
92.7723100185394,0.0788920743104429,0.0359408893074065,0.0898399250358782,-2.14341052706212,-1.82840962792159,-1.8969268420248,3.92574719210821
93.0996499061585,0.0417400837409456,0.0433708635365644,0.0695534960954329,-2.14889371249552,-1.82826461325088,-1.9024100274582,4.2482193043287
93.3971199989319,0.0153651226397238,0.066300083384526,0.0724737476286533,-2.15370767842154,-1.83520632883386,-1.90722399338422,4.12630822912487
93.601289987564,0.00264838779421472,0.0563523069856977,0.0627816528141864,-2.15483444612904,-1.83748594689903,-1.90835076109172,4.06025476921992
94.1006598472596,0.00556462328180452,0.0596842967080189,0.0688464861024481,-2.1612738480381,-1.85346670132454,-1.91479016300078,3.51357553918063
94.2636799812317,0.00698351804529951,0.0476184203741283,0.0530119986076041,-2.16484290741193,-1.82284284562578,-1.91835922237461,5.47268526208962
95.2605700492856,0.00419379271486919,0.0545905991055751,0.062165856358018,-2.17662771732838,-1.85644135100873,-1.93014403229106,4.22285257627541
95.5948400497436,0.0193285105923802,0.0561532416193344,0.0644625748796875,-2.18124167854429,-1.86158568082841,-1.93475799350697,4.19246469369346
96.0972199440006,0.0217449643994749,0.036836998388134,0.0517050359644946,-2.18373962097192,-1.86693229097906,-1.9372559359346,4.02924805592887
96.4317197799686,0.0410048575550817,0.0261533552083897,0.0590693219501687,-2.18338730551661,-1.86773011953819,-1.93690362047929,3.96334965806889
96.5887598991396,0.0348747588643108,0.0273531942131307,0.0573078634314821,-2.18291614490283,-1.86587212781934,-1.93643245986551,4.04280922728714
96.9378800392156,0.07273272973644,0.0130181946968087,0.0826161050222095,-2.18301397650429,-1.86469944711354,-1.93653029146697,4.11560422031269
97.2528598308566,0.0702862330944742,0.0154534419643468,0.0753183074699811,-2.18694170453558,-1.86725404779684,-1.94045801949826,4.19427862208632
97.5884599685666,0.0197703322036302,0.0288899696539424,0.0424565071478119,-2.19087948066248,-1.87033014077116,-1.94439579562516,4.24364943000634
97.9231097698216,0.0282437192927962,0.0416820423766779,0.0592084416113453,-2.19209511414183,-1.87325165892104,-1.94561142910451,4.145909438049
98.2542698383336,0.0465626878443635,0.0455041737001007,0.0723019370419168,-2.1875035351673,-1.87113756597696,-1.94101985012998,4.00395994470227
98.5922098159786,0.0457234743564086,0.0377069542452588,0.0662448045738255,-2.1816158252245,-1.86434659485013,-1.93513214018718,4.05571299834466
98.9335098266606,0.0286816554556641,0.0140743378275179,0.0379995531340085,-2.17668075364736,-1.84892095884554,-1.93019706861004,4.65677806474782
99.7506198883056,0.0102694299845605,0.0244670228452382,0.0372233585150259,-2.20417736951325,-1.88190298534521,-1.95769368447593,4.3424871865362
100.088989973069,8.82653704463721E-05,0.0329416426547233,0.0442113312044249,-2.22204230592577,-1.89715014906128,-1.97555862088845,4.4924745137674
100.591459989548,0.0115843092765955,0.0513384122105123,0.0634223919829149,-2.22832435468254,-1.91455672228341,-1.98184066964522,3.85508621281252
100.926479816437,0.0596498386611075,0.0506061434574203,0.0800983592632313,-2.20860955225284,-1.89550533591579,-1.96212586721552,3.8170752723935
101.086599826813,0.114443178605718,0.0705018131836095,0.135512463532382,-2.19787269023828,-1.88607604195959,-1.95138900520096,3.74215714122365
101.412069797516,0.0687762029699734,0.0513944179301777,0.0905059103453031,-2.1857430334865,-1.86709299814874,-1.93925934844918,4.13482729507833
101.927259922028,0.0147795232665191,0.0157242267800584,0.0286797278459312,-2.19215123515938,-1.86384543628687,-1.94566755012206,4.68806179359511
102.245329856873,0.0100918515373576,0.0194207816646159,0.0379904573988144,-2.19948436201487,-1.87122664489971,-1.95300067697755,4.6853069118275
102.585829734803,0.0447081234066733,0.0296530224892901,0.0567591898500878,-2.19189334379794,-1.87222176761539,-1.94540965876062,4.19335727408473
102.913299798966,0.0273989513604243,0.0101773506218432,0.0467676722401296,-2.19278571684635,-1.86709194920457,-1.94630203180903,4.53840342811858
103.243330001832,0.0113051698124842,0.00314725134810878,0.0451652896456391,-2.20645179185902,-1.86995641176879,-1.9599681068217,5.15729023335074
103.585870027543,0.00193399629109869,0.00804616481729603,0.0299988301902698,-2.21911576329707,-1.88756345123667,-1.97263207825975,4.87407329739482
104.084759950638,0.00867713223794553,0.0160970439949004,0.0312699393495386,-2.22139229895944,-1.89883800762176,-1.97490861392212,4.35852468601208
104.589309930802,0.0436830009397911,0.0271390090051309,0.0667256857134331,-2.20433780655977,-1.88610241978755,-1.95785412152245,4.11106968229129
104.945519924164,0.0384746416290684,0.0260734042572981,0.0578669945822416,-2.19606071574732,-1.87431541098476,-1.94957703071,4.31217316957502
105.255599737168,0.0175730126818801,0.0200667706023232,0.0427120715749526,-2.19816639220347,-1.86829448234828,-1.95168270716615,4.777793343152
105.589029788971,0.00441228156413187,0.0150660837518242,0.0222645980570792,-2.20268900842584,-1.86979971048696,-1.95620532338852,4.95067694550074
105.914959907532,0.0212713844145243,0.0184530197404538,0.052898383500534,-2.19976006556061,-1.87511096631019,-1.95327638052329,4.47854833830228
106.415279865265,0.0111676030154946,0.0142219990001422,0.0442780688055514,-2.19308455963095,-1.86929967315643,-1.94660087459363,4.42903259364223
106.751869916916,0.0140149326402308,0.0316301191840207,0.0560974165000179,-2.1871850384915,-1.86560440310593,-1.94070135345418,4.30273830925808
107.092250108719,0.0583879201559836,0.0112514785138433,0.0669955016262238,-2.17819211943965,-1.86192752805094,-1.93170843440233,3.99815142453201
107.592199802399,0.0585320734010053,0.00887476178577451,0.0676992942713185,-2.16115124620067,-1.84901354977351,-1.91466756116335,3.76169776074134
107.912069797516,0.0708868174876092,0.00222651904763183,0.0788269266742406,-2.15716301905012,-1.83772101284438,-1.9106793340128,4.18020388331073
108.246949911118,0.00974593594043149,0.0227477638423732,0.0319311987077812,-2.15516334664876,-1.83369495684113,-1.90867966161145,4.29630711137382
108.746939897538,0.0480890683172581,0.000377228269591967,0.0580906608965727,-2.15247240692645,-1.8300431904906,-1.90598872188913,4.3513584220143
109.086469888688,0.0157697316715163,0.0094030886086145,0.0329668453730826,-2.14803371134783,-1.82478725035866,-1.90155002631051,4.39818308574938
109.416489839554,0.0215822982705772,0.0338957790887857,0.04382850564879,-2.14574604647099,-1.81159216321367,-1.89926236143367,5.02313234708106
110.581429958344,0.0292990006900614,0.015033800429336,0.0356277373330949,-2.1341652309597,-1.79590384889962,-1.88768154592238,5.25847469283465
111.070429801941,0.000501016406735055,0.0242319809574862,0.0284926312481948,-2.12946386717595,-1.79197440040615,-1.88298018213863,5.21424720455961
111.581639766694,0.0444129720879584,0.0383074961953618,0.0617866477290847,-2.12411529319767,-1.78754764929149,-1.87763160816035,5.16143064501545
111.906489849091,0.0886538697659371,0.0540927529623882,0.106620288606648,-2.118458702177,-1.78211864905286,-1.87197501713968,5.14839065374881
112.240999937058,0.0539346551935168,0.0420474557605601,0.0719468379053356,-2.11355794120934,-1.77748224526046,-1.86707425617202,5.13324410332234
112.570959806443,0.030647003363121,0.0310402587352527,0.0515329128656811,-2.10785104362823,-1.77207607389333,-1.86136735859091,5.11601376047258
112.906929969788,0.0185070330967241,0.0300550783818281,0.0388974441238801,-2.10521001271863,-1.76564480445435,-1.85872632768131,5.33317843155394
113.242269992829,0.0362133116759711,0.03047599152967,0.0574759579323115,-2.09848165479015,-1.76371688472829,-1.85199796975283,5.05813358274141
113.563889741898,0.0726368027845086,0.0408557758484829,0.086679971535599,-2.08973516959308,-1.75733048683627,-1.84325148455576,4.92291054088005
113.91343998909,0.106521307087213,0.0504254379649023,0.119710487379247,-2.08572709579029,-1.74911395728572,-1.83924341075297,5.16403729349417
114.239949941636,0.0722195554295743,0.0326238000468635,0.0832434609720118,-2.08437688195537,-1.74447079618117,-1.83789319691805,5.35270927420292
114.566579818726,0.0668950905078934,0.0285668947774287,0.0740974651822539,-2.07935128357083,-1.73843331577515,-1.83286759853351,5.4106858433987
115.235949993134,0.087531585281792,0.0365159562158564,0.0962975938679907,-2.08312395551261,-1.73699728125015,-1.83664027047529,5.70912274066779
115.565789937973,0.0215492060194664,0.0222786772779582,0.035602190346977,-2.08391771400835,-1.74245429062852,-1.83743402897103,5.44193814628288
115.895539999009,0.00244353674019052,0.0169404015759618,0.0268646912890373,-2.08738007980267,-1.74424308525035,-1.84089639476535,5.53782671118077
116.235820055008,0.00488786039983334,0.0188185141763633,0.0298640411604923,-2.08491000214383,-1.74419456336153,-1.83842631710651,5.39908178570386
116.569339752198,0.0162990965887094,0.0208606705452912,0.0319578524881461,-2.07785322997545,-1.7391132602357,-1.83136954493813,5.2858957470065
116.906859874726,0.0113348930989968,0.022931671390019,0.0295413938636034,-2.0717053255469,-1.73509745501986,-1.82522164050958,5.16373546061505
117.244469881058,0.00974646220606909,0.0108481835086529,0.0374409246247719,-2.06952816013217,-1.73231880865653,-1.82304447509485,5.19819778042777
117.569240093232,0.00400611218663016,0.0165449759232779,0.0291028224376855,-2.06981742719529,-1.72786284944717,-1.82333374215797,5.47007921867499
117.895020008088,0.0179640223317334,0.0187243919582514,0.0325678695628516,-2.07141653643722,-1.72767757845673,-1.8249328513999,5.57231667503656
118.238619804383,0.0178500784262854,0.0127498026056276,0.0376235434250073,-2.06767690508343,-1.727800386212,-1.82119322004611,5.35101521546084
118.74177980423,0.0109688683403702,0.0146322974238426,0.0288742767261077,-2.06568318743043,-1.72788233889708,-1.81919950239311,5.23208806542899
119.062710046769,0.0357395706520257,0.0227097031715946,0.0482147979007232,-2.06880187067122,-1.73204810563362,-1.8223181856339,5.17209460032417
119.393549919129,0.0104781361393994,0.00999272132092521,0.0264243889910225,-2.0706020999123,-1.73607131066902,-1.82411841487498,5.04472746935059
119.907180070878,0.00655153477807513,0.0107570608042877,0.0278696774555218,-2.07223985016374,-1.73575897215705,-1.82575616512642,5.15645932516951
120.237920045853,0.0197630082260877,0.0224572180890732,0.0307046190491279,-2.07418255299829,-1.73683319228101,-1.82769886796097,5.206219719066
120.74057006836,0.0267279918017205,0.0220269583435009,0.042795304154367,-2.07742120862114,-1.73944329163288,-1.83093752358382,5.24223334057981
121.071810007096,0.00976314851789939,0.0137781686117293,0.0302594854749287,-2.07910779858529,-1.74058845536848,-1.83262411354797,5.27325477839341
121.564019918442,0.166003967738268,0.0339225441856197,0.170940400671847,-2.08376039404601,-1.75265177778686,-1.83727670900869,4.84865140059579
122.899349927903,0.12891136895137,0.022742177554635,0.131353498847511,-2.08904902786071,-1.75040205634529,-1.84256534282339,5.28056734125029
123.234030008317,0.123207133539702,0.0229477345949025,0.128091357876082,-2.09274132983518,-1.75232685158372,-1.84625764479786,5.38183801748646
123.686399936676,0.053708575993735,0.00478340904878927,0.0583854275538894,-2.10099706999711,-1.75922650779083,-1.85451338495979,5.45953590476299
124.015209913254,0.0460403334792767,0.00535010249129009,0.0544118380070934,-2.10611658463705,-1.76623934603653,-1.85963289959973,5.35105645290062
124.479059934617,0.0552595071112869,0.0450759079013938,0.0776904977285171,-2.1086963624758,-1.77222577198526,-1.86221267743848,5.15586989391213
124.681349754334,0.0436064447104223,0.0424204983526622,0.0653916654480838,-2.11208319329879,-1.76842001928671,-1.86559950826147,5.56797457349229
125.110820055008,0.0665701489218586,0.0542378660702632,0.0896721188997064,-2.12093189356424,-1.7748663472623,-1.87444820852692,5.70562036652021
125.314289808274,0.0652278390498278,0.0540176647007655,0.0884292197060344,-2.12585831117947,-1.78249963817364,-1.87937462614215,5.55052795097629
125.723709821702,0.115580751000867,0.0812214820827801,0.141556743873448,-2.13533500389687,-1.79386022131191,-1.88885131885955,5.44258898079495
125.987589836121,0.0852282715653245,0.0580646358184822,0.106759156816529,-2.13464462801351,-1.78623925175724,-1.88816094297619,5.83968274768119
126.357729911805,0.138834116904427,0.0709006526286125,0.157709062641291,-2.12983312446945,-1.77924091119454,-1.88334943943213,5.96497927933233
126.731079816819,0.112411123220566,0.0621285197615755,0.130599996800281,-2.13828419006347,-1.78538074069582,-1.89180050502615,6.09740335290423
126.945469856263,0.103718142797586,0.054331215386874,0.119757179550426,-2.14446243590828,-1.7857963567879,-1.89797875087096,6.4275777166323
127.315909862519,0.185041371007799,0.0793309576862136,0.204119922852942,-2.14867848422193,-1.79220204179672,-1.90219479918461,6.30212077533247
127.517189741135,0.228014773947194,0.0970839863794364,0.248681864621013,-2.15311005349932,-1.79332941034495,-1.906626368462,6.49143753177781
127.892519950867,0.216200838420617,0.0912929357442511,0.236534399243636,-2.15649496717386,-1.80003152375592,-1.91001128213654,6.301375987078
128.32758975029,0.197598335612197,0.081049497644436,0.216286211229527,-2.15378418781259,-1.79831006406387,-1.90730050277527,6.24469214544241
128.599929809571,0.0234360928151354,0.0283497660340508,0.045144823772939,-2.1564733231865,-1.84894310865872,-1.90998963814918,3.49770849372433
129.4449300766,0.0299332743696461,0.0266298770350097,0.0486456433407123,-2.06807301212656,-1.75657264213428,-1.82158932708924,3.72518164585091
129.732879877091,0.00196167583891671,0.0345777997385017,0.0474666301710551,-2.03339996115506,-1.71730412052494,-1.78691627611774,3.98848271827589
130.290019989014,0.00692738361228473,0.0287400346564954,0.0345226236518622,-2.01542349527472,-1.6931952872845,-1.7689398102374,4.33984148643313
130.542530059815,0.00657303600399639,0.0281598745383622,0.0397064806250307,-2.01704935606392,-1.68793906540606,-1.7705656710266,4.73415577754888
130.816789865494,0.000269187732848009,0.0275839600215253,0.0370205098087143,-2.01513231972344,-1.68506308324498,-1.76864863468612,4.78909932585131
131.088089942933,0.00853224866595581,0.0171926854609517,0.0316182042117679,-2.01226545922376,-1.67529560074562,-1.76578177418644,5.18447584244758
131.382980108262,0.0555458868304395,0.0436191461803332,0.0748285795839453,-2.00764210064204,-1.67035360929026,-1.76115841560472,5.20273216132152
131.657489776612,0.0558964498612684,0.0475303998160577,0.0762341469016293,-2.00847879018204,-1.66588084100189,-1.76199510514472,5.50694168638963
131.944979906083,0.00245176653278567,0.0259004355356485,0.0400430606538112,-2.01029543029439,-1.7241348180854,-1.76381174525707,2.2733204709848
132.500279903412,0.00644535754132347,0.035314873193288,0.0420582575299128,-1.94087721413867,-1.64783943072101,-1.69439352910135,2.66735335623019
132.788669824601,0.00416157031464737,0.0290654213106905,0.0354126606044425,-1.87814877244588,-1.58388083148886,-1.63166508740856,2.73783619137157
133.071119785309,0.0216289492530086,0.0244554686801131,0.0378001355132645,-1.83419532745141,-1.5297772667599,-1.58771164241409,3.31939521371047
133.610219955445,0.0423073563626402,0.0131031201212135,0.0491547381338383,-1.76972711688749,-1.45610007169207,-1.52324343185017,3.84703115938598
133.858449935914,0.0493020161409368,0.0108547545764051,0.0588603340051498,-1.76102081371048,-1.44461227202767,-1.51453712867316,4.00639916884381
134.100879907608,0.056829982552757,0.00349174311303813,0.0627810225109935,-1.77580203641967,-1.45352079239563,-1.52931835138235,4.34288022733316
134.345099925995,0.05921775438323,0.00299392209400651,0.0638429150077403,-1.79630417268295,-1.46968641111659,-1.54982048764564,4.59134438029291
134.593050003052,0.0412738633063867,0.00687599459189947,0.0507926955300895,-1.81674007757137,-1.49441034737727,-1.57025639253405,4.34565828024246
135.317449808121,0.0431455521373603,0.00343073501652391,0.0506907257221655,-1.83771697530061,-1.50480932856735,-1.59123329026329,4.95172825397742
135.609949827195,0.0305571683396633,0.0103680594326718,0.0385781237530704,-1.83090799572638,-1.49129678470714,-1.58442431068906,5.33581419525865
135.896529912949,0.0245323132554105,0.0171071657813311,0.0469540516795583,-1.83115724369043,-1.48788119064358,-1.58467355865311,5.54579417602314
136.416659832001,0.0271989352343784,0.0317124852031316,0.0456841920355866,-1.81812621536338,-1.48382166308543,-1.57164253032606,5.03176504606675
136.663460016251,0.0294222571270506,0.029445469903008,0.0527437693509359,-1.80054510452767,-1.45987233604744,-1.55406141949035,5.39663695748399
136.907799959183,0.0359172739026965,0.0250570401758061,0.0450242306794772,-1.78827819983549,-1.44221277520678,-1.54179451479817,5.70561339515715
137.154479742051,0.0374481078642654,0.0176334711917896,0.0502433290346505,-1.77375774922392,-1.42872838693652,-1.5272740641866,5.64625139568809
137.412489891053,0.00429776844762397,0.0145588885998524,0.0357186375517236,-1.7585392962725,-1.45430403982997,-1.51205561123518,3.30892130176651
138.347719907761,0.0136077938800545,0.0046146106033671,0.0361037925750597,-1.6746557089355,-1.35196097277542,-1.42817202389818,4.36657158158983
138.586400032044,0.0208886388354612,0.00167456629716689,0.0353798203020059,-1.64239202966691,-1.32056593543049,-1.39590834462959,4.31680206545587
138.953349828721,0.0259000950517674,0.00250620338825946,0.0381700297486506,-1.61747784255765,-1.28069627596777,-1.37099415752034,5.17368751193414
139.158789873124,0.0312589884535972,0.00293730436968254,0.0396095845590404,-1.61134648777217,-1.27049826982581,-1.36486280273486,5.40668947141186
139.495429754258,0.0361274425696372,0.000753938166814905,0.0500607069811517,-1.60397174180537,-1.26306402653352,-1.35748805676805,5.41009841705414
139.657309770585,0.0359224900156059,0.00175030305214996,0.0477710908505398,-1.60243497557094,-1.26107088713336,-1.35595129053362,5.43624667333347
139.984249830246,0.037799756685664,0.00149265750876992,0.0472344253953284,-1.60200552350647,-1.25842745920389,-1.35552183846915,5.56309814634182
140.155869960785,0.0365654699615463,0.00124823687921705,0.0428967527348874,-1.60238367473467,-1.2577385856195,-1.35589998969735,5.6242341647392
140.493469953537,0.0357375378297993,0.000435130162465214,0.0392840601414843,-1.60975086375664,-1.25970606421573,-1.36326717871932,5.933614782727
140.653710126877,0.0365841688199864,0.00102211096619698,0.0499451568065678,-1.6129923854344,-1.26212600269112,-1.36650870039708,5.98068803274103
141.005719900132,0.0351075819737441,0.00109785968004594,0.0487162632553188,-1.62128388082967,-1.26805392545209,-1.37480019579235,6.11611076925955
141.165850162507,0.0344533973845145,0.00114110797539269,0.0399828529598492,-1.62582379273373,-1.27165804949637,-1.37934010769641,6.16972746414449
141.498670101166,0.0278301560869429,0.00157888699758679,0.0286384306747229,-1.6326507171129,-1.27800645678617,-1.38616703207558,6.19714447378984
141.66094994545,0.024376657851765,0.00101928045629229,0.0320340654647631,-1.63502737523239,-1.27969209322148,-1.38854369019507,6.23673709984531
142.031620025635,0.0259481664446968,0.00271998379655791,0.0407041366433213,-1.63926453314668,-1.28537933902539,-1.39278084810936,6.15365318384751
142.36405992508,0.0245353381475264,0.00247039898405177,0.031052865135975,-1.63834387033467,-1.28816977874809,-1.39186018529736,5.94102267126873
142.536769866944,0.0258457107780594,0.00233997759178095,0.0316148480918439,-1.63854493919559,-1.28879727875577,-1.39206125415827,5.91658996630588
142.903800010682,0.0247654522254055,0.0033013647625264,0.0405106923097747,-1.63657746753348,-1.28804641681896,-1.39009378249616,5.84688336373206

